Smooth Adversarial Examples

This paper investigates the visual quality of the adversarial examples. Recent papers propose to smooth the perturbations to get rid of high frequency artefacts. In this work, smoothing has a different meaning as it perceptually shapes the perturbation according to the visual content of the image to be attacked. The perturbation becomes locally smooth on the flat areas of the input image, but it may be noisy on its textured areas and sharp across its edges. This operation relies on Laplacian smoothing, well-known in graph signal processing, which we integrate in the attack pipeline. We benchmark several attacks with and without smoothing under a white-box scenario and evaluate their transferability. Despite the additional constraint of smoothness, our attack has the same probability of success at lower distortion.

==> fig/eval/bimImageNet.txt <==
0 0
0 0
0 0
0 0
1.5247 0.0010449
1.7597 0.0020899
1.7888 0.0031348
1.7938 0.0041797
1.8046 0.0052247
1.8402 0.0062696
1.9344 0.0073145
1.9675 0.0083595
2.0061 0.0094044
2.0313 0.010449
2.0341 0.011494
2.045 0.012539
2.0511 0.013584
2.0573 0.014629
2.0666 0.015674
2.068 0.016719
2.0713 0.017764
2.0838 0.018809
2.0852 0.019854
2.0877 0.020899
2.0897 0.021944
2.0937 0.022989
2.0955 0.024033
2.0978 0.025078
2.0983 0.026123
2.0991 0.027168
2.0996 0.028213
2.1033 0.029258
2.1033 0.030303
2.1086 0.031348
2.1098 0.032393
2.1153 0.033438
2.1156 0.034483
2.1168 0.035528
2.117 0.036573
2.1222 0.037618
2.1233 0.038662
2.1241 0.039707
2.1268 0.040752
2.13 0.041797
2.1301 0.042842
2.1321 0.043887
2.1343 0.044932
2.1364 0.045977
2.1408 0.047022
2.141 0.048067
2.145 0.049112
2.1486 0.050157
2.1486 0.051202
2.1513 0.052247
2.1521 0.053292
2.1534 0.054336
2.1542 0.055381
2.1594 0.056426
2.1615 0.057471
2.1616 0.058516
2.1619 0.059561
2.1619 0.060606
2.1619 0.061651
2.1623 0.062696
2.1634 0.063741
2.1685 0.064786
2.1698 0.065831
2.1722 0.066876
2.1729 0.067921
2.1742 0.068966
2.1756 0.07001
2.1761 0.071055
2.1802 0.0721
2.1841 0.073145
2.185 0.07419
2.1855 0.075235
2.1869 0.07628
2.1869 0.077325
2.1886 0.07837
2.1899 0.079415
2.1916 0.08046
2.1924 0.081505
2.1936 0.08255
2.1941 0.083595
2.1949 0.084639
2.1969 0.085684
2.2 0.086729
2.2034 0.087774
2.204 0.088819
2.2049 0.089864
2.2098 0.090909
2.2103 0.091954
2.2128 0.092999
2.2157 0.094044
2.216 0.095089
2.2178 0.096134
2.2181 0.097179
2.2195 0.098224
2.2199 0.099269
2.2201 0.10031
2.2212 0.10136
2.2216 0.1024
2.2236 0.10345
2.224 0.10449
2.2245 0.10554
2.2248 0.10658
2.2253 0.10763
2.2255 0.10867
2.2282 0.10972
2.2288 0.11076
2.2292 0.11181
2.2305 0.11285
2.2309 0.1139
2.232 0.11494
2.2321 0.11599
2.2321 0.11703
2.2323 0.11808
2.2334 0.11912
2.2344 0.12017
2.235 0.12121
2.2363 0.12226
2.2379 0.1233
2.2382 0.12435
2.2388 0.12539
2.2394 0.12644
2.2402 0.12748
2.2423 0.12853
2.2427 0.12957
2.2451 0.13062
2.2455 0.13166
2.2461 0.13271
2.2469 0.13375
2.2476 0.1348
2.2483 0.13584
2.2486 0.13689
2.2486 0.13793
2.2509 0.13898
2.2515 0.14002
2.2531 0.14107
2.2539 0.14211
2.2544 0.14316
2.2552 0.1442
2.2555 0.14525
2.2579 0.14629
2.2593 0.14734
2.2597 0.14838
2.2598 0.14943
2.2601 0.15047
2.2614 0.15152
2.2628 0.15256
2.2638 0.15361
2.2647 0.15465
2.2658 0.15569
2.2661 0.15674
2.2662 0.15778
2.2672 0.15883
2.27 0.15987
2.2701 0.16092
2.2704 0.16196
2.2706 0.16301
2.2711 0.16405
2.2711 0.1651
2.2713 0.16614
2.273 0.16719
2.2739 0.16823
2.2741 0.16928
2.2763 0.17032
2.2768 0.17137
2.2775 0.17241
2.2777 0.17346
2.2797 0.1745
2.2808 0.17555
2.2826 0.17659
2.283 0.17764
2.2837 0.17868
2.284 0.17973
2.2847 0.18077
2.285 0.18182
2.2864 0.18286
2.2866 0.18391
2.2875 0.18495
2.288 0.186
2.2881 0.18704
2.2889 0.18809
2.289 0.18913
2.29 0.19018
2.2903 0.19122
2.2903 0.19227
2.2916 0.19331
2.2918 0.19436
2.2924 0.1954
2.2933 0.19645
2.2941 0.19749
2.2947 0.19854
2.2959 0.19958
2.2965 0.20063
2.297 0.20167
2.2977 0.20272
2.2981 0.20376
2.3002 0.20481
2.301 0.20585
2.3018 0.2069
2.3021 0.20794
2.3024 0.20899
2.3038 0.21003
2.3041 0.21108
2.3043 0.21212
2.3044 0.21317
2.3047 0.21421
2.3074 0.21526
2.3077 0.2163
2.3079 0.21735
2.3082 0.21839
2.3089 0.21944
2.3091 0.22048
2.3093 0.22153
2.3095 0.22257
2.3101 0.22362
2.3117 0.22466
2.312 0.22571
2.312 0.22675
2.3124 0.2278
2.313 0.22884
2.3131 0.22989
2.3144 0.23093
2.3148 0.23197
2.3153 0.23302
2.3166 0.23406
2.3174 0.23511
2.3182 0.23615
2.3188 0.2372
2.3191 0.23824
2.3193 0.23929
2.3196 0.24033
2.3211 0.24138
2.3211 0.24242
2.3214 0.24347
2.3214 0.24451
2.3226 0.24556
2.3237 0.2466
2.3245 0.24765
2.325 0.24869
2.3257 0.24974
2.326 0.25078
2.3265 0.25183
2.3268 0.25287
2.3282 0.25392
2.329 0.25496
2.3294 0.25601
2.3294 0.25705
2.3296 0.2581
2.3301 0.25914
2.3323 0.26019
2.3324 0.26123
2.3334 0.26228
2.3337 0.26332
2.3341 0.26437
2.3342 0.26541
2.3342 0.26646
2.3351 0.2675
2.3352 0.26855
2.3365 0.26959
2.3371 0.27064
2.3407 0.27168
2.342 0.27273
2.342 0.27377
2.3433 0.27482
2.3455 0.27586
2.3458 0.27691
2.3459 0.27795
2.3464 0.279
2.347 0.28004
2.3475 0.28109
2.3487 0.28213
2.3498 0.28318
2.3509 0.28422
2.3515 0.28527
2.3525 0.28631
2.3535 0.28736
2.3538 0.2884
2.355 0.28945
2.3568 0.29049
2.3572 0.29154
2.3582 0.29258
2.3584 0.29363
2.3588 0.29467
2.3597 0.29572
2.3602 0.29676
2.3603 0.29781
2.3607 0.29885
2.3617 0.2999
2.3617 0.30094
2.3621 0.30199
2.3627 0.30303
2.3641 0.30408
2.3645 0.30512
2.3646 0.30617
2.3646 0.30721
2.365 0.30825
2.3658 0.3093
2.366 0.31034
2.3667 0.31139
2.3693 0.31243
2.3694 0.31348
2.3699 0.31452
2.3703 0.31557
2.3708 0.31661
2.3721 0.31766
2.3729 0.3187
2.373 0.31975
2.374 0.32079
2.374 0.32184
2.374 0.32288
2.3741 0.32393
2.3747 0.32497
2.3748 0.32602
2.375 0.32706
2.3753 0.32811
2.3758 0.32915
2.3764 0.3302
2.3765 0.33124
2.3766 0.33229
2.3771 0.33333
2.3776 0.33438
2.3782 0.33542
2.3789 0.33647
2.3792 0.33751
2.3802 0.33856
2.3818 0.3396
2.3832 0.34065
2.3859 0.34169
2.3859 0.34274
2.3865 0.34378
2.3867 0.34483
2.3868 0.34587
2.3877 0.34692
2.3888 0.34796
2.39 0.34901
2.3902 0.35005
2.391 0.3511
2.391 0.35214
2.3913 0.35319
2.3919 0.35423
2.3929 0.35528
2.3934 0.35632
2.3938 0.35737
2.3943 0.35841
2.3948 0.35946
2.3958 0.3605
2.3967 0.36155
2.3971 0.36259
2.3984 0.36364
2.3993 0.36468
2.3998 0.36573
2.4009 0.36677
2.401 0.36782
2.4018 0.36886
2.4019 0.36991
2.4019 0.37095
2.402 0.372
2.402 0.37304
2.4027 0.37409
2.404 0.37513
2.4042 0.37618
2.4063 0.37722
2.4075 0.37827
2.4078 0.37931
2.4089 0.38036
2.4102 0.3814
2.4104 0.38245
2.4119 0.38349
2.4124 0.38454
2.4125 0.38558
2.4126 0.38662
2.4129 0.38767
2.4136 0.38871
2.4144 0.38976
2.4151 0.3908
2.4153 0.39185
2.4157 0.39289
2.4161 0.39394
2.4163 0.39498
2.4187 0.39603
2.4192 0.39707
2.42 0.39812
2.4203 0.39916
2.4204 0.40021
2.421 0.40125
2.4212 0.4023
2.4214 0.40334
2.4219 0.40439
2.4221 0.40543
2.4224 0.40648
2.423 0.40752
2.4232 0.40857
2.4249 0.40961
2.4252 0.41066
2.4253 0.4117
2.4254 0.41275
2.426 0.41379
2.4268 0.41484
2.4271 0.41588
2.4279 0.41693
2.4283 0.41797
2.4294 0.41902
2.4295 0.42006
2.4297 0.42111
2.43 0.42215
2.43 0.4232
2.4305 0.42424
2.4309 0.42529
2.4311 0.42633
2.4312 0.42738
2.4322 0.42842
2.4329 0.42947
2.4337 0.43051
2.4349 0.43156
2.4368 0.4326
2.4383 0.43365
2.4388 0.43469
2.439 0.43574
2.4401 0.43678
2.4402 0.43783
2.4405 0.43887
2.4408 0.43992
2.4408 0.44096
2.441 0.44201
2.4417 0.44305
2.4425 0.4441
2.4427 0.44514
2.4444 0.44619
2.4453 0.44723
2.4455 0.44828
2.4455 0.44932
2.4461 0.45037
2.4463 0.45141
2.4468 0.45246
2.4471 0.4535
2.4472 0.45455
2.4476 0.45559
2.4477 0.45664
2.4478 0.45768
2.4481 0.45873
2.4483 0.45977
2.4483 0.46082
2.4503 0.46186
2.4552 0.4629
2.4556 0.46395
2.4561 0.46499
2.4565 0.46604
2.4569 0.46708
2.457 0.46813
2.4577 0.46917
2.4577 0.47022
2.4583 0.47126
2.4587 0.47231
2.4595 0.47335
2.4597 0.4744
2.4602 0.47544
2.4614 0.47649
2.4624 0.47753
2.4631 0.47858
2.4633 0.47962
2.4634 0.48067
2.4645 0.48171
2.4648 0.48276
2.4649 0.4838
2.4668 0.48485
2.4672 0.48589
2.4685 0.48694
2.4686 0.48798
2.4689 0.48903
2.469 0.49007
2.4693 0.49112
2.4693 0.49216
2.4696 0.49321
2.4703 0.49425
2.4708 0.4953
2.4711 0.49634
2.4711 0.49739
2.4718 0.49843
2.4725 0.49948
2.4727 0.50052
2.4727 0.50157
2.4731 0.50261
2.4737 0.50366
2.4744 0.5047
2.4746 0.50575
2.4754 0.50679
2.4764 0.50784
2.4766 0.50888
2.4775 0.50993
2.4789 0.51097
2.479 0.51202
2.4804 0.51306
2.481 0.51411
2.4815 0.51515
2.4817 0.5162
2.4821 0.51724
2.4822 0.51829
2.4825 0.51933
2.4832 0.52038
2.484 0.52142
2.4845 0.52247
2.4847 0.52351
2.4874 0.52456
2.4879 0.5256
2.4898 0.52665
2.4904 0.52769
2.4907 0.52874
2.4907 0.52978
2.4908 0.53083
2.4917 0.53187
2.4919 0.53292
2.4929 0.53396
2.4931 0.53501
2.4948 0.53605
2.4954 0.5371
2.4968 0.53814
2.4972 0.53918
2.4976 0.54023
2.4976 0.54127
2.4977 0.54232
2.498 0.54336
2.4982 0.54441
2.4992 0.54545
2.4994 0.5465
2.4999 0.54754
2.5 0.54859
2.501 0.54963
2.5018 0.55068
2.5025 0.55172
2.5028 0.55277
2.5029 0.55381
2.5033 0.55486
2.504 0.5559
2.5041 0.55695
2.5041 0.55799
2.5045 0.55904
2.5061 0.56008
2.5063 0.56113
2.507 0.56217
2.5081 0.56322
2.5081 0.56426
2.5082 0.56531
2.5084 0.56635
2.5089 0.5674
2.5091 0.56844
2.5093 0.56949
2.5103 0.57053
2.5104 0.57158
2.5105 0.57262
2.5108 0.57367
2.5115 0.57471
2.5116 0.57576
2.514 0.5768
2.5141 0.57785
2.5153 0.57889
2.5165 0.57994
2.5167 0.58098
2.5184 0.58203
2.5185 0.58307
2.5211 0.58412
2.5217 0.58516
2.522 0.58621
2.5235 0.58725
2.5241 0.5883
2.5245 0.58934
2.525 0.59039
2.5255 0.59143
2.5257 0.59248
2.5259 0.59352
2.5274 0.59457
2.53 0.59561
2.53 0.59666
2.5308 0.5977
2.5309 0.59875
2.5316 0.59979
2.5319 0.60084
2.5328 0.60188
2.5344 0.60293
2.5348 0.60397
2.5352 0.60502
2.5357 0.60606
2.5374 0.60711
2.5384 0.60815
2.5386 0.6092
2.5388 0.61024
2.539 0.61129
2.5397 0.61233
2.5397 0.61338
2.5409 0.61442
2.5433 0.61546
2.5439 0.61651
2.5444 0.61755
2.5446 0.6186
2.5449 0.61964
2.5452 0.62069
2.5454 0.62173
2.546 0.62278
2.5462 0.62382
2.5463 0.62487
2.5472 0.62591
2.5483 0.62696
2.5488 0.628
2.5493 0.62905
2.5498 0.63009
2.5499 0.63114
2.5512 0.63218
2.5513 0.63323
2.5523 0.63427
2.554 0.63532
2.5543 0.63636
2.555 0.63741
2.5559 0.63845
2.5561 0.6395
2.5565 0.64054
2.5569 0.64159
2.5571 0.64263
2.5574 0.64368
2.5579 0.64472
2.559 0.64577
2.5594 0.64681
2.5611 0.64786
2.5613 0.6489
2.5631 0.64995
2.5633 0.65099
2.5633 0.65204
2.5654 0.65308
2.5654 0.65413
2.566 0.65517
2.566 0.65622
2.5671 0.65726
2.5672 0.65831
2.5688 0.65935
2.5693 0.6604
2.5697 0.66144
2.5724 0.66249
2.5725 0.66353
2.5731 0.66458
2.5736 0.66562
2.5737 0.66667
2.5738 0.66771
2.574 0.66876
2.5748 0.6698
2.5763 0.67085
2.5773 0.67189
2.5775 0.67294
2.5785 0.67398
2.5799 0.67503
2.5812 0.67607
2.5814 0.67712
2.5823 0.67816
2.5826 0.67921
2.5833 0.68025
2.5855 0.6813
2.5866 0.68234
2.5879 0.68339
2.5898 0.68443
2.5905 0.68548
2.5905 0.68652
2.5909 0.68757
2.591 0.68861
2.5917 0.68966
2.594 0.6907
2.5945 0.69175
2.599 0.69279
2.6013 0.69383
2.6023 0.69488
2.6029 0.69592
2.603 0.69697
2.6034 0.69801
2.6044 0.69906
2.6045 0.7001
2.6063 0.70115
2.6067 0.70219
2.6069 0.70324
2.6093 0.70428
2.6096 0.70533
2.6096 0.70637
2.6096 0.70742
2.6104 0.70846
2.6111 0.70951
2.613 0.71055
2.6133 0.7116
2.616 0.71264
2.618 0.71369
2.6193 0.71473
2.6202 0.71578
2.6203 0.71682
2.6213 0.71787
2.6245 0.71891
2.6259 0.71996
2.6269 0.721
2.6279 0.72205
2.6294 0.72309
2.6298 0.72414
2.6337 0.72518
2.6341 0.72623
2.6359 0.72727
2.6374 0.72832
2.6388 0.72936
2.639 0.73041
2.6394 0.73145
2.6397 0.7325
2.6404 0.73354
2.641 0.73459
2.6414 0.73563
2.6444 0.73668
2.6451 0.73772
2.6467 0.73877
2.6479 0.73981
2.6481 0.74086
2.6498 0.7419
2.6501 0.74295
2.6513 0.74399
2.6514 0.74504
2.6519 0.74608
2.6555 0.74713
2.6571 0.74817
2.6603 0.74922
2.6614 0.75026
2.6617 0.75131
2.6646 0.75235
2.67 0.7534
2.6717 0.75444
2.6727 0.75549
2.6728 0.75653
2.6737 0.75758
2.6739 0.75862
2.679 0.75967
2.6826 0.76071
2.6827 0.76176
2.683 0.7628
2.6842 0.76385
2.6844 0.76489
2.6858 0.76594
2.6858 0.76698
2.6864 0.76803
2.6878 0.76907
2.6882 0.77011
2.6897 0.77116
2.691 0.7722
2.6915 0.77325
2.6923 0.77429
2.6939 0.77534
2.6957 0.77638
2.6975 0.77743
2.6984 0.77847
2.7029 0.77952
2.7069 0.78056
2.7078 0.78161
2.7098 0.78265
2.7105 0.7837
2.7115 0.78474
2.7132 0.78579
2.7136 0.78683
2.716 0.78788
2.7163 0.78892
2.7174 0.78997
2.7182 0.79101
2.7186 0.79206
2.7233 0.7931
2.725 0.79415
2.7305 0.79519
2.731 0.79624
2.7321 0.79728
2.7337 0.79833
2.7338 0.79937
2.7347 0.80042
2.735 0.80146
2.7365 0.80251
2.7386 0.80355
2.741 0.8046
2.7422 0.80564
2.7444 0.80669
2.7445 0.80773
2.7488 0.80878
2.752 0.80982
2.7523 0.81087
2.7577 0.81191
2.7581 0.81296
2.7607 0.814
2.7624 0.81505
2.7626 0.81609
2.7718 0.81714
2.7774 0.81818
2.7816 0.81923
2.7854 0.82027
2.7868 0.82132
2.7912 0.82236
2.7939 0.82341
2.7947 0.82445
2.7998 0.8255
2.8048 0.82654
2.8052 0.82759
2.8059 0.82863
2.8091 0.82968
2.8107 0.83072
2.8214 0.83177
2.8214 0.83281
2.829 0.83386
2.834 0.8349
2.8344 0.83595
2.851 0.83699
2.8545 0.83804
5.4989 0.83908
6.812 0.84013
7.001 0.84117
7.0813 0.84222
7.2961 0.84326
7.3298 0.84431
7.3677 0.84535
7.6285 0.84639
7.6858 0.84744
7.707 0.84848
7.7313 0.84953
7.7819 0.85057
7.7882 0.85162
7.8117 0.85266
7.9311 0.85371
7.9597 0.85475
7.9867 0.8558
8.003 0.85684
8.0076 0.85789
8.0396 0.85893
8.0412 0.85998
8.0571 0.86102
8.0865 0.86207
8.0937 0.86311
8.0978 0.86416
8.1139 0.8652
8.1367 0.86625
8.1402 0.86729
8.1427 0.86834
8.1431 0.86938
8.153 0.87043
8.1577 0.87147
8.1663 0.87252
8.1691 0.87356
8.173 0.87461
8.1733 0.87565
8.1834 0.8767
8.187 0.87774
8.1929 0.87879
8.1963 0.87983
8.2026 0.88088
8.2029 0.88192
8.2086 0.88297
8.2108 0.88401
8.2113 0.88506
8.2143 0.8861
8.2166 0.88715
8.2181 0.88819
8.2181 0.88924
8.2199 0.89028
8.222 0.89133
8.2242 0.89237
8.2243 0.89342
8.2249 0.89446
8.2304 0.89551
8.2305 0.89655
8.2326 0.8976
8.2336 0.89864
8.2416 0.89969
8.2419 0.90073
8.2436 0.90178
8.2441 0.90282
8.2461 0.90387
8.2465 0.90491
8.2468 0.90596
8.2476 0.907
8.2502 0.90805
8.2517 0.90909
8.2519 0.91014
8.2527 0.91118
8.2535 0.91223
8.2556 0.91327
8.2571 0.91432
8.2582 0.91536
8.2592 0.91641
8.2616 0.91745
8.2621 0.9185
8.2648 0.91954
8.2659 0.92059
8.266 0.92163
8.266 0.92268
8.2686 0.92372
8.2693 0.92476
8.2709 0.92581
8.2721 0.92685
8.2722 0.9279
8.2729 0.92894
8.276 0.92999
8.2782 0.93103
8.2793 0.93208
8.2851 0.93312
8.2864 0.93417
8.2893 0.93521
8.2898 0.93626
8.2927 0.9373
8.2952 0.93835
8.2992 0.93939
8.3026 0.94044
8.3061 0.94148
8.3108 0.94253
8.3125 0.94357
8.3132 0.94462
8.317 0.94566
8.3237 0.94671
8.3245 0.94775
8.3324 0.9488
8.3353 0.94984
11.894 0.95089
12.196 0.95193
12.491 0.95298
12.541 0.95402
12.908 0.95507
13.239 0.95611
13.27 0.95716
13.301 0.9582
13.462 0.95925
13.487 0.96029
13.53 0.96134
13.547 0.96238
13.577 0.96343
13.596 0.96447
13.607 0.96552
13.613 0.96656
13.616 0.96761
13.629 0.96865
13.645 0.9697
13.647 0.97074
13.652 0.97179
13.653 0.97283
13.654 0.97388
13.667 0.97492
13.672 0.97597
13.675 0.97701
13.686 0.97806
13.704 0.9791
13.706 0.98015
13.713 0.98119
13.716 0.98224
13.722 0.98328
13.725 0.98433
13.736 0.98537
13.748 0.98642
13.752 0.98746
13.768 0.98851
13.777 0.98955
13.797 0.9906
13.804 0.99164
13.814 0.99269
13.817 0.99373
13.828 0.99478
13.833 0.99582


==> fig/eval/bimImageNetAdv.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
4.8838 0.0010582
5.4032 0.0021164
5.4667 0.0031746
5.8218 0.0042328
5.8574 0.005291
5.8901 0.0063492
6.0912 0.0074074
6.159 0.0084656
6.2427 0.0095238
6.249 0.010582
6.2672 0.01164
6.2757 0.012698
6.2788 0.013757
6.2932 0.014815
6.2951 0.015873
6.2972 0.016931
6.2977 0.017989
6.3136 0.019048
6.3289 0.020106
6.3298 0.021164
6.3377 0.022222
6.3395 0.02328
6.3454 0.024339
6.3492 0.025397
6.3544 0.026455
6.3553 0.027513
6.358 0.028571
6.3614 0.02963
6.3626 0.030688
6.3667 0.031746
6.3672 0.032804
6.3679 0.033862
6.3679 0.034921
6.3695 0.035979
6.37 0.037037
6.3703 0.038095
6.3735 0.039153
6.3736 0.040212
6.374 0.04127
6.3764 0.042328
6.3774 0.043386
6.3806 0.044444
6.3809 0.045503
6.3828 0.046561
6.3839 0.047619
6.384 0.048677
6.3848 0.049735
6.3858 0.050794
6.3859 0.051852
6.3862 0.05291
6.3878 0.053968
6.3887 0.055026
6.3893 0.056085
6.3897 0.057143
6.3903 0.058201
6.3904 0.059259
6.3904 0.060317
6.3908 0.061376
6.3915 0.062434
6.3915 0.063492
6.3933 0.06455
6.3934 0.065608
6.3946 0.066667
6.395 0.067725
6.3955 0.068783
6.397 0.069841
6.3981 0.070899
6.3981 0.071958
6.3984 0.073016
6.3996 0.074074
6.4016 0.075132
6.4023 0.07619
6.4027 0.077249
6.4034 0.078307
6.4039 0.079365
6.4052 0.080423
6.4062 0.081481
6.4062 0.08254
6.4066 0.083598
6.4066 0.084656
6.4068 0.085714
6.4074 0.086772
6.4083 0.087831
6.4083 0.088889
6.4089 0.089947
6.4096 0.091005
6.4101 0.092063
6.4103 0.093122
6.4103 0.09418
6.4104 0.095238
6.4107 0.096296
6.4107 0.097354
6.4109 0.098413
6.4113 0.099471
6.4114 0.10053
6.4117 0.10159
6.4119 0.10265
6.4119 0.1037
6.4121 0.10476
6.4127 0.10582
6.4132 0.10688
6.4136 0.10794
6.4139 0.10899
6.4142 0.11005
6.4143 0.11111
6.4145 0.11217
6.4148 0.11323
6.415 0.11429
6.4151 0.11534
6.4154 0.1164
6.4156 0.11746
6.416 0.11852
6.416 0.11958
6.4165 0.12063
6.4165 0.12169
6.4167 0.12275
6.4168 0.12381
6.4168 0.12487
6.417 0.12593
6.4171 0.12698
6.4172 0.12804
6.4173 0.1291
6.4173 0.13016
6.4173 0.13122
6.4175 0.13228
6.4175 0.13333
6.4177 0.13439
6.4177 0.13545
6.4179 0.13651
6.418 0.13757
6.4181 0.13862
6.4182 0.13968
6.4186 0.14074
6.4186 0.1418
6.4187 0.14286
6.4187 0.14392
6.4188 0.14497
6.4188 0.14603
6.4189 0.14709
6.419 0.14815
6.4194 0.14921
6.4195 0.15026
6.4196 0.15132
6.4196 0.15238
6.4196 0.15344
6.4197 0.1545
6.4197 0.15556
6.4198 0.15661
6.4199 0.15767
6.42 0.15873
6.42 0.15979
6.4203 0.16085
6.4206 0.1619
6.4208 0.16296
6.4208 0.16402
6.4209 0.16508
6.4209 0.16614
6.421 0.1672
6.421 0.16825
6.421 0.16931
6.421 0.17037
6.4214 0.17143
6.4214 0.17249
6.4215 0.17354
6.4215 0.1746
6.4217 0.17566
6.4217 0.17672
6.4217 0.17778
6.4217 0.17884
6.422 0.17989
6.4221 0.18095
6.4223 0.18201
6.4224 0.18307
6.4225 0.18413
6.4227 0.18519
6.4227 0.18624
6.4229 0.1873
6.4231 0.18836
6.4233 0.18942
6.4234 0.19048
6.4235 0.19153
6.4235 0.19259
6.4241 0.19365
6.4242 0.19471
6.4247 0.19577
6.4258 0.19683
6.4264 0.19788
6.4266 0.19894
6.4272 0.2
6.4274 0.20106
6.428 0.20212
6.4283 0.20317
9.6597 0.20423
10.13 0.20529
10.143 0.20635
10.211 0.20741
10.219 0.20847
10.254 0.20952
10.299 0.21058
21.427 0.21164
23.205 0.2127
23.808 0.21376
24.401 0.21481
24.653 0.21587
24.791 0.21693
24.909 0.21799
24.921 0.21905
25.204 0.22011
25.29 0.22116
25.329 0.22222
25.503 0.22328
25.527 0.22434
25.893 0.2254
25.938 0.22646
25.94 0.22751
25.941 0.22857
25.985 0.22963
26.009 0.23069
26.036 0.23175
26.127 0.2328
26.129 0.23386
26.167 0.23492
26.183 0.23598
26.187 0.23704
26.225 0.2381
26.23 0.23915
26.253 0.24021
26.267 0.24127
26.284 0.24233
26.325 0.24339
26.365 0.24444
26.367 0.2455
26.379 0.24656
26.384 0.24762
26.407 0.24868
26.411 0.24974
26.425 0.25079
26.426 0.25185
26.455 0.25291
26.477 0.25397
26.48 0.25503
26.487 0.25608
26.526 0.25714
26.528 0.2582
26.547 0.25926
26.588 0.26032
26.593 0.26138
26.611 0.26243
26.632 0.26349
26.644 0.26455
26.67 0.26561
26.69 0.26667
26.701 0.26772
26.725 0.26878
26.73 0.26984
26.762 0.2709
26.768 0.27196
26.802 0.27302
26.803 0.27407
26.826 0.27513
26.828 0.27619
26.857 0.27725
26.868 0.27831
26.872 0.27937
26.873 0.28042
26.874 0.28148
26.882 0.28254
26.897 0.2836
26.914 0.28466
26.915 0.28571
26.922 0.28677
26.925 0.28783
26.935 0.28889
26.936 0.28995
26.936 0.29101
26.947 0.29206
26.947 0.29312
26.948 0.29418
26.949 0.29524
26.954 0.2963
26.966 0.29735
26.967 0.29841
26.975 0.29947
26.983 0.30053
26.987 0.30159
26.991 0.30265
26.994 0.3037
26.995 0.30476
27 0.30582
27.008 0.30688
27.013 0.30794
27.013 0.30899
27.015 0.31005
27.016 0.31111
27.018 0.31217
27.023 0.31323
27.026 0.31429
27.037 0.31534
27.038 0.3164
27.041 0.31746
27.063 0.31852
27.066 0.31958
27.066 0.32063
27.069 0.32169
27.07 0.32275
27.074 0.32381
27.077 0.32487
27.087 0.32593
27.096 0.32698
27.101 0.32804
27.102 0.3291
27.106 0.33016
27.115 0.33122
27.118 0.33228
27.119 0.33333
27.12 0.33439
27.123 0.33545
27.128 0.33651
27.129 0.33757
27.136 0.33862
27.139 0.33968
27.14 0.34074
27.144 0.3418
27.145 0.34286
27.145 0.34392
27.148 0.34497
27.156 0.34603
27.157 0.34709
27.158 0.34815
27.161 0.34921
27.165 0.35026
27.17 0.35132
27.171 0.35238
27.172 0.35344
27.178 0.3545
27.18 0.35556
27.181 0.35661
27.186 0.35767
27.19 0.35873
27.191 0.35979
27.192 0.36085
27.197 0.3619
27.198 0.36296
27.198 0.36402
27.198 0.36508
27.199 0.36614
27.199 0.3672
27.203 0.36825
27.204 0.36931
27.204 0.37037
27.205 0.37143
27.207 0.37249
27.207 0.37354
27.212 0.3746
27.213 0.37566
27.214 0.37672
27.217 0.37778
27.226 0.37884
27.226 0.37989
27.227 0.38095
27.227 0.38201
27.229 0.38307
27.232 0.38413
27.234 0.38519
27.236 0.38624
27.238 0.3873
27.239 0.38836
27.24 0.38942
27.241 0.39048
27.241 0.39153
27.242 0.39259
27.242 0.39365
27.243 0.39471
27.243 0.39577
27.245 0.39683
27.246 0.39788
27.249 0.39894
27.25 0.4
27.252 0.40106
27.252 0.40212
27.252 0.40317
27.253 0.40423
27.253 0.40529
27.253 0.40635
27.254 0.40741
27.256 0.40847
27.257 0.40952
27.259 0.41058
27.261 0.41164
27.262 0.4127
27.263 0.41376
27.265 0.41481
27.272 0.41587
27.272 0.41693
27.274 0.41799
27.277 0.41905
27.277 0.42011
27.277 0.42116
27.278 0.42222
27.278 0.42328
27.278 0.42434
27.28 0.4254
27.282 0.42646
27.284 0.42751
27.285 0.42857
27.286 0.42963
27.286 0.43069
27.288 0.43175
27.289 0.4328
27.289 0.43386
27.291 0.43492
27.291 0.43598
27.291 0.43704
27.292 0.4381
27.292 0.43915
27.293 0.44021
27.298 0.44127
27.299 0.44233
27.299 0.44339
27.301 0.44444
27.301 0.4455
27.303 0.44656
27.304 0.44762
27.307 0.44868
27.307 0.44974
27.309 0.45079
27.31 0.45185
27.31 0.45291
27.311 0.45397
27.311 0.45503
27.312 0.45608
27.313 0.45714
27.314 0.4582
27.314 0.45926
27.314 0.46032
27.315 0.46138
27.315 0.46243
27.316 0.46349
27.316 0.46455
27.316 0.46561
27.317 0.46667
27.319 0.46772
27.322 0.46878
27.323 0.46984
27.323 0.4709
27.324 0.47196
27.325 0.47302
27.325 0.47407
27.326 0.47513
27.326 0.47619
27.328 0.47725
27.33 0.47831
27.331 0.47937
27.331 0.48042
27.332 0.48148
27.333 0.48254
27.336 0.4836
27.337 0.48466
27.337 0.48571
27.337 0.48677
27.34 0.48783
27.34 0.48889
27.341 0.48995
27.343 0.49101
27.343 0.49206
27.343 0.49312
27.344 0.49418
27.344 0.49524
27.346 0.4963
27.346 0.49735
27.347 0.49841
27.347 0.49947
27.347 0.50053
27.349 0.50159
27.351 0.50265
27.351 0.5037
27.352 0.50476
27.352 0.50582
27.352 0.50688
27.353 0.50794
27.353 0.50899
27.355 0.51005
27.355 0.51111
27.355 0.51217
27.355 0.51323
27.356 0.51429
27.356 0.51534
27.357 0.5164
27.357 0.51746
27.358 0.51852
27.359 0.51958
27.362 0.52063
27.362 0.52169
27.362 0.52275
27.362 0.52381
27.363 0.52487
27.363 0.52593
27.364 0.52698
27.365 0.52804
27.365 0.5291
27.368 0.53016
27.368 0.53122
27.369 0.53228
27.373 0.53333
27.373 0.53439
27.374 0.53545
27.374 0.53651
27.375 0.53757
27.375 0.53862
27.375 0.53968
27.375 0.54074
27.376 0.5418
27.376 0.54286
27.377 0.54392
27.377 0.54497
27.379 0.54603
27.38 0.54709
27.38 0.54815
27.382 0.54921
27.382 0.55026
27.383 0.55132
27.383 0.55238
27.384 0.55344
27.386 0.5545
27.387 0.55556
27.388 0.55661
27.392 0.55767
27.394 0.55873
27.395 0.55979
27.395 0.56085
27.396 0.5619
27.397 0.56296
27.397 0.56402
27.398 0.56508
27.398 0.56614
27.399 0.5672
27.4 0.56825
27.4 0.56931
27.402 0.57037
27.403 0.57143
27.404 0.57249
27.406 0.57354
27.407 0.5746
27.407 0.57566
27.408 0.57672
27.41 0.57778
27.41 0.57884
27.411 0.57989
27.412 0.58095
27.413 0.58201
27.413 0.58307
27.413 0.58413
27.414 0.58519
27.414 0.58624
27.415 0.5873
27.415 0.58836
27.418 0.58942
27.42 0.59048
27.421 0.59153
27.425 0.59259
27.425 0.59365
27.426 0.59471
27.427 0.59577
27.428 0.59683
27.429 0.59788
27.43 0.59894
27.432 0.6
27.434 0.60106
27.435 0.60212
27.436 0.60317
27.438 0.60423
27.438 0.60529
27.44 0.60635
27.441 0.60741
27.442 0.60847
27.443 0.60952
27.443 0.61058
27.445 0.61164
27.447 0.6127
27.447 0.61376
27.45 0.61481
27.45 0.61587
27.451 0.61693
27.454 0.61799
27.455 0.61905
27.456 0.62011
27.458 0.62116
27.459 0.62222
27.459 0.62328
27.461 0.62434
27.462 0.6254
27.464 0.62646
27.465 0.62751
27.466 0.62857
27.467 0.62963
27.468 0.63069
27.47 0.63175
27.47 0.6328
27.472 0.63386
27.473 0.63492
27.475 0.63598
27.479 0.63704
27.479 0.6381
27.48 0.63915
27.481 0.64021
27.481 0.64127
27.482 0.64233
27.482 0.64339
27.484 0.64444
27.484 0.6455
27.486 0.64656
27.487 0.64762
27.489 0.64868
27.489 0.64974
27.49 0.65079
27.49 0.65185
27.491 0.65291
27.491 0.65397
27.491 0.65503
27.493 0.65608
27.496 0.65714
27.498 0.6582
27.5 0.65926
27.503 0.66032
27.511 0.66138
27.523 0.66243
27.524 0.66349
27.544 0.66455
27.547 0.66561
27.547 0.66667
27.55 0.66772
27.555 0.66878
27.559 0.66984
27.559 0.6709
27.578 0.67196
27.578 0.67302
27.597 0.67407
27.607 0.67513
27.609 0.67619
27.617 0.67725
27.618 0.67831
27.62 0.67937
27.625 0.68042
27.625 0.68148
27.633 0.68254
27.648 0.6836
27.659 0.68466
27.738 0.68571
44.298 0.68677
46.19 0.68783
47.147 0.68889
47.409 0.68995
47.748 0.69101
47.847 0.69206
48.017 0.69312
48.131 0.69418
48.495 0.69524
48.731 0.6963
48.794 0.69735
48.846 0.69841
49.116 0.69947
49.135 0.70053
49.197 0.70159
49.388 0.70265
49.468 0.7037
49.606 0.70476
49.616 0.70582
49.619 0.70688
49.658 0.70794
49.822 0.70899
49.884 0.71005
49.932 0.71111
50.016 0.71217
50.021 0.71323
50.074 0.71429
50.146 0.71534
50.206 0.7164
50.307 0.71746
50.409 0.71852
50.449 0.71958
50.527 0.72063
50.583 0.72169
50.652 0.72275
50.713 0.72381
50.728 0.72487
50.779 0.72593
50.795 0.72698
50.81 0.72804
50.821 0.7291
50.94 0.73016
50.969 0.73122
51 0.73228
51.029 0.73333
51.112 0.73439
51.128 0.73545
51.196 0.73651
51.207 0.73757
51.211 0.73862
51.235 0.73968
51.271 0.74074
51.291 0.7418
51.326 0.74286
51.354 0.74392
51.377 0.74497
51.42 0.74603
51.456 0.74709
51.46 0.74815
51.483 0.74921
51.5 0.75026
51.508 0.75132
51.518 0.75238
51.555 0.75344
51.577 0.7545
51.596 0.75556
51.608 0.75661
51.614 0.75767
51.619 0.75873
51.656 0.75979
51.668 0.76085
51.693 0.7619
51.707 0.76296
51.756 0.76402
51.766 0.76508
51.788 0.76614
51.799 0.7672
51.806 0.76825
51.806 0.76931
51.821 0.77037
51.852 0.77143
51.86 0.77249
51.873 0.77354
51.883 0.7746
51.897 0.77566
51.897 0.77672
51.899 0.77778
51.912 0.77884
51.92 0.77989
51.946 0.78095
51.95 0.78201
51.963 0.78307
51.977 0.78413
51.994 0.78519
52.007 0.78624
52.018 0.7873
52.027 0.78836
52.029 0.78942
52.035 0.79048
52.045 0.79153
52.072 0.79259
52.073 0.79365
52.075 0.79471
52.082 0.79577
52.087 0.79683
52.09 0.79788
52.092 0.79894
52.123 0.8
52.124 0.80106
52.126 0.80212
52.137 0.80317
52.169 0.80423
52.193 0.80529
52.193 0.80635
52.198 0.80741
52.198 0.80847
52.254 0.80952
52.257 0.81058
52.258 0.81164
52.262 0.8127
52.264 0.81376
52.267 0.81481
52.272 0.81587
52.292 0.81693
52.311 0.81799
52.313 0.81905
52.317 0.82011
52.321 0.82116
52.322 0.82222
52.325 0.82328
52.343 0.82434
52.35 0.8254
52.353 0.82646
52.356 0.82751
52.362 0.82857
52.365 0.82963
52.377 0.83069
52.386 0.83175
52.388 0.8328
52.406 0.83386
52.411 0.83492
52.425 0.83598
52.43 0.83704
52.436 0.8381
52.436 0.83915
52.446 0.84021
52.449 0.84127
52.449 0.84233
52.454 0.84339
52.457 0.84444
52.46 0.8455
52.462 0.84656
52.472 0.84762
52.473 0.84868
52.473 0.84974
52.48 0.85079
52.488 0.85185
52.497 0.85291
52.501 0.85397
52.51 0.85503
52.511 0.85608
52.513 0.85714
52.516 0.8582
52.516 0.85926
52.52 0.86032
52.523 0.86138
52.529 0.86243
52.529 0.86349
52.53 0.86455
52.535 0.86561
52.544 0.86667
52.545 0.86772
52.547 0.86878
52.55 0.86984
52.552 0.8709
52.554 0.87196
52.556 0.87302
52.56 0.87407
52.562 0.87513
52.565 0.87619
52.574 0.87725
52.576 0.87831
52.577 0.87937
52.599 0.88042
52.603 0.88148
52.609 0.88254
52.61 0.8836
52.615 0.88466
52.617 0.88571
52.618 0.88677
52.624 0.88783
52.625 0.88889
52.629 0.88995
52.632 0.89101
52.641 0.89206
52.648 0.89312
52.655 0.89418
52.657 0.89524
52.66 0.8963
52.661 0.89735
52.669 0.89841
52.669 0.89947
52.677 0.90053
52.689 0.90159
52.69 0.90265
52.698 0.9037
52.699 0.90476
52.7 0.90582
52.704 0.90688
52.704 0.90794
52.715 0.90899
52.727 0.91005
52.728 0.91111
52.73 0.91217
52.731 0.91323
52.736 0.91429
52.737 0.91534
52.739 0.9164
52.74 0.91746
52.744 0.91852
52.753 0.91958
52.757 0.92063
52.76 0.92169
52.767 0.92275
52.773 0.92381
52.776 0.92487
52.784 0.92593
52.785 0.92698
52.79 0.92804
52.795 0.9291
52.797 0.93016
52.799 0.93122
52.808 0.93228
52.812 0.93333
52.817 0.93439
52.82 0.93545
52.822 0.93651
52.826 0.93757
52.835 0.93862
52.838 0.93968
52.846 0.94074
52.847 0.9418
52.847 0.94286
52.855 0.94392
52.866 0.94497
52.87 0.94603
52.88 0.94709
52.88 0.94815
52.89 0.94921
52.891 0.95026
52.909 0.95132
52.912 0.95238
52.922 0.95344
52.923 0.9545
52.938 0.95556
52.949 0.95661
52.954 0.95767
52.992 0.95873
52.992 0.95979
53.016 0.96085
53.016 0.9619
53.023 0.96296
53.025 0.96402
53.044 0.96508
53.076 0.96614
53.132 0.9672
53.159 0.96825
53.199 0.96931
53.272 0.97037
53.324 0.97143


==> fig/eval/bimImageNetResV2.txt <==
0 0
4.664 0.0010582
4.887 0.0021164
5.129 0.0031746
5.3291 0.0042328
5.407 0.005291
5.4675 0.0063492
5.5847 0.0074074
5.8306 0.0084656
5.8416 0.0095238
5.8741 0.010582
5.9375 0.01164
5.9486 0.012698
5.9733 0.013757
5.9779 0.014815
6.0021 0.015873
6.0544 0.016931
6.0709 0.017989
6.0733 0.019048
6.0822 0.020106
6.0835 0.021164
6.09 0.022222
6.0923 0.02328
6.1148 0.024339
6.1274 0.025397
6.1438 0.026455
6.1463 0.027513
6.1473 0.028571
6.1477 0.02963
6.1481 0.030688
6.1499 0.031746
6.1574 0.032804
6.158 0.033862
6.1597 0.034921
6.16 0.035979
6.1667 0.037037
6.171 0.038095
6.1752 0.039153
6.1844 0.040212
6.1973 0.04127
6.198 0.042328
6.2089 0.043386
6.213 0.044444
6.2164 0.045503
6.2218 0.046561
6.2253 0.047619
6.2328 0.048677
6.2332 0.049735
6.2352 0.050794
6.2365 0.051852
6.2409 0.05291
6.2416 0.053968
6.2428 0.055026
6.2441 0.056085
6.2455 0.057143
6.2472 0.058201
6.2577 0.059259
6.261 0.060317
6.2613 0.061376
6.2614 0.062434
6.2622 0.063492
6.2648 0.06455
6.265 0.065608
6.2671 0.066667
6.2699 0.067725
6.2736 0.068783
6.2741 0.069841
6.2742 0.070899
6.2748 0.071958
6.2765 0.073016
6.2774 0.074074
6.2809 0.075132
6.2813 0.07619
6.2816 0.077249
6.2817 0.078307
6.2825 0.079365
6.2832 0.080423
6.2852 0.081481
6.2888 0.08254
6.2929 0.083598
6.2945 0.084656
6.2948 0.085714
6.2975 0.086772
6.3006 0.087831
6.3046 0.088889
6.3046 0.089947
6.314 0.091005
6.3141 0.092063
6.3156 0.093122
6.3181 0.09418
6.3199 0.095238
6.3202 0.096296
6.3249 0.097354
6.325 0.098413
6.3269 0.099471
6.3296 0.10053
6.3304 0.10159
6.3321 0.10265
6.3322 0.1037
6.3353 0.10476
6.3365 0.10582
6.3378 0.10688
6.3398 0.10794
6.3417 0.10899
6.3423 0.11005
6.343 0.11111
6.3447 0.11217
6.345 0.11323
6.3455 0.11429
6.3456 0.11534
6.3459 0.1164
6.346 0.11746
6.3467 0.11852
6.3471 0.11958
6.3475 0.12063
6.348 0.12169
6.3487 0.12275
6.3504 0.12381
6.3508 0.12487
6.3529 0.12593
6.3536 0.12698
6.3547 0.12804
6.3565 0.1291
6.3583 0.13016
6.3587 0.13122
6.3591 0.13228
6.3592 0.13333
6.3599 0.13439
6.3617 0.13545
6.3619 0.13651
6.3622 0.13757
6.3624 0.13862
6.3627 0.13968
6.3632 0.14074
6.3632 0.1418
6.3634 0.14286
6.3639 0.14392
6.3646 0.14497
6.3649 0.14603
6.366 0.14709
6.3667 0.14815
6.367 0.14921
6.3684 0.15026
6.3687 0.15132
6.3692 0.15238
6.3695 0.15344
6.3697 0.1545
6.3698 0.15556
6.3699 0.15661
6.37 0.15767
6.3702 0.15873
6.3704 0.15979
6.3704 0.16085
6.3705 0.1619
6.3705 0.16296
6.3712 0.16402
6.3712 0.16508
6.3713 0.16614
6.3719 0.1672
6.372 0.16825
6.3731 0.16931
6.3737 0.17037
6.3739 0.17143
6.3739 0.17249
6.3744 0.17354
6.3744 0.1746
6.3748 0.17566
6.3748 0.17672
6.3751 0.17778
6.3751 0.17884
6.3751 0.17989
6.3752 0.18095
6.3755 0.18201
6.3761 0.18307
6.3762 0.18413
6.3763 0.18519
6.3767 0.18624
6.3784 0.1873
6.3789 0.18836
6.3791 0.18942
6.3795 0.19048
6.3801 0.19153
6.3807 0.19259
6.3816 0.19365
6.3818 0.19471
6.3822 0.19577
6.3822 0.19683
6.3826 0.19788
6.3831 0.19894
6.3834 0.2
6.3835 0.20106
6.3837 0.20212
6.3841 0.20317
6.3847 0.20423
6.3848 0.20529
6.3848 0.20635
6.385 0.20741
6.3864 0.20847
6.3867 0.20952
6.3868 0.21058
6.3869 0.21164
6.3871 0.2127
6.3875 0.21376
6.3876 0.21481
6.3877 0.21587
6.3878 0.21693
6.3882 0.21799
6.3883 0.21905
6.389 0.22011
6.3893 0.22116
6.3897 0.22222
6.3903 0.22328
6.3919 0.22434
6.392 0.2254
6.3922 0.22646
6.3923 0.22751
6.3924 0.22857
6.3926 0.22963
6.3927 0.23069
6.3928 0.23175
6.393 0.2328
6.3931 0.23386
6.3932 0.23492
6.3932 0.23598
6.3933 0.23704
6.3935 0.2381
6.3938 0.23915
6.3939 0.24021
6.394 0.24127
6.3941 0.24233
6.3942 0.24339
6.3943 0.24444
6.3947 0.2455
6.3948 0.24656
6.395 0.24762
6.3951 0.24868
6.3951 0.24974
6.3953 0.25079
6.3954 0.25185
6.3955 0.25291
6.3956 0.25397
6.3957 0.25503
6.3958 0.25608
6.3958 0.25714
6.3958 0.2582
6.3959 0.25926
6.396 0.26032
6.396 0.26138
6.3962 0.26243
6.3963 0.26349
6.3967 0.26455
6.397 0.26561
6.3973 0.26667
6.3974 0.26772
6.3978 0.26878
6.3982 0.26984
6.3982 0.2709
6.3983 0.27196
6.3983 0.27302
6.3983 0.27407
6.3985 0.27513
6.3986 0.27619
6.3987 0.27725
6.3987 0.27831
6.3991 0.27937
6.3996 0.28042
6.3998 0.28148
6.3999 0.28254
6.4 0.2836
6.4003 0.28466
6.4004 0.28571
6.4005 0.28677
6.4005 0.28783
6.4009 0.28889
6.4011 0.28995
6.4012 0.29101
6.4015 0.29206
6.4016 0.29312
6.4017 0.29418
6.4019 0.29524
6.4019 0.2963
6.402 0.29735
6.4021 0.29841
6.4023 0.29947
6.4023 0.30053
6.4027 0.30159
6.4027 0.30265
6.4028 0.3037
6.4029 0.30476
6.4035 0.30582
6.4036 0.30688
6.4039 0.30794
6.4039 0.30899
6.4041 0.31005
6.4042 0.31111
6.4044 0.31217
6.4046 0.31323
6.4048 0.31429
6.4052 0.31534
6.4053 0.3164
6.4055 0.31746
6.4056 0.31852
6.4057 0.31958
6.4058 0.32063
6.4059 0.32169
6.4059 0.32275
6.4061 0.32381
6.4061 0.32487
6.4063 0.32593
6.4064 0.32698
6.4067 0.32804
6.4068 0.3291
6.4069 0.33016
6.4069 0.33122
6.4071 0.33228
6.4071 0.33333
6.4072 0.33439
6.4072 0.33545
6.4072 0.33651
6.4073 0.33757
6.4073 0.33862
6.4074 0.33968
6.4074 0.34074
6.4074 0.3418
6.4075 0.34286
6.4075 0.34392
6.4075 0.34497
6.4076 0.34603
6.4076 0.34709
6.4078 0.34815
6.4079 0.34921
6.4079 0.35026
6.408 0.35132
6.408 0.35238
6.408 0.35344
6.4081 0.3545
6.4081 0.35556
6.4082 0.35661
6.4084 0.35767
6.4084 0.35873
6.4084 0.35979
6.4086 0.36085
6.4087 0.3619
6.4087 0.36296
6.4087 0.36402
6.4088 0.36508
6.4088 0.36614
6.4088 0.3672
6.4088 0.36825
6.4089 0.36931
6.409 0.37037
6.4091 0.37143
6.4091 0.37249
6.4091 0.37354
6.4092 0.3746
6.4092 0.37566
6.4092 0.37672
6.4095 0.37778
6.4096 0.37884
6.4096 0.37989
6.4099 0.38095
6.4099 0.38201
6.41 0.38307
6.4101 0.38413
6.4101 0.38519
6.4101 0.38624
6.4102 0.3873
6.4102 0.38836
6.4102 0.38942
6.4102 0.39048
6.4103 0.39153
6.4104 0.39259
6.4106 0.39365
6.4106 0.39471
6.4107 0.39577
6.4107 0.39683
6.4107 0.39788
6.4107 0.39894
6.4107 0.4
6.4108 0.40106
6.4109 0.40212
6.411 0.40317
6.411 0.40423
6.411 0.40529
6.4111 0.40635
6.4111 0.40741
6.4112 0.40847
6.4113 0.40952
6.4114 0.41058
6.4114 0.41164
6.4114 0.4127
6.4114 0.41376
6.4114 0.41481
6.4115 0.41587
6.4116 0.41693
6.4116 0.41799
6.4116 0.41905
6.4116 0.42011
6.4117 0.42116
6.4117 0.42222
6.4117 0.42328
6.4118 0.42434
6.4119 0.4254
6.4119 0.42646
6.4119 0.42751
6.4119 0.42857
6.412 0.42963
6.4121 0.43069
6.4121 0.43175
6.4121 0.4328
6.4121 0.43386
6.4122 0.43492
6.4122 0.43598
6.4123 0.43704
6.4123 0.4381
6.4123 0.43915
6.4124 0.44021
6.4124 0.44127
6.4124 0.44233
6.4124 0.44339
6.4125 0.44444
6.4126 0.4455
6.4127 0.44656
6.4127 0.44762
6.4127 0.44868
6.4127 0.44974
6.4127 0.45079
6.4128 0.45185
6.4128 0.45291
6.4128 0.45397
6.4129 0.45503
6.413 0.45608
6.413 0.45714
6.413 0.4582
6.413 0.45926
6.4131 0.46032
6.4132 0.46138
6.4132 0.46243
6.4132 0.46349
6.4133 0.46455
6.4134 0.46561
6.4134 0.46667
6.4134 0.46772
6.4134 0.46878
6.4135 0.46984
6.4135 0.4709
6.4135 0.47196
6.4135 0.47302
6.4136 0.47407
6.4137 0.47513
6.4137 0.47619
6.4138 0.47725
6.4138 0.47831
6.4139 0.47937
6.4139 0.48042
6.4139 0.48148
6.414 0.48254
6.414 0.4836
6.414 0.48466
6.4141 0.48571
6.4141 0.48677
6.4142 0.48783
6.4142 0.48889
6.4142 0.48995
6.4143 0.49101
6.4143 0.49206
6.4143 0.49312
6.4144 0.49418
6.4145 0.49524
6.4145 0.4963
6.4145 0.49735
6.4145 0.49841
6.4145 0.49947
6.4146 0.50053
6.4146 0.50159
6.4147 0.50265
6.4148 0.5037
6.4149 0.50476
6.415 0.50582
6.415 0.50688
6.415 0.50794
6.4151 0.50899
6.4152 0.51005
6.4152 0.51111
6.4153 0.51217
6.4154 0.51323
6.4154 0.51429
6.4155 0.51534
6.4155 0.5164
6.4155 0.51746
6.4155 0.51852
6.4156 0.51958
6.4156 0.52063
6.4156 0.52169
6.4156 0.52275
6.4156 0.52381
6.4156 0.52487
6.4156 0.52593
6.4157 0.52698
6.4157 0.52804
6.4157 0.5291
6.4158 0.53016
6.4158 0.53122
6.4158 0.53228
6.4158 0.53333
6.4158 0.53439
6.4158 0.53545
6.4159 0.53651
6.4159 0.53757
6.416 0.53862
6.4161 0.53968
6.4161 0.54074
6.4162 0.5418
6.4162 0.54286
6.4162 0.54392
6.4163 0.54497
6.4164 0.54603
6.4164 0.54709
6.4164 0.54815
6.4166 0.54921
6.4167 0.55026
6.4167 0.55132
6.4168 0.55238
6.4168 0.55344
6.4168 0.5545
6.4168 0.55556
6.4168 0.55661
6.4169 0.55767
6.4169 0.55873
6.4169 0.55979
6.4169 0.56085
6.417 0.5619
6.417 0.56296
6.4171 0.56402
6.4171 0.56508
6.4171 0.56614
6.4171 0.5672
6.4171 0.56825
6.4172 0.56931
6.4172 0.57037
6.4172 0.57143
6.4172 0.57249
6.4172 0.57354
6.4173 0.5746
6.4173 0.57566
6.4173 0.57672
6.4173 0.57778
6.4173 0.57884
6.4174 0.57989
6.4175 0.58095
6.4175 0.58201
6.4175 0.58307
6.4175 0.58413
6.4176 0.58519
6.4176 0.58624
6.4176 0.5873
6.4176 0.58836
6.4177 0.58942
6.4177 0.59048
6.4178 0.59153
6.4178 0.59259
6.4178 0.59365
6.4178 0.59471
6.4178 0.59577
6.4179 0.59683
6.4179 0.59788
6.418 0.59894
6.418 0.6
6.418 0.60106
6.418 0.60212
6.418 0.60317
6.4181 0.60423
6.4181 0.60529
6.4181 0.60635
6.4181 0.60741
6.4182 0.60847
6.4182 0.60952
6.4182 0.61058
6.4183 0.61164
6.4183 0.6127
6.4183 0.61376
6.4183 0.61481
6.4183 0.61587
6.4184 0.61693
6.4184 0.61799
6.4184 0.61905
6.4184 0.62011
6.4184 0.62116
6.4185 0.62222
6.4185 0.62328
6.4185 0.62434
6.4185 0.6254
6.4186 0.62646
6.4186 0.62751
6.4187 0.62857
6.4188 0.62963
6.4188 0.63069
6.4188 0.63175
6.4188 0.6328
6.4189 0.63386
6.4189 0.63492
6.419 0.63598
6.419 0.63704
6.419 0.6381
6.419 0.63915
6.419 0.64021
6.419 0.64127
6.4191 0.64233
6.4191 0.64339
6.4192 0.64444
6.4192 0.6455
6.4193 0.64656
6.4193 0.64762
6.4193 0.64868
6.4194 0.64974
6.4194 0.65079
6.4194 0.65185
6.4194 0.65291
6.4195 0.65397
6.4195 0.65503
6.4195 0.65608
6.4195 0.65714
6.4195 0.6582
6.4195 0.65926
6.4196 0.66032
6.4196 0.66138
6.4197 0.66243
6.4197 0.66349
6.4197 0.66455
6.4197 0.66561
6.4198 0.66667
6.4198 0.66772
6.4198 0.66878
6.4198 0.66984
6.4198 0.6709
6.4198 0.67196
6.4199 0.67302
6.4199 0.67407
6.4199 0.67513
6.42 0.67619
6.42 0.67725
6.42 0.67831
6.42 0.67937
6.4201 0.68042
6.4201 0.68148
6.4201 0.68254
6.4201 0.6836
6.4201 0.68466
6.4202 0.68571
6.4202 0.68677
6.4202 0.68783
6.4202 0.68889
6.4202 0.68995
6.4202 0.69101
6.4203 0.69206
6.4203 0.69312
6.4203 0.69418
6.4204 0.69524
6.4204 0.6963
6.4204 0.69735
6.4205 0.69841
6.4205 0.69947
6.4205 0.70053
6.4206 0.70159
6.4206 0.70265
6.4206 0.7037
6.4206 0.70476
6.4206 0.70582
6.4206 0.70688
6.4207 0.70794
6.4207 0.70899
6.4207 0.71005
6.4207 0.71111
6.4207 0.71217
6.4209 0.71323
6.421 0.71429
6.421 0.71534
6.421 0.7164
6.421 0.71746
6.421 0.71852
6.4211 0.71958
6.4211 0.72063
6.4211 0.72169
6.4211 0.72275
6.4211 0.72381
6.4211 0.72487
6.4211 0.72593
6.4212 0.72698
6.4212 0.72804
6.4212 0.7291
6.4213 0.73016
6.4213 0.73122
6.4213 0.73228
6.4213 0.73333
6.4214 0.73439
6.4214 0.73545
6.4214 0.73651
6.4214 0.73757
6.4215 0.73862
6.4216 0.73968
6.4217 0.74074
6.4217 0.7418
6.4217 0.74286
6.4217 0.74392
6.4218 0.74497
6.4219 0.74603
6.4219 0.74709
6.4219 0.74815
6.4219 0.74921
6.4219 0.75026
6.422 0.75132
6.422 0.75238
6.422 0.75344
6.422 0.7545
6.422 0.75556
6.4221 0.75661
6.4221 0.75767
6.4221 0.75873
6.4221 0.75979
6.4221 0.76085
6.4223 0.7619
6.4223 0.76296
6.4223 0.76402
6.4223 0.76508
6.4223 0.76614
6.4224 0.7672
6.4224 0.76825
6.4224 0.76931
6.4225 0.77037
6.4225 0.77143
6.4225 0.77249
6.4225 0.77354
6.4226 0.7746
6.4226 0.77566
6.4226 0.77672
6.4226 0.77778
6.4226 0.77884
6.4226 0.77989
6.4227 0.78095
6.4228 0.78201
6.4228 0.78307
6.4228 0.78413
6.4228 0.78519
6.4229 0.78624
6.423 0.7873
6.423 0.78836
6.423 0.78942
6.4231 0.79048
6.4232 0.79153
6.4232 0.79259
6.4233 0.79365
6.4233 0.79471
6.4234 0.79577
6.4234 0.79683
6.4234 0.79788
6.4235 0.79894
6.4235 0.8
6.4235 0.80106
6.4235 0.80212
6.4236 0.80317
6.4237 0.80423
6.4237 0.80529
6.4238 0.80635
6.4239 0.80741
6.4239 0.80847
6.424 0.80952
6.4241 0.81058
6.4241 0.81164
6.4241 0.8127
6.4241 0.81376
6.4241 0.81481
6.4242 0.81587
6.4242 0.81693
6.4242 0.81799
6.4242 0.81905
6.4242 0.82011
6.4243 0.82116
6.4244 0.82222
6.4245 0.82328
6.4246 0.82434
6.4246 0.8254
6.4246 0.82646
6.4249 0.82751
6.4249 0.82857
6.4249 0.82963
6.4249 0.83069
6.4251 0.83175
6.4252 0.8328
6.4254 0.83386
6.4254 0.83492
6.4255 0.83598
6.4256 0.83704
6.4256 0.8381
6.4257 0.83915
6.4257 0.84021
6.4257 0.84127
6.4259 0.84233
6.4259 0.84339
6.4259 0.84444
6.4259 0.8455
6.4261 0.84656
6.4261 0.84762
6.4261 0.84868
6.4262 0.84974
6.4263 0.85079
6.4265 0.85185
6.4265 0.85291
6.4268 0.85397
6.427 0.85503
6.4271 0.85608
6.4271 0.85714
6.4271 0.8582
6.4272 0.85926
6.4272 0.86032
6.4272 0.86138
6.4274 0.86243
6.4274 0.86349
6.4274 0.86455
6.4274 0.86561
6.4275 0.86667
6.4275 0.86772
6.4275 0.86878
6.4277 0.86984
6.4277 0.8709
6.4277 0.87196
6.4278 0.87302
6.4279 0.87407
6.428 0.87513
6.4281 0.87619
6.4282 0.87725
6.4282 0.87831
6.4283 0.87937
6.4287 0.88042
6.4287 0.88148
6.4288 0.88254
6.429 0.8836
6.4291 0.88466
6.4292 0.88571
6.4294 0.88677
6.4295 0.88783
6.4298 0.88889
6.4298 0.88995
6.4299 0.89101
6.4304 0.89206
6.4305 0.89312
6.4307 0.89418
6.4308 0.89524
6.4309 0.8963
6.4314 0.89735
6.4319 0.89841
6.4322 0.89947
6.4325 0.90053
6.4326 0.90159
6.4331 0.90265
8.5336 0.9037
9.4525 0.90476
9.8567 0.90582
10.191 0.90688
10.255 0.90794
10.319 0.90899
10.322 0.91005
10.323 0.91111
10.331 0.91217
10.331 0.91323
10.331 0.91429
10.332 0.91534
10.335 0.9164
10.335 0.91746
10.336 0.91852
10.336 0.91958
10.337 0.92063
10.338 0.92169
10.34 0.92275
10.343 0.92381
10.343 0.92487
10.344 0.92593
10.345 0.92698
10.346 0.92804
10.349 0.9291
10.35 0.93016
10.351 0.93122
10.353 0.93228
10.353 0.93333
10.354 0.93439
10.354 0.93545
10.357 0.93651
10.36 0.93757
12.684 0.93862
13.643 0.93968
13.989 0.94074
16.195 0.9418
16.23 0.94286
16.304 0.94392
16.332 0.94497
16.351 0.94603
16.365 0.94709
16.427 0.94815
16.429 0.94921
16.444 0.95026
16.467 0.95132
16.472 0.95238
16.487 0.95344
16.495 0.9545
16.498 0.95556
16.589 0.95661
16.595 0.95767
16.672 0.95873
16.788 0.95979
23.83 0.96085
25.82 0.9619
25.948 0.96296
26.418 0.96402
26.597 0.96508
26.712 0.96614
26.759 0.9672
26.781 0.96825
26.882 0.96931
27.053 0.97037
27.105 0.97143
27.186 0.97249
27.278 0.97354
27.296 0.9746
27.313 0.97566
27.328 0.97672
27.34 0.97778
27.346 0.97884
27.35 0.97989
27.375 0.98095
27.389 0.98201
27.394 0.98307
27.434 0.98413
27.463 0.98519
27.488 0.98624
27.506 0.9873
27.522 0.98836
27.574 0.98942
27.601 0.99048
27.62 0.99153
27.668 0.99259
27.714 0.99365
27.727 0.99471
27.727 0.99577
27.746 0.99683
46.12 0.99788
46.716 0.99894


==> fig/eval/bimImageNetS.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
4.3392 0.049
4.5585 0.058
4.7582 0.065
4.8792 0.074
4.9283 0.083
4.9539 0.092
4.9902 0.101
5.0174 0.109
5.0246 0.117
5.0424 0.124
5.054 0.134
5.0676 0.143
5.0768 0.151
5.0908 0.159
5.0994 0.166
5.1075 0.175
5.1145 0.184
5.1198 0.191
5.1253 0.199
5.1278 0.206
5.1312 0.216
5.1334 0.224
5.1359 0.231
5.1377 0.238
5.139 0.244
5.1424 0.253
5.1447 0.26
5.1479 0.264
5.1506 0.273
5.1522 0.282
5.1544 0.288
5.156 0.294
5.1567 0.301
5.1576 0.309
5.1589 0.318
5.1602 0.328
5.1607 0.336
5.1614 0.346
5.1621 0.353
5.1629 0.363
5.1636 0.371
5.1646 0.378
5.1651 0.386
5.1662 0.395
5.1666 0.402
5.1674 0.41
5.1679 0.417
5.1686 0.426
5.1692 0.436
5.1695 0.444
5.1699 0.454
5.1703 0.459
5.1706 0.465
5.1708 0.475
5.1711 0.481
5.1716 0.49
5.172 0.5
5.1722 0.507
5.1725 0.515
5.1727 0.523
5.1729 0.533
5.1733 0.541
5.1735 0.55
5.1738 0.557
5.1739 0.565
5.1742 0.573
5.1745 0.58
5.1746 0.588
5.1748 0.596
5.1749 0.605
5.1751 0.615
5.1753 0.624
5.1756 0.633
5.1757 0.642
5.1759 0.652
5.1761 0.66
5.1762 0.668
5.1764 0.677
5.1766 0.687
5.1767 0.694
5.1768 0.702
5.177 0.708
5.1772 0.718
5.1773 0.728
5.1775 0.738
5.1776 0.746
5.1778 0.754
5.178 0.764
5.1781 0.774
5.1784 0.783
5.1786 0.792
5.1788 0.801
5.1796 0.807
5.1799 0.815
5.1805 0.822
5.1861 0.83


==> fig/eval/bimImageNetTransf.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
0 0.051
21.099 0.057
21.661 0.059
22.063 0.062
22.371 0.063
22.524 0.064
22.631 0.064
22.728 0.065
22.799 0.067
22.931 0.069
23.021 0.073
23.101 0.074
23.154 0.074
23.18 0.076
23.224 0.077
23.258 0.078
23.289 0.079
23.339 0.079
23.374 0.084
23.403 0.085
23.423 0.087
23.441 0.087
23.468 0.088
23.495 0.092
23.523 0.093
23.544 0.095
23.56 0.095
23.58 0.097
23.597 0.099
23.611 0.1
23.618 0.101
23.629 0.104
23.641 0.106
23.647 0.107
23.662 0.108
23.667 0.111
23.678 0.111
23.696 0.113
23.71 0.116
23.718 0.118
23.725 0.119
23.73 0.121
23.739 0.124
23.746 0.127
23.752 0.128
23.756 0.128
23.768 0.131
23.773 0.132
23.787 0.132
23.796 0.135
23.802 0.136
23.808 0.137
23.816 0.138
23.826 0.14
23.834 0.142
23.836 0.143
23.843 0.145
23.851 0.147
23.856 0.148
23.862 0.152
23.865 0.156
23.872 0.158
23.88 0.158
23.884 0.158
23.887 0.16
23.892 0.163
23.896 0.163
23.901 0.164
23.907 0.164
23.912 0.165
23.92 0.167
23.925 0.168
23.931 0.171
23.937 0.172
23.942 0.176
23.947 0.18
23.953 0.182
23.964 0.182
23.969 0.187
23.977 0.189
23.983 0.19
23.987 0.191
23.994 0.194
23.999 0.194
24.01 0.197
24.018 0.199
24.023 0.201
24.031 0.203
24.043 0.206
24.053 0.206
24.072 0.211
24.09 0.212
24.113 0.215
24.156 0.215
24.185 0.217
24.483 0.218


==> fig/eval/bimMnist.txt <==
0.55561 0.00010077
0.57055 0.0003023
0.57204 0.00050383
0.5794 0.00070536
0.58077 0.00090689
0.58164 0.0011084
0.58327 0.00131
0.58482 0.0015115
0.58666 0.001713
0.58723 0.0019146
0.58814 0.0021161
0.59061 0.0023176
0.59116 0.0025191
0.59211 0.0027207
0.59457 0.0029222
0.59659 0.0031237
0.59842 0.0033253
0.5996 0.0035268
0.59961 0.0037283
0.60038 0.0039299
0.60075 0.0041314
0.60086 0.0043329
0.60166 0.0045345
0.60261 0.004736
0.60361 0.0049375
0.60371 0.0051391
0.60464 0.0053406
0.60495 0.0055421
0.60561 0.0057437
0.6062 0.0059452
0.60828 0.0061467
0.60857 0.0063482
0.60888 0.0065498
0.60969 0.0067513
0.61074 0.0069528
0.61144 0.0071544
0.6119 0.0073559
0.61201 0.0075574
0.61265 0.007759
0.61272 0.0079605
0.61343 0.008162
0.61452 0.0083636
0.61518 0.0085651
0.61534 0.0087666
0.61622 0.0089682
0.61682 0.0091697
0.61774 0.0093712
0.61824 0.0095728
0.61892 0.0097743
0.61916 0.0099758
0.61991 0.010177
0.62012 0.010379
0.62058 0.01058
0.62113 0.010782
0.62241 0.010983
0.6229 0.011185
0.62391 0.011387
0.6247 0.011588
0.62545 0.01179
0.6274 0.011991
0.62785 0.012193
0.62809 0.012394
0.62831 0.012596
0.63077 0.012797
0.63109 0.012999
0.63177 0.0132
0.63235 0.013402
0.63267 0.013603
0.63308 0.013805
0.63341 0.014006
0.63418 0.014208
0.63587 0.01441
0.6362 0.014611
0.63733 0.014813
0.63796 0.015014
0.63925 0.015216
0.63956 0.015417
0.63975 0.015619
0.64151 0.01582
0.64337 0.016022
0.64358 0.016223
0.64419 0.016425
0.64514 0.016626
0.64571 0.016828
0.64738 0.017029
0.64919 0.017231
0.65159 0.017432
0.65409 0.017634
0.65453 0.017836
0.65651 0.018037
0.65996 0.018239
0.66217 0.01844
0.66386 0.018642
0.66678 0.018843
0.67127 0.019045
0.67598 0.019246
0.68804 0.019448
0.93371 0.019649
0.94187 0.019851
0.94643 0.020052
0.95559 0.020254
0.9575 0.020455
0.9614 0.020657
0.96625 0.020859
0.97208 0.02106
0.974 0.021262
0.97741 0.021463
0.97803 0.021665
0.9805 0.021866
0.98277 0.022068
0.98363 0.022269
0.98469 0.022471
0.98527 0.022672
0.98743 0.022874
0.98927 0.023075
0.99076 0.023277
0.99114 0.023478
0.99303 0.02368
0.99366 0.023881
0.99417 0.024083
0.99555 0.024285
0.99586 0.024486
0.99629 0.024688
0.99639 0.024889
0.99702 0.025091
0.99725 0.025292
0.99873 0.025494
0.99929 0.025695
1.0014 0.025897
1.0028 0.026098
1.0035 0.0263
1.0039 0.026501
1.004 0.026703
1.0043 0.026904
1.0051 0.027106
1.0053 0.027308
1.0069 0.027509
1.0076 0.027711
1.0082 0.027912
1.0085 0.028114
1.0086 0.028315
1.0093 0.028517
1.0097 0.028718
1.0104 0.02892
1.0108 0.029121
1.0111 0.029323
1.0116 0.029524
1.012 0.029726
1.0124 0.029927
1.0127 0.030129
1.0137 0.030331
1.0139 0.030532
1.0147 0.030734
1.0148 0.030935
1.0153 0.031137
1.0158 0.031338
1.0161 0.03154
1.0163 0.031741
1.0166 0.031943
1.0182 0.032144
1.0189 0.032346
1.0195 0.032547
1.0197 0.032749
1.0206 0.03295
1.0208 0.033152
1.0211 0.033353
1.022 0.033555
1.0221 0.033757
1.0223 0.033958
1.0228 0.03416
1.0232 0.034361
1.0237 0.034563
1.0243 0.034764
1.0245 0.034966
1.0247 0.035167
1.0251 0.035369
1.0253 0.03557
1.0255 0.035772
1.0258 0.035973
1.026 0.036175
1.0268 0.036376
1.027 0.036578
1.0276 0.03678
1.0279 0.036981
1.0284 0.037183
1.0289 0.037384
1.0294 0.037586
1.0303 0.037787
1.0311 0.037989
1.0315 0.03819
1.0326 0.038392
1.0332 0.038593
1.0335 0.038795
1.0347 0.038996
1.035 0.039198
1.0351 0.039399
1.0358 0.039601
1.0361 0.039802
1.0365 0.040004
1.0373 0.040206
1.0383 0.040407
1.0388 0.040609
1.0395 0.04081
1.0399 0.041012
1.0401 0.041213
1.0404 0.041415
1.0408 0.041616
1.0408 0.041818
1.0416 0.042019
1.0422 0.042221
1.043 0.042422
1.0445 0.042624
1.0449 0.042825
1.0455 0.043027
1.0458 0.043229
1.0466 0.04343
1.0476 0.043632
1.049 0.043833
1.0501 0.044035
1.0507 0.044236
1.0514 0.044438
1.053 0.044639
1.0538 0.044841
1.054 0.045042
1.0546 0.045244
1.0552 0.045445
1.0554 0.045647
1.0562 0.045848
1.0576 0.04605
1.0578 0.046252
1.0582 0.046453
1.0598 0.046655
1.0603 0.046856
1.0608 0.047058
1.061 0.047259
1.0612 0.047461
1.0624 0.047662
1.0626 0.047864
1.0649 0.048065
1.0656 0.048267
1.0665 0.048468
1.0678 0.04867
1.0689 0.048871
1.07 0.049073
1.071 0.049274
1.0721 0.049476
1.0725 0.049678
1.0736 0.049879
1.0749 0.050081
1.0765 0.050282
1.0772 0.050484
1.0784 0.050685
1.0794 0.050887
1.0816 0.051088
1.0829 0.05129
1.0843 0.051491
1.0857 0.051693
1.0873 0.051894
1.0954 0.052096
1.0965 0.052297
1.0976 0.052499
1.1027 0.052701
1.1076 0.052902
1.1082 0.053104
1.1099 0.053305
1.1208 0.053507
1.1819 0.053708
1.1976 0.05391
1.2003 0.054111
1.2034 0.054313
1.2062 0.054514
1.2082 0.054716
1.2137 0.054917
1.2158 0.055119
1.2186 0.05532
1.222 0.055522
1.224 0.055723
1.2263 0.055925
1.2284 0.056127
1.2315 0.056328
1.232 0.05653
1.2331 0.056731
1.2342 0.056933
1.2345 0.057134
1.2352 0.057336
1.2362 0.057537
1.2389 0.057739
1.2399 0.05794
1.2405 0.058142
1.2429 0.058343
1.2441 0.058545
1.2447 0.058746
1.2452 0.058948
1.247 0.05915
1.2478 0.059351
1.2483 0.059553
1.2491 0.059754
1.2501 0.059956
1.2525 0.060157
1.2531 0.060359
1.2538 0.06056
1.2545 0.060762
1.2551 0.060963
1.2561 0.061165
1.2563 0.061366
1.2568 0.061568
1.2571 0.061769
1.2579 0.061971
1.2583 0.062173
1.2588 0.062374
1.2609 0.062576
1.2612 0.062777
1.2621 0.062979
1.2624 0.06318
1.2631 0.063382
1.2641 0.063583
1.2646 0.063785
1.2663 0.063986
1.2679 0.064188
1.2683 0.064389
1.2686 0.064591
1.2689 0.064792
1.2697 0.064994
1.2699 0.065195
1.2715 0.065397
1.2723 0.065599
1.2736 0.0658
1.2743 0.066002
1.2753 0.066203
1.2767 0.066405
1.2772 0.066606
1.2775 0.066808
1.2776 0.067009
1.2778 0.067211
1.2783 0.067412
1.2785 0.067614
1.2789 0.067815
1.2793 0.068017
1.2803 0.068218
1.2812 0.06842
1.2819 0.068622
1.2827 0.068823
1.284 0.069025
1.2847 0.069226
1.2849 0.069428
1.2852 0.069629
1.2859 0.069831
1.2864 0.070032
1.2866 0.070234
1.287 0.070435
1.2874 0.070637
1.2885 0.070838
1.2892 0.07104
1.2898 0.071241
1.2908 0.071443
1.2914 0.071644
1.2915 0.071846
1.292 0.072048
1.2922 0.072249
1.2928 0.072451
1.2939 0.072652
1.2942 0.072854
1.2944 0.073055
1.2949 0.073257
1.2952 0.073458
1.2959 0.07366
1.2962 0.073861
1.2964 0.074063
1.2969 0.074264
1.2973 0.074466
1.2978 0.074667
1.299 0.074869
1.2994 0.075071
1.3001 0.075272
1.3007 0.075474
1.3013 0.075675
1.3017 0.075877
1.302 0.076078
1.3022 0.07628
1.3028 0.076481
1.3029 0.076683
1.3037 0.076884
1.3041 0.077086
1.3044 0.077287
1.3046 0.077489
1.3052 0.07769
1.3065 0.077892
1.3076 0.078094
1.308 0.078295
1.3084 0.078497
1.3092 0.078698
1.3096 0.0789
1.3104 0.079101
1.3108 0.079303
1.3108 0.079504
1.311 0.079706
1.3114 0.079907
1.3119 0.080109
1.3131 0.08031
1.3142 0.080512
1.3147 0.080713
1.315 0.080915
1.3158 0.081116
1.3166 0.081318
1.3173 0.08152
1.3176 0.081721
1.3183 0.081923
1.3183 0.082124
1.3188 0.082326
1.3189 0.082527
1.319 0.082729
1.3198 0.08293
1.3207 0.083132
1.3217 0.083333
1.3237 0.083535
1.3241 0.083736
1.3252 0.083938
1.3257 0.084139
1.3258 0.084341
1.327 0.084543
1.3281 0.084744
1.3286 0.084946
1.3289 0.085147
1.3293 0.085349
1.3298 0.08555
1.3308 0.085752
1.3313 0.085953
1.3314 0.086155
1.3323 0.086356
1.3329 0.086558
1.334 0.086759
1.3365 0.086961
1.337 0.087162
1.3374 0.087364
1.3381 0.087565
1.3387 0.087767
1.3394 0.087969
1.3397 0.08817
1.34 0.088372
1.3404 0.088573
1.342 0.088775
1.3437 0.088976
1.3453 0.089178
1.3454 0.089379
1.3463 0.089581
1.3468 0.089782
1.3483 0.089984
1.3488 0.090185
1.3491 0.090387
1.3498 0.090588
1.3527 0.09079
1.3536 0.090992
1.3561 0.091193
1.3573 0.091395
1.3577 0.091596
1.3592 0.091798
1.3594 0.091999
1.36 0.092201
1.3618 0.092402
1.3627 0.092604
1.3659 0.092805
1.3673 0.093007
1.3686 0.093208
1.3692 0.09341
1.3705 0.093611
1.3727 0.093813
1.373 0.094015
1.3744 0.094216
1.3748 0.094418
1.3762 0.094619
1.3782 0.094821
1.3791 0.095022
1.38 0.095224
1.3811 0.095425
1.3823 0.095627
1.3835 0.095828
1.3843 0.09603
1.3869 0.096231
1.3877 0.096433
1.3892 0.096634
1.3895 0.096836
1.391 0.097037
1.392 0.097239
1.3931 0.097441
1.3948 0.097642
1.3961 0.097844
1.3977 0.098045
1.3985 0.098247
1.3986 0.098448
1.3997 0.09865
1.4001 0.098851
1.4004 0.099053
1.4012 0.099254
1.4019 0.099456
1.4031 0.099657
1.4035 0.099859
1.4039 0.10006
1.404 0.10026
1.4064 0.10046
1.4069 0.10067
1.4072 0.10087
1.4076 0.10107
1.4085 0.10127
1.4091 0.10147
1.4107 0.10167
1.4134 0.10187
1.4139 0.10208
1.4145 0.10228
1.4146 0.10248
1.4156 0.10268
1.4159 0.10288
1.4161 0.10308
1.4166 0.10328
1.4177 0.10349
1.418 0.10369
1.4189 0.10389
1.4199 0.10409
1.4207 0.10429
1.4219 0.10449
1.4223 0.1047
1.4226 0.1049
1.4231 0.1051
1.4241 0.1053
1.4269 0.1055
1.4282 0.1057
1.4286 0.1059
1.4291 0.10611
1.4292 0.10631
1.4298 0.10651
1.432 0.10671
1.4327 0.10691
1.4334 0.10711
1.4336 0.10732
1.4346 0.10752
1.4348 0.10772
1.4354 0.10792
1.4363 0.10812
1.4371 0.10832
1.4376 0.10852
1.4379 0.10873
1.4382 0.10893
1.4398 0.10913
1.4406 0.10933
1.442 0.10953
1.4423 0.10973
1.4431 0.10994
1.4434 0.11014
1.4437 0.11034
1.444 0.11054
1.4443 0.11074
1.4449 0.11094
1.4454 0.11114
1.4455 0.11135
1.446 0.11155
1.4463 0.11175
1.4473 0.11195
1.4482 0.11215
1.4486 0.11235
1.4494 0.11256
1.4507 0.11276
1.451 0.11296
1.4514 0.11316
1.4536 0.11336
1.4543 0.11356
1.4552 0.11376
1.4554 0.11397
1.4559 0.11417
1.4566 0.11437
1.4567 0.11457
1.4571 0.11477
1.4579 0.11497
1.4589 0.11518
1.459 0.11538
1.4598 0.11558
1.4605 0.11578
1.4612 0.11598
1.4616 0.11618
1.4619 0.11638
1.4628 0.11659
1.4628 0.11679
1.4643 0.11699
1.4645 0.11719
1.4655 0.11739
1.4662 0.11759
1.468 0.1178
1.4686 0.118
1.4692 0.1182
1.47 0.1184
1.4709 0.1186
1.4716 0.1188
1.4726 0.119
1.4736 0.11921
1.4746 0.11941
1.4775 0.11961
1.4785 0.11981
1.4795 0.12001
1.4808 0.12021
1.4812 0.12042
1.4822 0.12062
1.4827 0.12082
1.4836 0.12102
1.4838 0.12122
1.4839 0.12142
1.4855 0.12162
1.4867 0.12183
1.4872 0.12203
1.4882 0.12223
1.4892 0.12243
1.4918 0.12263
1.4929 0.12283
1.4932 0.12304
1.4943 0.12324
1.4952 0.12344
1.4966 0.12364
1.4973 0.12384
1.4976 0.12404
1.4989 0.12424
1.4999 0.12445
1.5001 0.12465
1.5004 0.12485
1.5009 0.12505
1.5018 0.12525
1.5025 0.12545
1.5039 0.12565
1.5042 0.12586
1.5046 0.12606
1.5062 0.12626
1.5073 0.12646
1.5079 0.12666
1.5092 0.12686
1.5105 0.12707
1.5124 0.12727
1.514 0.12747
1.5148 0.12767
1.5177 0.12787
1.5186 0.12807
1.5202 0.12827
1.523 0.12848
1.5232 0.12868
1.5272 0.12888
1.5274 0.12908
1.5309 0.12928
1.5347 0.12948
1.5357 0.12969
1.5368 0.12989
1.5371 0.13009
1.5386 0.13029
1.5486 0.13049
1.5512 0.13069
1.5613 0.13089
1.5728 0.1311
1.5782 0.1313
1.6551 0.1315
1.677 0.1317
1.6878 0.1319
1.7042 0.1321
1.7083 0.13231
1.7097 0.13251
1.7118 0.13271
1.7158 0.13291
1.7195 0.13311
1.7218 0.13331
1.7227 0.13351
1.7248 0.13372
1.7258 0.13392
1.7274 0.13412
1.7325 0.13432
1.7335 0.13452
1.7356 0.13472
1.7362 0.13493
1.7366 0.13513
1.738 0.13533
1.7381 0.13553
1.7409 0.13573
1.742 0.13593
1.7433 0.13613
1.7448 0.13634
1.7475 0.13654
1.7481 0.13674
1.7487 0.13694
1.7489 0.13714
1.7497 0.13734
1.751 0.13755
1.7521 0.13775
1.754 0.13795
1.7551 0.13815
1.7563 0.13835
1.7575 0.13855
1.7585 0.13875
1.7591 0.13896
1.7603 0.13916
1.7614 0.13936
1.7618 0.13956
1.763 0.13976
1.7646 0.13996
1.7649 0.14017
1.7655 0.14037
1.7656 0.14057
1.7664 0.14077
1.7666 0.14097
1.7674 0.14117
1.7679 0.14137
1.7692 0.14158
1.7693 0.14178
1.7697 0.14198
1.7704 0.14218
1.7706 0.14238
1.7707 0.14258
1.7713 0.14279
1.7714 0.14299
1.7725 0.14319
1.7741 0.14339
1.7748 0.14359
1.7751 0.14379
1.7755 0.14399
1.7757 0.1442
1.777 0.1444
1.7774 0.1446
1.7779 0.1448
1.7785 0.145
1.7788 0.1452
1.7797 0.14541
1.7803 0.14561
1.7808 0.14581
1.7812 0.14601
1.7815 0.14621
1.7816 0.14641
1.7825 0.14661
1.7826 0.14682
1.7828 0.14702
1.7834 0.14722
1.7842 0.14742
1.7845 0.14762
1.7849 0.14782
1.7858 0.14802
1.786 0.14823
1.7861 0.14843
1.7864 0.14863
1.7864 0.14883
1.7869 0.14903
1.7873 0.14923
1.7879 0.14944
1.7881 0.14964
1.7889 0.14984
1.7889 0.15004
1.7892 0.15024
1.7898 0.15044
1.7903 0.15064
1.7907 0.15085
1.7908 0.15105
1.7914 0.15125
1.7916 0.15145
1.7917 0.15165
1.7919 0.15185
1.7921 0.15206
1.7923 0.15226
1.7925 0.15246
1.7928 0.15266
1.7934 0.15286
1.7938 0.15306
1.7944 0.15326
1.7947 0.15347
1.7951 0.15367
1.7951 0.15387
1.7956 0.15407
1.796 0.15427
1.7961 0.15447
1.7964 0.15468
1.7966 0.15488
1.7968 0.15508
1.7969 0.15528
1.7971 0.15548
1.7973 0.15568
1.7975 0.15588
1.7977 0.15609
1.7981 0.15629
1.7983 0.15649
1.7986 0.15669
1.799 0.15689
1.7991 0.15709
1.7999 0.1573
1.8002 0.1575
1.8006 0.1577
1.8011 0.1579
1.8012 0.1581
1.8017 0.1583
1.8022 0.1585
1.8025 0.15871
1.8027 0.15891
1.803 0.15911
1.8036 0.15931
1.8041 0.15951
1.8043 0.15971
1.8044 0.15992
1.8045 0.16012
1.8056 0.16032
1.8056 0.16052
1.8059 0.16072
1.8061 0.16092
1.8068 0.16112
1.8071 0.16133
1.8071 0.16153
1.8072 0.16173
1.8074 0.16193
1.8078 0.16213
1.808 0.16233
1.8082 0.16254
1.8085 0.16274
1.8087 0.16294
1.8088 0.16314
1.8089 0.16334
1.8096 0.16354
1.8098 0.16374
1.8099 0.16395
1.81 0.16415
1.8104 0.16435
1.8111 0.16455
1.8118 0.16475
1.8122 0.16495
1.8125 0.16516
1.8131 0.16536
1.8134 0.16556
1.8136 0.16576
1.8138 0.16596
1.8139 0.16616
1.8139 0.16636
1.8141 0.16657
1.8145 0.16677
1.8147 0.16697
1.8149 0.16717
1.815 0.16737
1.8151 0.16757
1.8153 0.16778
1.8153 0.16798
1.8155 0.16818
1.8157 0.16838
1.8161 0.16858
1.8164 0.16878
1.8165 0.16898
1.8171 0.16919
1.8172 0.16939
1.8176 0.16959
1.8177 0.16979
1.8178 0.16999
1.8179 0.17019
1.8181 0.1704
1.8184 0.1706
1.8184 0.1708
1.8188 0.171
1.819 0.1712
1.8192 0.1714
1.8194 0.1716
1.8197 0.17181
1.82 0.17201
1.82 0.17221
1.8204 0.17241
1.8205 0.17261
1.8207 0.17281
1.8208 0.17301
1.8209 0.17322
1.821 0.17342
1.8211 0.17362
1.8211 0.17382
1.8212 0.17402
1.8215 0.17422
1.8218 0.17443
1.8219 0.17463
1.8221 0.17483
1.8223 0.17503
1.8224 0.17523
1.8224 0.17543
1.8226 0.17563
1.8227 0.17584
1.8233 0.17604
1.8234 0.17624
1.8236 0.17644
1.8237 0.17664
1.8238 0.17684
1.824 0.17705
1.8243 0.17725
1.8244 0.17745
1.8245 0.17765
1.8247 0.17785
1.8248 0.17805
1.8253 0.17825
1.8256 0.17846
1.8259 0.17866
1.8262 0.17886
1.8262 0.17906
1.8263 0.17926
1.8264 0.17946
1.8266 0.17967
1.8269 0.17987
1.8272 0.18007
1.8274 0.18027
1.8278 0.18047
1.8279 0.18067
1.828 0.18087
1.8281 0.18108
1.8284 0.18128
1.8285 0.18148
1.8288 0.18168
1.8291 0.18188
1.8294 0.18208
1.8296 0.18229
1.8296 0.18249
1.8298 0.18269
1.8298 0.18289
1.8299 0.18309
1.83 0.18329
1.8304 0.18349
1.831 0.1837
1.8314 0.1839
1.8317 0.1841
1.8318 0.1843
1.8321 0.1845
1.8323 0.1847
1.8325 0.18491
1.8326 0.18511
1.8327 0.18531
1.8328 0.18551
1.833 0.18571
1.8331 0.18591
1.8332 0.18611
1.8334 0.18632
1.8336 0.18652
1.8337 0.18672
1.8338 0.18692
1.834 0.18712
1.8345 0.18732
1.8346 0.18753
1.8349 0.18773
1.8352 0.18793
1.8354 0.18813
1.8357 0.18833
1.8359 0.18853
1.836 0.18873
1.8364 0.18894
1.8365 0.18914
1.8367 0.18934
1.837 0.18954
1.837 0.18974
1.8371 0.18994
1.8372 0.19015
1.8373 0.19035
1.8374 0.19055
1.8375 0.19075
1.8378 0.19095
1.8379 0.19115
1.8381 0.19135
1.8381 0.19156
1.8382 0.19176
1.8385 0.19196
1.8389 0.19216
1.839 0.19236
1.8391 0.19256
1.8393 0.19277
1.8394 0.19297
1.8396 0.19317
1.8396 0.19337
1.8397 0.19357
1.8399 0.19377
1.8402 0.19397
1.8408 0.19418
1.8408 0.19438
1.8412 0.19458
1.8412 0.19478
1.8414 0.19498
1.8415 0.19518
1.8417 0.19538
1.8421 0.19559
1.8423 0.19579
1.8424 0.19599
1.8428 0.19619
1.8428 0.19639
1.8428 0.19659
1.8429 0.1968
1.8431 0.197
1.8433 0.1972
1.8436 0.1974
1.8437 0.1976
1.8441 0.1978
1.8444 0.198
1.8445 0.19821
1.8451 0.19841
1.8451 0.19861
1.8453 0.19881
1.8456 0.19901
1.846 0.19921
1.8463 0.19942
1.8465 0.19962
1.8465 0.19982
1.8469 0.20002
1.8472 0.20022
1.8472 0.20042
1.8473 0.20062
1.8475 0.20083
1.8478 0.20103
1.8479 0.20123
1.8482 0.20143
1.8486 0.20163
1.8488 0.20183
1.8489 0.20204
1.8489 0.20224
1.8492 0.20244
1.8494 0.20264
1.85 0.20284
1.8503 0.20304
1.8504 0.20324
1.8505 0.20345
1.8506 0.20365
1.8507 0.20385
1.8509 0.20405
1.8514 0.20425
1.8516 0.20445
1.8518 0.20466
1.852 0.20486
1.8521 0.20506
1.8522 0.20526
1.8524 0.20546
1.8527 0.20566
1.8529 0.20586
1.853 0.20607
1.8531 0.20627
1.8536 0.20647
1.8536 0.20667
1.8537 0.20687
1.8539 0.20707
1.8544 0.20728
1.8545 0.20748
1.8548 0.20768
1.8551 0.20788
1.8555 0.20808
1.8557 0.20828
1.8559 0.20848
1.8563 0.20869
1.8564 0.20889
1.8565 0.20909
1.8567 0.20929
1.8568 0.20949
1.8569 0.20969
1.8572 0.2099
1.8573 0.2101
1.8573 0.2103
1.8577 0.2105
1.8577 0.2107
1.8579 0.2109
1.8581 0.2111
1.8582 0.21131
1.8583 0.21151
1.8588 0.21171
1.8589 0.21191
1.859 0.21211
1.8593 0.21231
1.8595 0.21252
1.8597 0.21272
1.8597 0.21292
1.8599 0.21312
1.8599 0.21332
1.8602 0.21352
1.8603 0.21372
1.8604 0.21393
1.8606 0.21413
1.8608 0.21433
1.8609 0.21453
1.8609 0.21473
1.8613 0.21493
1.8614 0.21514
1.8617 0.21534
1.8619 0.21554
1.8621 0.21574
1.8622 0.21594
1.8623 0.21614
1.8626 0.21634
1.8626 0.21655
1.8627 0.21675
1.8628 0.21695
1.863 0.21715
1.8633 0.21735
1.8636 0.21755
1.8637 0.21775
1.864 0.21796
1.8641 0.21816
1.8648 0.21836
1.8652 0.21856
1.8653 0.21876
1.8655 0.21896
1.8656 0.21917
1.866 0.21937
1.8661 0.21957
1.8663 0.21977
1.8665 0.21997
1.8665 0.22017
1.8669 0.22037
1.8672 0.22058
1.8674 0.22078
1.8675 0.22098
1.8675 0.22118
1.8676 0.22138
1.8683 0.22158
1.8685 0.22179
1.8688 0.22199
1.869 0.22219
1.8693 0.22239
1.8694 0.22259
1.8695 0.22279
1.8697 0.22299
1.8698 0.2232
1.8699 0.2234
1.87 0.2236
1.8701 0.2238
1.8702 0.224
1.8705 0.2242
1.8706 0.22441
1.8706 0.22461
1.8707 0.22481
1.8709 0.22501
1.8709 0.22521
1.871 0.22541
1.8711 0.22561
1.8714 0.22582
1.8715 0.22602
1.8719 0.22622
1.872 0.22642
1.8721 0.22662
1.8723 0.22682
1.8725 0.22703
1.8726 0.22723
1.8727 0.22743
1.8728 0.22763
1.873 0.22783
1.8733 0.22803
1.8735 0.22823
1.8735 0.22844
1.8735 0.22864
1.874 0.22884
1.8743 0.22904
1.8743 0.22924
1.8747 0.22944
1.8751 0.22965
1.8752 0.22985
1.8756 0.23005
1.8756 0.23025
1.8758 0.23045
1.8761 0.23065
1.8763 0.23085
1.8764 0.23106
1.8765 0.23126
1.8765 0.23146
1.8766 0.23166
1.8769 0.23186
1.877 0.23206
1.877 0.23227
1.877 0.23247
1.8776 0.23267
1.8777 0.23287
1.8781 0.23307
1.8784 0.23327
1.8784 0.23347
1.8786 0.23368
1.8787 0.23388
1.8793 0.23408
1.8793 0.23428
1.8796 0.23448
1.8799 0.23468
1.88 0.23489
1.8802 0.23509
1.8802 0.23529
1.8807 0.23549
1.8812 0.23569
1.8813 0.23589
1.8819 0.23609
1.8823 0.2363
1.8826 0.2365
1.8827 0.2367
1.8828 0.2369
1.8832 0.2371
1.8833 0.2373
1.8836 0.23751
1.8838 0.23771
1.8839 0.23791
1.884 0.23811
1.8841 0.23831
1.8843 0.23851
1.8844 0.23871
1.8845 0.23892
1.8847 0.23912
1.8849 0.23932
1.8857 0.23952
1.886 0.23972
1.8863 0.23992
1.8864 0.24012
1.8866 0.24033
1.887 0.24053
1.8872 0.24073
1.888 0.24093
1.8881 0.24113
1.8883 0.24133
1.8891 0.24154
1.8893 0.24174
1.8902 0.24194
1.8903 0.24214
1.8905 0.24234
1.8908 0.24254
1.891 0.24274
1.8916 0.24295
1.8917 0.24315
1.8922 0.24335
1.8923 0.24355
1.8924 0.24375
1.8926 0.24395
1.8929 0.24416
1.8931 0.24436
1.8934 0.24456
1.8934 0.24476
1.8935 0.24496
1.8936 0.24516
1.8938 0.24536
1.8945 0.24557
1.8949 0.24577
1.8952 0.24597
1.8957 0.24617
1.8959 0.24637
1.8961 0.24657
1.8963 0.24678
1.8964 0.24698
1.8966 0.24718
1.8967 0.24738
1.8968 0.24758
1.8969 0.24778
1.8973 0.24798
1.8974 0.24819
1.8975 0.24839
1.8977 0.24859
1.8981 0.24879
1.8983 0.24899
1.8989 0.24919
1.8992 0.2494
1.8993 0.2496
1.8994 0.2498
1.8997 0.25
1.9 0.2502
1.9002 0.2504
1.9003 0.2506
1.9006 0.25081
1.9008 0.25101
1.9013 0.25121
1.9014 0.25141
1.9017 0.25161
1.902 0.25181
1.9021 0.25202
1.9024 0.25222
1.9024 0.25242
1.9027 0.25262
1.9029 0.25282
1.9031 0.25302
1.9033 0.25322
1.9034 0.25343
1.9035 0.25363
1.9038 0.25383
1.9038 0.25403
1.9043 0.25423
1.9045 0.25443
1.9046 0.25464
1.9048 0.25484
1.9048 0.25504
1.9051 0.25524
1.9051 0.25544
1.9052 0.25564
1.9055 0.25584
1.9059 0.25605
1.9063 0.25625
1.9068 0.25645
1.9069 0.25665
1.907 0.25685
1.9072 0.25705
1.9079 0.25726
1.9082 0.25746
1.9083 0.25766
1.9084 0.25786
1.9085 0.25806
1.9092 0.25826
1.9096 0.25846
1.9098 0.25867
1.9112 0.25887
1.9113 0.25907
1.9114 0.25927
1.912 0.25947
1.9128 0.25967
1.9134 0.25988
1.9138 0.26008
1.9139 0.26028
1.9144 0.26048
1.9146 0.26068
1.9151 0.26088
1.9155 0.26108
1.916 0.26129
1.9163 0.26149
1.9165 0.26169
1.9167 0.26189
1.9168 0.26209
1.917 0.26229
1.9171 0.26249
1.9172 0.2627
1.9175 0.2629
1.9176 0.2631
1.9178 0.2633
1.9182 0.2635
1.9183 0.2637
1.9186 0.26391
1.919 0.26411
1.9194 0.26431
1.9196 0.26451
1.9198 0.26471
1.92 0.26491
1.9202 0.26511
1.9204 0.26532
1.9213 0.26552
1.9216 0.26572
1.9218 0.26592
1.9219 0.26612
1.9221 0.26632
1.9224 0.26653
1.9225 0.26673
1.923 0.26693
1.9236 0.26713
1.9243 0.26733
1.9248 0.26753
1.9253 0.26773
1.9256 0.26794
1.926 0.26814
1.9266 0.26834
1.9271 0.26854
1.9275 0.26874
1.9276 0.26894
1.928 0.26915
1.9282 0.26935
1.9283 0.26955
1.9284 0.26975
1.9295 0.26995
1.9297 0.27015
1.9302 0.27035
1.9303 0.27056
1.9307 0.27076
1.9318 0.27096
1.9331 0.27116
1.9333 0.27136
1.9346 0.27156
1.9352 0.27177
1.9354 0.27197
1.9356 0.27217
1.9362 0.27237
1.9369 0.27257
1.9371 0.27277
1.9375 0.27297
1.9377 0.27318
1.938 0.27338
1.9381 0.27358
1.9394 0.27378
1.9396 0.27398
1.9398 0.27418
1.9402 0.27439
1.9405 0.27459
1.9409 0.27479
1.9414 0.27499
1.9419 0.27519
1.942 0.27539
1.9426 0.27559
1.943 0.2758
1.9444 0.276
1.9447 0.2762
1.945 0.2764
1.9455 0.2766
1.9458 0.2768
1.9459 0.27701
1.9474 0.27721
1.9478 0.27741
1.9481 0.27761
1.9485 0.27781
1.9494 0.27801
1.9496 0.27821
1.9497 0.27842
1.95 0.27862
1.951 0.27882
1.9516 0.27902
1.9519 0.27922
1.9521 0.27942
1.9525 0.27963
1.9537 0.27983
1.9547 0.28003
1.9554 0.28023
1.956 0.28043
1.9564 0.28063
1.9571 0.28083
1.9576 0.28104
1.9593 0.28124
1.9593 0.28144
1.9596 0.28164
1.9614 0.28184
1.9625 0.28204
1.9632 0.28225
1.964 0.28245
1.9648 0.28265
1.965 0.28285
1.9661 0.28305
1.9672 0.28325
1.9678 0.28345
1.9682 0.28366
1.9706 0.28386
1.9708 0.28406
1.9711 0.28426
1.9718 0.28446
1.9724 0.28466
1.9731 0.28486
1.9734 0.28507
1.9742 0.28527
1.9745 0.28547
1.9746 0.28567
1.9749 0.28587
1.9753 0.28607
1.9757 0.28628
1.9761 0.28648
1.9766 0.28668
1.9773 0.28688
1.9776 0.28708
1.9779 0.28728
1.978 0.28748
1.9781 0.28769
1.9792 0.28789
1.9806 0.28809
1.9811 0.28829
1.9818 0.28849
1.983 0.28869
1.9841 0.2889
1.985 0.2891
1.9856 0.2893
1.9858 0.2895
1.9872 0.2897
1.9887 0.2899
1.99 0.2901
1.99 0.29031
1.991 0.29051
1.9913 0.29071
1.9917 0.29091
1.992 0.29111
1.9931 0.29131
1.9939 0.29152
1.9942 0.29172
1.9944 0.29192
1.9947 0.29212
1.9948 0.29232
1.9951 0.29252
1.9962 0.29272
1.9967 0.29293
1.9982 0.29313
1.999 0.29333
1.9995 0.29353
2.0004 0.29373
2.0008 0.29393
2.0013 0.29414
2.0014 0.29434
2.0018 0.29454
2.0026 0.29474
2.0033 0.29494
2.004 0.29514
2.0044 0.29534
2.0046 0.29555
2.0055 0.29575
2.0066 0.29595
2.0073 0.29615
2.0084 0.29635
2.0086 0.29655
2.009 0.29676
2.0094 0.29696
2.0102 0.29716
2.0105 0.29736
2.0111 0.29756
2.0115 0.29776
2.0118 0.29796
2.0118 0.29817
2.0124 0.29837
2.013 0.29857
2.0144 0.29877
2.0146 0.29897
2.0148 0.29917
2.015 0.29938
2.0151 0.29958
2.0153 0.29978
2.016 0.29998
2.0165 0.30018
2.0172 0.30038
2.0173 0.30058
2.0178 0.30079
2.0179 0.30099
2.0181 0.30119
2.0183 0.30139
2.0194 0.30159
2.0197 0.30179
2.0207 0.302
2.0208 0.3022
2.0213 0.3024
2.0215 0.3026
2.0221 0.3028
2.0227 0.303
2.0233 0.3032
2.0237 0.30341
2.024 0.30361
2.0246 0.30381
2.0252 0.30401
2.0261 0.30421
2.0273 0.30441
2.0277 0.30462
2.028 0.30482
2.0285 0.30502
2.0292 0.30522
2.0292 0.30542
2.0295 0.30562
2.0301 0.30582
2.0305 0.30603
2.0307 0.30623
2.0314 0.30643
2.0317 0.30663
2.0329 0.30683
2.0331 0.30703
2.0331 0.30723
2.0333 0.30744
2.0337 0.30764
2.034 0.30784
2.0343 0.30804
2.0347 0.30824
2.0349 0.30844
2.0353 0.30865
2.0356 0.30885
2.036 0.30905
2.0367 0.30925
2.0371 0.30945
2.0378 0.30965
2.0385 0.30985
2.0386 0.31006
2.0392 0.31026
2.0393 0.31046
2.0395 0.31066
2.0397 0.31086
2.04 0.31106
2.04 0.31127
2.0404 0.31147
2.0408 0.31167
2.041 0.31187
2.0413 0.31207
2.0418 0.31227
2.0422 0.31247
2.0424 0.31268
2.0426 0.31288
2.0434 0.31308
2.0435 0.31328
2.0447 0.31348
2.0452 0.31368
2.0454 0.31389
2.0456 0.31409
2.0459 0.31429
2.0462 0.31449
2.0468 0.31469
2.047 0.31489
2.0473 0.31509
2.0477 0.3153
2.0479 0.3155
2.048 0.3157
2.0484 0.3159
2.0485 0.3161
2.0492 0.3163
2.0494 0.31651
2.0497 0.31671
2.0499 0.31691
2.0501 0.31711
2.0507 0.31731
2.0512 0.31751
2.0514 0.31771
2.0517 0.31792
2.0519 0.31812
2.0521 0.31832
2.0522 0.31852
2.0525 0.31872
2.0526 0.31892
2.0533 0.31913
2.0535 0.31933
2.0536 0.31953
2.0543 0.31973
2.0545 0.31993
2.0546 0.32013
2.0549 0.32033
2.055 0.32054
2.0554 0.32074
2.0561 0.32094
2.0562 0.32114
2.0566 0.32134
2.0566 0.32154
2.0567 0.32175
2.0573 0.32195
2.0579 0.32215
2.058 0.32235
2.0586 0.32255
2.0591 0.32275
2.0595 0.32295
2.0595 0.32316
2.0596 0.32336
2.0601 0.32356
2.0603 0.32376
2.0607 0.32396
2.061 0.32416
2.0613 0.32437
2.0617 0.32457
2.0624 0.32477
2.0627 0.32497
2.0633 0.32517
2.0636 0.32537
2.0639 0.32557
2.064 0.32578
2.0645 0.32598
2.0646 0.32618
2.0649 0.32638
2.0652 0.32658
2.0653 0.32678
2.0653 0.32699
2.0655 0.32719
2.0661 0.32739
2.0662 0.32759
2.0666 0.32779
2.0668 0.32799
2.0678 0.32819
2.0681 0.3284
2.0681 0.3286
2.0684 0.3288
2.0689 0.329
2.069 0.3292
2.0693 0.3294
2.0695 0.3296
2.0698 0.32981
2.0699 0.33001
2.0703 0.33021
2.0706 0.33041
2.0708 0.33061
2.071 0.33081
2.0714 0.33102
2.0715 0.33122
2.072 0.33142
2.0724 0.33162
2.0726 0.33182
2.0727 0.33202
2.0729 0.33222
2.0731 0.33243
2.0735 0.33263
2.0738 0.33283
2.0739 0.33303
2.0742 0.33323
2.0747 0.33343
2.0749 0.33364
2.0755 0.33384
2.0756 0.33404
2.0761 0.33424
2.0763 0.33444
2.0765 0.33464
2.0767 0.33484
2.0772 0.33505
2.0777 0.33525
2.078 0.33545
2.0786 0.33565
2.0788 0.33585
2.079 0.33605
2.0792 0.33626
2.0792 0.33646
2.0793 0.33666
2.0794 0.33686
2.0798 0.33706
2.08 0.33726
2.0803 0.33746
2.0809 0.33767
2.081 0.33787
2.0813 0.33807
2.0815 0.33827
2.0818 0.33847
2.0819 0.33867
2.0825 0.33888
2.0827 0.33908
2.083 0.33928
2.0834 0.33948
2.0835 0.33968
2.0838 0.33988
2.0838 0.34008
2.084 0.34029
2.0845 0.34049
2.0853 0.34069
2.0857 0.34089
2.0859 0.34109
2.0861 0.34129
2.0862 0.3415
2.0866 0.3417
2.0868 0.3419
2.0869 0.3421
2.087 0.3423
2.0871 0.3425
2.0873 0.3427
2.0882 0.34291
2.0884 0.34311
2.0887 0.34331
2.0889 0.34351
2.089 0.34371
2.0891 0.34391
2.09 0.34412
2.0902 0.34432
2.0905 0.34452
2.0908 0.34472
2.0908 0.34492
2.0909 0.34512
2.0911 0.34532
2.0914 0.34553
2.0922 0.34573
2.0925 0.34593
2.0926 0.34613
2.0929 0.34633
2.0932 0.34653
2.0939 0.34674
2.094 0.34694
2.0943 0.34714
2.0944 0.34734
2.0946 0.34754
2.0954 0.34774
2.0959 0.34794
2.0964 0.34815
2.0977 0.34835
2.098 0.34855
2.0983 0.34875
2.0984 0.34895
2.099 0.34915
2.0991 0.34936
2.0994 0.34956
2.1003 0.34976
2.1007 0.34996
2.1012 0.35016
2.1016 0.35036
2.1021 0.35056
2.1024 0.35077
2.1028 0.35097
2.103 0.35117
2.1032 0.35137
2.1039 0.35157
2.1042 0.35177
2.1048 0.35198
2.1052 0.35218
2.1054 0.35238
2.1057 0.35258
2.106 0.35278
2.1061 0.35298
2.1065 0.35318
2.1069 0.35339
2.1074 0.35359
2.1076 0.35379
2.1079 0.35399
2.1081 0.35419
2.1087 0.35439
2.1094 0.35459
2.1096 0.3548
2.1098 0.355
2.11 0.3552
2.1101 0.3554
2.1104 0.3556
2.1107 0.3558
2.1112 0.35601
2.1113 0.35621
2.1115 0.35641
2.1118 0.35661
2.1118 0.35681
2.1123 0.35701
2.1125 0.35721
2.1132 0.35742
2.1137 0.35762
2.1145 0.35782
2.1145 0.35802
2.1149 0.35822
2.1151 0.35842
2.1153 0.35863
2.1156 0.35883
2.1159 0.35903
2.1162 0.35923
2.1168 0.35943
2.1171 0.35963
2.1181 0.35983
2.119 0.36004
2.1194 0.36024
2.1197 0.36044
2.1204 0.36064
2.1205 0.36084
2.1214 0.36104
2.122 0.36125
2.1221 0.36145
2.123 0.36165
2.1233 0.36185
2.1238 0.36205
2.124 0.36225
2.1242 0.36245
2.1246 0.36266
2.1252 0.36286
2.1254 0.36306
2.1255 0.36326
2.1259 0.36346
2.1265 0.36366
2.1267 0.36387
2.1283 0.36407
2.1285 0.36427
2.1287 0.36447
2.1289 0.36467
2.1294 0.36487
2.1302 0.36507
2.131 0.36528
2.1316 0.36548
2.1318 0.36568
2.1324 0.36588
2.1327 0.36608
2.1337 0.36628
2.1342 0.36649
2.1347 0.36669
2.1358 0.36689
2.1365 0.36709
2.1368 0.36729
2.1372 0.36749
2.1374 0.36769
2.1376 0.3679
2.1381 0.3681
2.1384 0.3683
2.1387 0.3685
2.1389 0.3687
2.1403 0.3689
2.1417 0.36911
2.1417 0.36931
2.1419 0.36951
2.1425 0.36971
2.1438 0.36991
2.1441 0.37011
2.1443 0.37031
2.1451 0.37052
2.1455 0.37072
2.1459 0.37092
2.1469 0.37112
2.1476 0.37132
2.1485 0.37152
2.1487 0.37173
2.1495 0.37193
2.1505 0.37213
2.1505 0.37233
2.151 0.37253
2.1523 0.37273
2.1528 0.37293
2.1529 0.37314
2.1536 0.37334
2.1556 0.37354
2.1569 0.37374
2.1577 0.37394
2.1581 0.37414
2.1585 0.37435
2.1603 0.37455
2.161 0.37475
2.1612 0.37495
2.1614 0.37515
2.1618 0.37535
2.1627 0.37555
2.1636 0.37576
2.1638 0.37596
2.1663 0.37616
2.1682 0.37636
2.1711 0.37656
2.1716 0.37676
2.1748 0.37696
2.1757 0.37717
2.1763 0.37737
2.1769 0.37757
2.1791 0.37777
2.1806 0.37797
2.1842 0.37817
2.186 0.37838
2.1885 0.37858
2.1916 0.37878
2.1966 0.37898
2.2001 0.37918
2.2027 0.37938
2.2095 0.37958
2.2122 0.37979
2.213 0.37999
2.2199 0.38019
2.2597 0.38039
2.6535 0.38059
2.6711 0.38079
2.6983 0.381
2.7025 0.3812
2.7041 0.3814
2.7054 0.3816
2.7061 0.3818
2.7106 0.382
2.7126 0.3822
2.7139 0.38241
2.7154 0.38261
2.718 0.38281
2.7213 0.38301
2.7232 0.38321
2.7261 0.38341
2.7301 0.38362
2.7355 0.38382
2.7418 0.38402
2.7448 0.38422
2.7467 0.38442
2.7482 0.38462
2.7498 0.38482
2.7512 0.38503
2.7526 0.38523
2.7537 0.38543
2.7544 0.38563
2.7546 0.38583
2.7569 0.38603
2.7581 0.38624
2.7611 0.38644
2.7642 0.38664
2.7643 0.38684
2.765 0.38704
2.768 0.38724
2.7693 0.38744
2.7702 0.38765
2.7728 0.38785
2.7735 0.38805
2.7748 0.38825
2.7762 0.38845
2.777 0.38865
2.7771 0.38886
2.7777 0.38906
2.7791 0.38926
2.7801 0.38946
2.7822 0.38966
2.7825 0.38986
2.7842 0.39006
2.7858 0.39027
2.7866 0.39047
2.7874 0.39067
2.7886 0.39087
2.7903 0.39107
2.7916 0.39127
2.7919 0.39148
2.7952 0.39168
2.7954 0.39188
2.7965 0.39208
2.7969 0.39228
2.7976 0.39248
2.7977 0.39268
2.7993 0.39289
2.7996 0.39309
2.8002 0.39329
2.8009 0.39349
2.802 0.39369
2.8024 0.39389
2.8038 0.3941
2.8044 0.3943
2.8053 0.3945
2.8054 0.3947
2.8058 0.3949
2.8062 0.3951
2.8078 0.3953
2.8087 0.39551
2.8091 0.39571
2.8099 0.39591
2.8109 0.39611
2.8115 0.39631
2.8126 0.39651
2.8129 0.39672
2.8131 0.39692
2.8137 0.39712
2.815 0.39732
2.817 0.39752
2.8173 0.39772
2.8183 0.39792
2.8189 0.39813
2.8196 0.39833
2.8199 0.39853
2.8207 0.39873
2.8211 0.39893
2.8221 0.39913
2.8233 0.39933
2.8244 0.39954
2.8249 0.39974
2.8258 0.39994
2.8261 0.40014
2.8263 0.40034
2.8266 0.40054
2.8278 0.40075
2.8287 0.40095
2.8288 0.40115
2.8292 0.40135
2.8297 0.40155
2.8299 0.40175
2.8303 0.40195
2.8305 0.40216
2.8309 0.40236
2.8318 0.40256
2.832 0.40276
2.8327 0.40296
2.8331 0.40316
2.8337 0.40337
2.8351 0.40357
2.8358 0.40377
2.8365 0.40397
2.8369 0.40417
2.8373 0.40437
2.838 0.40457
2.8384 0.40478
2.8388 0.40498
2.8392 0.40518
2.8396 0.40538
2.8398 0.40558
2.8399 0.40578
2.84 0.40599
2.8412 0.40619
2.8414 0.40639
2.8419 0.40659
2.8424 0.40679
2.8427 0.40699
2.8429 0.40719
2.8431 0.4074
2.8432 0.4076
2.8435 0.4078
2.8438 0.408
2.8439 0.4082
2.845 0.4084
2.8453 0.40861
2.846 0.40881
2.8468 0.40901
2.8471 0.40921
2.8475 0.40941
2.8487 0.40961
2.8489 0.40981
2.8493 0.41002
2.8498 0.41022
2.85 0.41042
2.8502 0.41062
2.8504 0.41082
2.8509 0.41102
2.8512 0.41123
2.8516 0.41143
2.8519 0.41163
2.8531 0.41183
2.8539 0.41203
2.8543 0.41223
2.8546 0.41243
2.8552 0.41264
2.8562 0.41284
2.8567 0.41304
2.8571 0.41324
2.8574 0.41344
2.8576 0.41364
2.8583 0.41385
2.8592 0.41405
2.8595 0.41425
2.8598 0.41445
2.8604 0.41465
2.861 0.41485
2.8611 0.41505
2.8612 0.41526
2.8613 0.41546
2.8617 0.41566
2.8627 0.41586
2.8633 0.41606
2.8635 0.41626
2.8643 0.41647
2.8647 0.41667
2.865 0.41687
2.8653 0.41707
2.8654 0.41727
2.8658 0.41747
2.8661 0.41767
2.8669 0.41788
2.8672 0.41808
2.8676 0.41828
2.8678 0.41848
2.8685 0.41868
2.8688 0.41888
2.8692 0.41909
2.8693 0.41929
2.8695 0.41949
2.8696 0.41969
2.8698 0.41989
2.8703 0.42009
2.8706 0.42029
2.8711 0.4205
2.8714 0.4207
2.8719 0.4209
2.8722 0.4211
2.8726 0.4213
2.8733 0.4215
2.8738 0.4217
2.8742 0.42191
2.8746 0.42211
2.8748 0.42231
2.8748 0.42251
2.8751 0.42271
2.8753 0.42291
2.8757 0.42312
2.8759 0.42332
2.8759 0.42352
2.8763 0.42372
2.8766 0.42392
2.8771 0.42412
2.8777 0.42432
2.878 0.42453
2.879 0.42473
2.8791 0.42493
2.8793 0.42513
2.8795 0.42533
2.8799 0.42553
2.88 0.42574
2.8804 0.42594
2.8805 0.42614
2.8806 0.42634
2.8808 0.42654
2.8817 0.42674
2.8821 0.42694
2.8824 0.42715
2.8829 0.42735
2.8833 0.42755
2.8841 0.42775
2.8842 0.42795
2.8843 0.42815
2.8852 0.42836
2.8853 0.42856
2.8855 0.42876
2.8858 0.42896
2.8862 0.42916
2.8865 0.42936
2.8867 0.42956
2.8874 0.42977
2.8877 0.42997
2.8877 0.43017
2.8882 0.43037
2.8883 0.43057
2.8885 0.43077
2.8888 0.43098
2.8895 0.43118
2.8903 0.43138
2.8907 0.43158
2.891 0.43178
2.8913 0.43198
2.8916 0.43218
2.8919 0.43239
2.8923 0.43259
2.8926 0.43279
2.8929 0.43299
2.8931 0.43319
2.8942 0.43339
2.8946 0.4336
2.8948 0.4338
2.8953 0.434
2.8953 0.4342
2.8957 0.4344
2.896 0.4346
2.8968 0.4348
2.8973 0.43501
2.8974 0.43521
2.8974 0.43541
2.8975 0.43561
2.8976 0.43581
2.8979 0.43601
2.898 0.43622
2.8984 0.43642
2.8989 0.43662
2.8997 0.43682
2.8998 0.43702
2.9001 0.43722
2.9008 0.43742
2.9011 0.43763
2.9012 0.43783
2.9014 0.43803
2.9017 0.43823
2.902 0.43843
2.9024 0.43863
2.9026 0.43884
2.9031 0.43904
2.9037 0.43924
2.9039 0.43944
2.9039 0.43964
2.9043 0.43984
2.9051 0.44004
2.9057 0.44025
2.9057 0.44045
2.9061 0.44065
2.9063 0.44085
2.9064 0.44105
2.9065 0.44125
2.9067 0.44146
2.9071 0.44166
2.9073 0.44186
2.9074 0.44206
2.9078 0.44226
2.908 0.44246
2.9085 0.44266
2.9088 0.44287
2.9088 0.44307
2.909 0.44327
2.9091 0.44347
2.9097 0.44367
2.9101 0.44387
2.9102 0.44407
2.9104 0.44428
2.9104 0.44448
2.9108 0.44468
2.911 0.44488
2.9113 0.44508
2.9114 0.44528
2.9119 0.44549
2.9119 0.44569
2.9121 0.44589
2.9122 0.44609
2.9126 0.44629
2.9127 0.44649
2.9129 0.44669
2.9129 0.4469
2.9132 0.4471
2.9132 0.4473
2.9135 0.4475
2.9138 0.4477
2.914 0.4479
2.9145 0.44811
2.9147 0.44831
2.9152 0.44851
2.9154 0.44871
2.9155 0.44891
2.9158 0.44911
2.9161 0.44931
2.9163 0.44952
2.9168 0.44972
2.917 0.44992
2.9177 0.45012
2.9181 0.45032
2.9182 0.45052
2.9182 0.45073
2.9184 0.45093
2.9185 0.45113
2.9189 0.45133
2.9197 0.45153
2.9198 0.45173
2.9198 0.45193
2.92 0.45214
2.9202 0.45234
2.9204 0.45254
2.9206 0.45274
2.9207 0.45294
2.921 0.45314
2.9213 0.45335
2.9214 0.45355
2.9216 0.45375
2.9218 0.45395
2.9222 0.45415
2.9224 0.45435
2.9226 0.45455
2.9227 0.45476
2.9228 0.45496
2.9231 0.45516
2.9234 0.45536
2.9237 0.45556
2.9239 0.45576
2.924 0.45597
2.9242 0.45617
2.9245 0.45637
2.9245 0.45657
2.925 0.45677
2.9252 0.45697
2.9257 0.45717
2.926 0.45738
2.9264 0.45758
2.9268 0.45778
2.927 0.45798
2.9274 0.45818
2.9279 0.45838
2.9282 0.45859
2.9282 0.45879
2.9283 0.45899
2.9285 0.45919
2.9286 0.45939
2.9287 0.45959
2.9287 0.45979
2.9294 0.46
2.9296 0.4602
2.93 0.4604
2.9302 0.4606
2.9306 0.4608
2.9307 0.461
2.9309 0.46121
2.9313 0.46141
2.9313 0.46161
2.9317 0.46181
2.9321 0.46201
2.9323 0.46221
2.9325 0.46241
2.9326 0.46262
2.9329 0.46282
2.9331 0.46302
2.9334 0.46322
2.9335 0.46342
2.9337 0.46362
2.9342 0.46383
2.9349 0.46403
2.9351 0.46423
2.9352 0.46443
2.9356 0.46463
2.9364 0.46483
2.9364 0.46503
2.9366 0.46524
2.9367 0.46544
2.9367 0.46564
2.9368 0.46584
2.9369 0.46604
2.9371 0.46624
2.9374 0.46644
2.9377 0.46665
2.9378 0.46685
2.938 0.46705
2.9384 0.46725
2.9385 0.46745
2.9387 0.46765
2.9389 0.46786
2.939 0.46806
2.9391 0.46826
2.9394 0.46846
2.9395 0.46866
2.9401 0.46886
2.9403 0.46906
2.9406 0.46927
2.941 0.46947
2.941 0.46967
2.9413 0.46987
2.9416 0.47007
2.9417 0.47027
2.9417 0.47048
2.9419 0.47068
2.9421 0.47088
2.9422 0.47108
2.9427 0.47128
2.9428 0.47148
2.943 0.47168
2.9438 0.47189
2.9439 0.47209
2.9441 0.47229
2.9444 0.47249
2.9447 0.47269
2.9448 0.47289
2.9449 0.4731
2.9453 0.4733
2.9457 0.4735
2.946 0.4737
2.9465 0.4739
2.9465 0.4741
2.9466 0.4743
2.9468 0.47451
2.9469 0.47471
2.947 0.47491
2.9471 0.47511
2.9472 0.47531
2.9475 0.47551
2.9476 0.47572
2.9476 0.47592
2.9477 0.47612
2.948 0.47632
2.9481 0.47652
2.9484 0.47672
2.9484 0.47692
2.9487 0.47713
2.949 0.47733
2.9494 0.47753
2.9496 0.47773
2.9496 0.47793
2.9499 0.47813
2.9504 0.47834
2.9505 0.47854
2.9512 0.47874
2.9516 0.47894
2.9519 0.47914
2.952 0.47934
2.9522 0.47954
2.9523 0.47975
2.9525 0.47995
2.9527 0.48015
2.9529 0.48035
2.953 0.48055
2.9531 0.48075
2.9533 0.48096
2.9534 0.48116
2.9536 0.48136
2.9537 0.48156
2.9545 0.48176
2.9545 0.48196
2.9547 0.48216
2.9551 0.48237
2.9553 0.48257
2.9555 0.48277
2.9556 0.48297
2.9557 0.48317
2.9557 0.48337
2.956 0.48358
2.9562 0.48378
2.9564 0.48398
2.9565 0.48418
2.9566 0.48438
2.9566 0.48458
2.9568 0.48478
2.957 0.48499
2.9576 0.48519
2.9576 0.48539
2.9581 0.48559
2.9581 0.48579
2.9582 0.48599
2.9583 0.4862
2.9588 0.4864
2.9594 0.4866
2.9594 0.4868
2.9597 0.487
2.9598 0.4872
2.96 0.4874
2.9602 0.48761
2.9605 0.48781
2.9605 0.48801
2.9607 0.48821
2.9608 0.48841
2.9609 0.48861
2.9612 0.48881
2.9612 0.48902
2.9614 0.48922
2.9618 0.48942
2.962 0.48962
2.9621 0.48982
2.9623 0.49002
2.9623 0.49023
2.9625 0.49043
2.9627 0.49063
2.9629 0.49083
2.9631 0.49103
2.9631 0.49123
2.9632 0.49143
2.9634 0.49164
2.9635 0.49184
2.964 0.49204
2.9643 0.49224
2.9646 0.49244
2.9646 0.49264
2.9648 0.49285
2.9651 0.49305
2.9653 0.49325
2.9654 0.49345
2.9656 0.49365
2.9657 0.49385
2.9659 0.49405
2.966 0.49426
2.966 0.49446
2.9662 0.49466
2.9663 0.49486
2.9664 0.49506
2.9667 0.49526
2.9668 0.49547
2.967 0.49567
2.967 0.49587
2.9675 0.49607
2.9678 0.49627
2.9678 0.49647
2.968 0.49667
2.9683 0.49688
2.9685 0.49708
2.969 0.49728
2.9691 0.49748
2.9691 0.49768
2.9691 0.49788
2.9693 0.49809
2.9695 0.49829
2.97 0.49849
2.9702 0.49869
2.9703 0.49889
2.9706 0.49909
2.9712 0.49929
2.9712 0.4995
2.9717 0.4997
2.9722 0.4999
2.9725 0.5001
2.9728 0.5003
2.9729 0.5005
2.973 0.50071
2.9731 0.50091
2.9733 0.50111
2.9734 0.50131
2.9736 0.50151
2.9737 0.50171
2.9741 0.50191
2.9742 0.50212
2.9742 0.50232
2.9743 0.50252
2.9744 0.50272
2.9745 0.50292
2.9746 0.50312
2.9747 0.50333
2.9748 0.50353
2.975 0.50373
2.9752 0.50393
2.9754 0.50413
2.9757 0.50433
2.976 0.50453
2.9761 0.50474
2.9762 0.50494
2.9762 0.50514
2.9765 0.50534
2.9768 0.50554
2.9769 0.50574
2.977 0.50595
2.9772 0.50615
2.9774 0.50635
2.9775 0.50655
2.9779 0.50675
2.9779 0.50695
2.978 0.50715
2.978 0.50736
2.9781 0.50756
2.9783 0.50776
2.9785 0.50796
2.9786 0.50816
2.9791 0.50836
2.9791 0.50857
2.9797 0.50877
2.9799 0.50897
2.98 0.50917
2.9802 0.50937
2.9804 0.50957
2.9805 0.50977
2.9806 0.50998
2.9807 0.51018
2.9808 0.51038
2.9811 0.51058
2.9812 0.51078
2.9813 0.51098
2.9815 0.51119
2.9817 0.51139
2.9822 0.51159
2.9823 0.51179
2.9824 0.51199
2.9827 0.51219
2.9831 0.51239
2.9833 0.5126
2.9836 0.5128
2.9838 0.513
2.984 0.5132
2.9841 0.5134
2.9843 0.5136
2.9844 0.5138
2.9847 0.51401
2.985 0.51421
2.9853 0.51441
2.9857 0.51461
2.9858 0.51481
2.9859 0.51501
2.9861 0.51522
2.9863 0.51542
2.9866 0.51562
2.9868 0.51582
2.987 0.51602
2.9871 0.51622
2.9872 0.51642
2.9874 0.51663
2.9876 0.51683
2.9878 0.51703
2.988 0.51723
2.9883 0.51743
2.9887 0.51763
2.9888 0.51784
2.9891 0.51804
2.9891 0.51824
2.9895 0.51844
2.9897 0.51864
2.9899 0.51884
2.9899 0.51904
2.99 0.51925
2.9902 0.51945
2.9904 0.51965
2.9905 0.51985
2.9906 0.52005
2.9908 0.52025
2.9909 0.52046
2.9909 0.52066
2.991 0.52086
2.9911 0.52106
2.9912 0.52126
2.9916 0.52146
2.9918 0.52166
2.9918 0.52187
2.9918 0.52207
2.9919 0.52227
2.9921 0.52247
2.9924 0.52267
2.9925 0.52287
2.993 0.52308
2.9933 0.52328
2.9936 0.52348
2.9939 0.52368
2.9941 0.52388
2.9944 0.52408
2.9945 0.52428
2.9946 0.52449
2.9948 0.52469
2.9949 0.52489
2.995 0.52509
2.9953 0.52529
2.9953 0.52549
2.9954 0.5257
2.9955 0.5259
2.9956 0.5261
2.9958 0.5263
2.996 0.5265
2.996 0.5267
2.9963 0.5269
2.9964 0.52711
2.9969 0.52731
2.9971 0.52751
2.9974 0.52771
2.9976 0.52791
2.9976 0.52811
2.9976 0.52832
2.9979 0.52852
2.9982 0.52872
2.9983 0.52892
2.9986 0.52912
2.9988 0.52932
2.9992 0.52952
2.9992 0.52973
2.9996 0.52993
2.9997 0.53013
2.9998 0.53033
2.9999 0.53053
3 0.53073
3.0002 0.53094
3.0003 0.53114
3.0004 0.53134
3.0005 0.53154
3.0006 0.53174
3.0008 0.53194
3.0011 0.53214
3.0012 0.53235
3.0013 0.53255
3.0014 0.53275
3.0017 0.53295
3.0018 0.53315
3.0019 0.53335
3.002 0.53356
3.0023 0.53376
3.0024 0.53396
3.0026 0.53416
3.0026 0.53436
3.0027 0.53456
3.0028 0.53476
3.003 0.53497
3.0031 0.53517
3.0032 0.53537
3.0034 0.53557
3.0035 0.53577
3.0036 0.53597
3.0036 0.53617
3.0037 0.53638
3.0038 0.53658
3.0039 0.53678
3.0042 0.53698
3.0042 0.53718
3.0045 0.53738
3.0046 0.53759
3.0048 0.53779
3.0049 0.53799
3.0052 0.53819
3.0053 0.53839
3.0054 0.53859
3.0054 0.53879
3.0056 0.539
3.0057 0.5392
3.0059 0.5394
3.0061 0.5396
3.0063 0.5398
3.0064 0.54
3.0064 0.54021
3.0066 0.54041
3.0067 0.54061
3.0069 0.54081
3.007 0.54101
3.0073 0.54121
3.0074 0.54141
3.0078 0.54162
3.0079 0.54182
3.008 0.54202
3.0082 0.54222
3.0083 0.54242
3.0083 0.54262
3.0085 0.54283
3.0086 0.54303
3.0089 0.54323
3.009 0.54343
3.009 0.54363
3.0093 0.54383
3.0093 0.54403
3.0096 0.54424
3.0099 0.54444
3.01 0.54464
3.0101 0.54484
3.0103 0.54504
3.0104 0.54524
3.0105 0.54545
3.0106 0.54565
3.0108 0.54585
3.011 0.54605
3.0111 0.54625
3.0114 0.54645
3.0116 0.54665
3.0119 0.54686
3.012 0.54706
3.012 0.54726
3.0122 0.54746
3.0123 0.54766
3.0125 0.54786
3.0126 0.54807
3.0129 0.54827
3.013 0.54847
3.0133 0.54867
3.0133 0.54887
3.0136 0.54907
3.0137 0.54927
3.0138 0.54948
3.0139 0.54968
3.0141 0.54988
3.0143 0.55008
3.0144 0.55028
3.0147 0.55048
3.0148 0.55069
3.0148 0.55089
3.0149 0.55109
3.015 0.55129
3.0152 0.55149
3.0154 0.55169
3.0155 0.55189
3.0157 0.5521
3.0158 0.5523
3.0159 0.5525
3.016 0.5527
3.0161 0.5529
3.0166 0.5531
3.0167 0.55331
3.0168 0.55351
3.0171 0.55371
3.0172 0.55391
3.0174 0.55411
3.0175 0.55431
3.0177 0.55451
3.0179 0.55472
3.018 0.55492
3.0183 0.55512
3.0183 0.55532
3.0185 0.55552
3.0186 0.55572
3.0188 0.55593
3.0189 0.55613
3.0189 0.55633
3.0191 0.55653
3.0192 0.55673
3.0193 0.55693
3.0195 0.55713
3.0198 0.55734
3.0198 0.55754
3.0199 0.55774
3.0201 0.55794
3.0202 0.55814
3.0205 0.55834
3.0206 0.55854
3.0209 0.55875
3.0212 0.55895
3.0213 0.55915
3.0216 0.55935
3.0216 0.55955
3.0217 0.55975
3.0218 0.55996
3.0221 0.56016
3.0222 0.56036
3.0227 0.56056
3.0229 0.56076
3.023 0.56096
3.0231 0.56116
3.0231 0.56137
3.0235 0.56157
3.0236 0.56177
3.0237 0.56197
3.0241 0.56217
3.0243 0.56237
3.0246 0.56258
3.0247 0.56278
3.0249 0.56298
3.0251 0.56318
3.0251 0.56338
3.0252 0.56358
3.0255 0.56378
3.0255 0.56399
3.0256 0.56419
3.0257 0.56439
3.0261 0.56459
3.0262 0.56479
3.0263 0.56499
3.0263 0.5652
3.0264 0.5654
3.0265 0.5656
3.0265 0.5658
3.0268 0.566
3.0269 0.5662
3.027 0.5664
3.0272 0.56661
3.0273 0.56681
3.0274 0.56701
3.0279 0.56721
3.028 0.56741
3.028 0.56761
3.0281 0.56782
3.0283 0.56802
3.0285 0.56822
3.0289 0.56842
3.0292 0.56862
3.0294 0.56882
3.0295 0.56902
3.0296 0.56923
3.0298 0.56943
3.0299 0.56963
3.0302 0.56983
3.0305 0.57003
3.0305 0.57023
3.0309 0.57044
3.0312 0.57064
3.0313 0.57084
3.0313 0.57104
3.0314 0.57124
3.0315 0.57144
3.0317 0.57164
3.0319 0.57185
3.0319 0.57205
3.0321 0.57225
3.0322 0.57245
3.0322 0.57265
3.0323 0.57285
3.0325 0.57306
3.0326 0.57326
3.0326 0.57346
3.0327 0.57366
3.0329 0.57386
3.033 0.57406
3.0331 0.57426
3.0332 0.57447
3.0333 0.57467
3.0334 0.57487
3.0337 0.57507
3.0337 0.57527
3.0338 0.57547
3.0339 0.57568
3.034 0.57588
3.0342 0.57608
3.0342 0.57628
3.0343 0.57648
3.0346 0.57668
3.0347 0.57688
3.0348 0.57709
3.035 0.57729
3.0354 0.57749
3.0356 0.57769
3.0357 0.57789
3.0357 0.57809
3.0359 0.5783
3.0363 0.5785
3.0363 0.5787
3.0366 0.5789
3.0367 0.5791
3.0368 0.5793
3.0369 0.5795
3.037 0.57971
3.0371 0.57991
3.0372 0.58011
3.0373 0.58031
3.0375 0.58051
3.0377 0.58071
3.0378 0.58091
3.0379 0.58112
3.038 0.58132
3.0383 0.58152
3.0384 0.58172
3.0384 0.58192
3.0384 0.58212
3.0386 0.58233
3.0386 0.58253
3.0388 0.58273
3.0389 0.58293
3.0391 0.58313
3.0394 0.58333
3.0394 0.58353
3.0397 0.58374
3.0398 0.58394
3.0405 0.58414
3.0406 0.58434
3.0411 0.58454
3.0414 0.58474
3.0415 0.58495
3.0415 0.58515
3.0417 0.58535
3.0419 0.58555
3.042 0.58575
3.042 0.58595
3.0421 0.58615
3.0421 0.58636
3.0423 0.58656
3.0424 0.58676
3.0426 0.58696
3.0429 0.58716
3.0434 0.58736
3.0434 0.58757
3.0435 0.58777
3.0436 0.58797
3.0436 0.58817
3.0437 0.58837
3.0438 0.58857
3.0439 0.58877
3.044 0.58898
3.0441 0.58918
3.0442 0.58938
3.0444 0.58958
3.0444 0.58978
3.0445 0.58998
3.0446 0.59019
3.0448 0.59039
3.045 0.59059
3.0451 0.59079
3.0453 0.59099
3.0455 0.59119
3.0459 0.59139
3.0459 0.5916
3.0463 0.5918
3.0463 0.592
3.0465 0.5922
3.0466 0.5924
3.0468 0.5926
3.0469 0.59281
3.047 0.59301
3.0471 0.59321
3.0471 0.59341
3.0472 0.59361
3.0472 0.59381
3.0472 0.59401
3.0474 0.59422
3.0479 0.59442
3.048 0.59462
3.0482 0.59482
3.0483 0.59502
3.0486 0.59522
3.0486 0.59543
3.0488 0.59563
3.0489 0.59583
3.049 0.59603
3.0491 0.59623
3.0493 0.59643
3.0494 0.59663
3.0494 0.59684
3.0497 0.59704
3.05 0.59724
3.0501 0.59744
3.0502 0.59764
3.0502 0.59784
3.0503 0.59805
3.0503 0.59825
3.0503 0.59845
3.0503 0.59865
3.0505 0.59885
3.0505 0.59905
3.0505 0.59925
3.0506 0.59946
3.0507 0.59966
3.0507 0.59986
3.0508 0.60006
3.051 0.60026
3.0511 0.60046
3.0513 0.60067
3.0514 0.60087
3.0514 0.60107
3.0515 0.60127
3.0517 0.60147
3.0519 0.60167
3.0524 0.60187
3.0525 0.60208
3.0528 0.60228
3.053 0.60248
3.053 0.60268
3.0531 0.60288
3.0532 0.60308
3.0533 0.60328
3.0534 0.60349
3.0535 0.60369
3.0538 0.60389
3.0539 0.60409
3.0539 0.60429
3.054 0.60449
3.0541 0.6047
3.0542 0.6049
3.0542 0.6051
3.0543 0.6053
3.0546 0.6055
3.0548 0.6057
3.0549 0.6059
3.055 0.60611
3.0551 0.60631
3.0553 0.60651
3.0554 0.60671
3.0556 0.60691
3.056 0.60711
3.056 0.60732
3.0561 0.60752
3.0563 0.60772
3.0563 0.60792
3.0564 0.60812
3.0564 0.60832
3.0566 0.60852
3.0567 0.60873
3.0567 0.60893
3.0568 0.60913
3.0569 0.60933
3.057 0.60953
3.057 0.60973
3.0571 0.60994
3.0572 0.61014
3.0574 0.61034
3.0576 0.61054
3.0578 0.61074
3.0579 0.61094
3.058 0.61114
3.0582 0.61135
3.0582 0.61155
3.0583 0.61175
3.0584 0.61195
3.0586 0.61215
3.0587 0.61235
3.0588 0.61256
3.0589 0.61276
3.0591 0.61296
3.0592 0.61316
3.0594 0.61336
3.0595 0.61356
3.0595 0.61376
3.0596 0.61397
3.0596 0.61417
3.0598 0.61437
3.0598 0.61457
3.0598 0.61477
3.06 0.61497
3.0604 0.61518
3.0605 0.61538
3.0606 0.61558
3.0607 0.61578
3.0608 0.61598
3.0608 0.61618
3.0609 0.61638
3.061 0.61659
3.061 0.61679
3.0612 0.61699
3.0614 0.61719
3.0615 0.61739
3.0618 0.61759
3.0619 0.6178
3.062 0.618
3.062 0.6182
3.0621 0.6184
3.0621 0.6186
3.0622 0.6188
3.0623 0.619
3.0624 0.61921
3.0627 0.61941
3.0627 0.61961
3.0628 0.61981
3.0631 0.62001
3.0631 0.62021
3.0633 0.62042
3.0634 0.62062
3.0637 0.62082
3.0637 0.62102
3.0638 0.62122
3.0639 0.62142
3.064 0.62162
3.064 0.62183
3.064 0.62203
3.0641 0.62223
3.0642 0.62243
3.0643 0.62263
3.0644 0.62283
3.0646 0.62304
3.0647 0.62324
3.0648 0.62344
3.0649 0.62364
3.0651 0.62384
3.0653 0.62404
3.0655 0.62424
3.0658 0.62445
3.0658 0.62465
3.0659 0.62485
3.066 0.62505
3.0661 0.62525
3.0665 0.62545
3.0666 0.62565
3.0667 0.62586
3.0668 0.62606
3.0669 0.62626
3.067 0.62646
3.067 0.62666
3.0671 0.62686
3.0672 0.62707
3.0673 0.62727
3.0678 0.62747
3.0679 0.62767
3.0679 0.62787
3.068 0.62807
3.0681 0.62827
3.0684 0.62848
3.0684 0.62868
3.0686 0.62888
3.0687 0.62908
3.0687 0.62928
3.0688 0.62948
3.0691 0.62969
3.0692 0.62989
3.0694 0.63009
3.0695 0.63029
3.0696 0.63049
3.0697 0.63069
3.0698 0.63089
3.0699 0.6311
3.0702 0.6313
3.0703 0.6315
3.0703 0.6317
3.0704 0.6319
3.0705 0.6321
3.0707 0.63231
3.0708 0.63251
3.071 0.63271
3.0713 0.63291
3.0713 0.63311
3.0716 0.63331
3.0716 0.63351
3.0718 0.63372
3.0718 0.63392
3.072 0.63412
3.0721 0.63432
3.0721 0.63452
3.0722 0.63472
3.0723 0.63493
3.0723 0.63513
3.0724 0.63533
3.0725 0.63553
3.0725 0.63573
3.0727 0.63593
3.0728 0.63613
3.0731 0.63634
3.0733 0.63654
3.0734 0.63674
3.0734 0.63694
3.0736 0.63714
3.074 0.63734
3.0741 0.63755
3.0743 0.63775
3.0743 0.63795
3.0746 0.63815
3.0747 0.63835
3.0748 0.63855
3.0751 0.63875
3.0752 0.63896
3.0753 0.63916
3.0754 0.63936
3.0755 0.63956
3.0758 0.63976
3.0759 0.63996
3.0761 0.64017
3.0764 0.64037
3.0768 0.64057
3.0768 0.64077
3.0768 0.64097
3.077 0.64117
3.077 0.64137
3.0772 0.64158
3.0773 0.64178
3.0774 0.64198
3.0775 0.64218
3.0776 0.64238
3.0779 0.64258
3.078 0.64279
3.0782 0.64299
3.0782 0.64319
3.0784 0.64339
3.0785 0.64359
3.0785 0.64379
3.0786 0.64399
3.0787 0.6442
3.0789 0.6444
3.0791 0.6446
3.0792 0.6448
3.0792 0.645
3.0793 0.6452
3.0794 0.64541
3.0795 0.64561
3.0797 0.64581
3.0798 0.64601
3.0798 0.64621
3.0799 0.64641
3.0804 0.64661
3.0805 0.64682
3.0805 0.64702
3.0806 0.64722
3.0807 0.64742
3.0808 0.64762
3.0811 0.64782
3.0811 0.64802
3.0813 0.64823
3.0815 0.64843
3.0816 0.64863
3.0819 0.64883
3.082 0.64903
3.0821 0.64923
3.0823 0.64944
3.0826 0.64964
3.0828 0.64984
3.0829 0.65004
3.083 0.65024
3.0833 0.65044
3.0835 0.65064
3.0835 0.65085
3.0836 0.65105
3.0837 0.65125
3.084 0.65145
3.084 0.65165
3.0842 0.65185
3.0843 0.65206
3.0845 0.65226
3.0845 0.65246
3.0847 0.65266
3.0848 0.65286
3.0849 0.65306
3.085 0.65326
3.0852 0.65347
3.0852 0.65367
3.0854 0.65387
3.0858 0.65407
3.0859 0.65427
3.0859 0.65447
3.0859 0.65468
3.0861 0.65488
3.0862 0.65508
3.0863 0.65528
3.0863 0.65548
3.0865 0.65568
3.0866 0.65588
3.0866 0.65609
3.0867 0.65629
3.0868 0.65649
3.0869 0.65669
3.0869 0.65689
3.0871 0.65709
3.0872 0.6573
3.0872 0.6575
3.0874 0.6577
3.0875 0.6579
3.0875 0.6581
3.0876 0.6583
3.0876 0.6585
3.0879 0.65871
3.088 0.65891
3.0881 0.65911
3.0882 0.65931
3.0883 0.65951
3.0884 0.65971
3.0884 0.65992
3.0886 0.66012
3.0887 0.66032
3.0888 0.66052
3.0888 0.66072
3.089 0.66092
3.089 0.66112
3.0891 0.66133
3.0891 0.66153
3.0893 0.66173
3.0894 0.66193
3.0896 0.66213
3.0896 0.66233
3.09 0.66254
3.0902 0.66274
3.0904 0.66294
3.0904 0.66314
3.0905 0.66334
3.0907 0.66354
3.0908 0.66374
3.091 0.66395
3.0912 0.66415
3.0913 0.66435
3.0914 0.66455
3.0915 0.66475
3.0916 0.66495
3.0917 0.66516
3.0919 0.66536
3.092 0.66556
3.0922 0.66576
3.0923 0.66596
3.0924 0.66616
3.0927 0.66636
3.0927 0.66657
3.0927 0.66677
3.0929 0.66697
3.0933 0.66717
3.0935 0.66737
3.0935 0.66757
3.0936 0.66778
3.0937 0.66798
3.0939 0.66818
3.094 0.66838
3.0941 0.66858
3.0942 0.66878
3.0945 0.66898
3.0947 0.66919
3.0948 0.66939
3.0948 0.66959
3.095 0.66979
3.095 0.66999
3.0951 0.67019
3.0953 0.6704
3.0954 0.6706
3.0955 0.6708
3.0957 0.671
3.0958 0.6712
3.0959 0.6714
3.0961 0.6716
3.0963 0.67181
3.0965 0.67201
3.0967 0.67221
3.0967 0.67241
3.0969 0.67261
3.0974 0.67281
3.0975 0.67301
3.0976 0.67322
3.0976 0.67342
3.0978 0.67362
3.0979 0.67382
3.0979 0.67402
3.098 0.67422
3.0981 0.67443
3.0982 0.67463
3.0984 0.67483
3.0985 0.67503
3.0986 0.67523
3.0989 0.67543
3.0989 0.67563
3.099 0.67584
3.0993 0.67604
3.0993 0.67624
3.0994 0.67644
3.0995 0.67664
3.0996 0.67684
3.0997 0.67705
3.0999 0.67725
3.1002 0.67745
3.1002 0.67765
3.1003 0.67785
3.1004 0.67805
3.1005 0.67825
3.1005 0.67846
3.1006 0.67866
3.1008 0.67886
3.1008 0.67906
3.1009 0.67926
3.1011 0.67946
3.1012 0.67967
3.1012 0.67987
3.1013 0.68007
3.1014 0.68027
3.1016 0.68047
3.1019 0.68067
3.1019 0.68087
3.1021 0.68108
3.1021 0.68128
3.1022 0.68148
3.1023 0.68168
3.1025 0.68188
3.1026 0.68208
3.1027 0.68229
3.1027 0.68249
3.1028 0.68269
3.1029 0.68289
3.103 0.68309
3.1031 0.68329
3.1031 0.68349
3.1032 0.6837
3.1034 0.6839
3.1034 0.6841
3.1037 0.6843
3.1038 0.6845
3.1039 0.6847
3.1042 0.68491
3.1044 0.68511
3.1044 0.68531
3.1045 0.68551
3.1046 0.68571
3.1047 0.68591
3.1048 0.68611
3.1048 0.68632
3.1049 0.68652
3.105 0.68672
3.105 0.68692
3.1052 0.68712
3.1054 0.68732
3.1055 0.68753
3.1056 0.68773
3.1057 0.68793
3.1057 0.68813
3.1061 0.68833
3.1061 0.68853
3.1062 0.68873
3.1063 0.68894
3.1065 0.68914
3.1069 0.68934
3.1071 0.68954
3.1071 0.68974
3.1073 0.68994
3.1074 0.69015
3.1078 0.69035
3.1078 0.69055
3.1079 0.69075
3.1079 0.69095
3.108 0.69115
3.108 0.69135
3.1081 0.69156
3.1083 0.69176
3.1083 0.69196
3.1084 0.69216
3.1085 0.69236
3.1085 0.69256
3.1086 0.69277
3.1089 0.69297
3.1091 0.69317
3.1091 0.69337
3.1092 0.69357
3.1093 0.69377
3.1094 0.69397
3.1097 0.69418
3.1099 0.69438
3.1101 0.69458
3.1104 0.69478
3.1104 0.69498
3.1105 0.69518
3.1106 0.69538
3.1108 0.69559
3.1109 0.69579
3.1111 0.69599
3.1111 0.69619
3.1111 0.69639
3.1112 0.69659
3.1113 0.6968
3.1114 0.697
3.1116 0.6972
3.1117 0.6974
3.1118 0.6976
3.1119 0.6978
3.1119 0.698
3.1121 0.69821
3.1122 0.69841
3.1123 0.69861
3.1124 0.69881
3.1126 0.69901
3.1128 0.69921
3.1129 0.69942
3.113 0.69962
3.113 0.69982
3.1134 0.70002
3.1136 0.70022
3.1139 0.70042
3.1139 0.70062
3.114 0.70083
3.1142 0.70103
3.1143 0.70123
3.1144 0.70143
3.1147 0.70163
3.1148 0.70183
3.1149 0.70204
3.1151 0.70224
3.1151 0.70244
3.1152 0.70264
3.1156 0.70284
3.1157 0.70304
3.1157 0.70324
3.1158 0.70345
3.1161 0.70365
3.1162 0.70385
3.1163 0.70405
3.1164 0.70425
3.1164 0.70445
3.1164 0.70466
3.1165 0.70486
3.1166 0.70506
3.1167 0.70526
3.117 0.70546
3.1171 0.70566
3.1172 0.70586
3.1176 0.70607
3.1177 0.70627
3.1178 0.70647
3.1179 0.70667
3.1181 0.70687
3.1181 0.70707
3.1182 0.70728
3.1183 0.70748
3.1184 0.70768
3.1184 0.70788
3.1184 0.70808
3.1185 0.70828
3.1186 0.70848
3.1186 0.70869
3.1187 0.70889
3.119 0.70909
3.119 0.70929
3.1193 0.70949
3.1194 0.70969
3.1195 0.7099
3.1198 0.7101
3.1199 0.7103
3.12 0.7105
3.1201 0.7107
3.1205 0.7109
3.1206 0.7111
3.1207 0.71131
3.1208 0.71151
3.121 0.71171
3.1211 0.71191
3.1211 0.71211
3.1213 0.71231
3.1214 0.71252
3.1215 0.71272
3.1218 0.71292
3.1219 0.71312
3.1221 0.71332
3.1223 0.71352
3.1223 0.71372
3.1224 0.71393
3.1225 0.71413
3.1226 0.71433
3.1227 0.71453
3.1227 0.71473
3.123 0.71493
3.123 0.71514
3.1233 0.71534
3.1235 0.71554
3.1237 0.71574
3.1239 0.71594
3.1239 0.71614
3.124 0.71634
3.1243 0.71655
3.1243 0.71675
3.1244 0.71695
3.1245 0.71715
3.1246 0.71735
3.1248 0.71755
3.1249 0.71775
3.125 0.71796
3.125 0.71816
3.1251 0.71836
3.1252 0.71856
3.1252 0.71876
3.1253 0.71896
3.1254 0.71917
3.1257 0.71937
3.1257 0.71957
3.126 0.71977
3.1261 0.71997
3.1264 0.72017
3.1265 0.72037
3.1267 0.72058
3.1269 0.72078
3.127 0.72098
3.1273 0.72118
3.1274 0.72138
3.1276 0.72158
3.1276 0.72179
3.1277 0.72199
3.1277 0.72219
3.1278 0.72239
3.128 0.72259
3.1281 0.72279
3.1282 0.72299
3.1282 0.7232
3.1283 0.7234
3.1283 0.7236
3.1284 0.7238
3.1286 0.724
3.1287 0.7242
3.129 0.72441
3.1294 0.72461
3.1295 0.72481
3.1298 0.72501
3.1302 0.72521
3.1303 0.72541
3.1303 0.72561
3.1304 0.72582
3.1305 0.72602
3.1308 0.72622
3.1309 0.72642
3.1315 0.72662
3.1315 0.72682
3.1316 0.72703
3.1317 0.72723
3.1317 0.72743
3.1319 0.72763
3.1322 0.72783
3.1323 0.72803
3.1325 0.72823
3.1326 0.72844
3.1329 0.72864
3.1329 0.72884
3.1331 0.72904
3.1333 0.72924
3.1334 0.72944
3.1334 0.72965
3.1335 0.72985
3.1339 0.73005
3.1343 0.73025
3.1344 0.73045
3.1344 0.73065
3.1345 0.73085
3.1346 0.73106
3.1346 0.73126
3.1346 0.73146
3.1347 0.73166
3.1349 0.73186
3.1349 0.73206
3.135 0.73227
3.135 0.73247
3.1352 0.73267
3.1354 0.73287
3.1355 0.73307
3.1356 0.73327
3.1357 0.73347
3.1359 0.73368
3.136 0.73388
3.136 0.73408
3.1364 0.73428
3.1366 0.73448
3.1367 0.73468
3.1369 0.73489
3.137 0.73509
3.1371 0.73529
3.1372 0.73549
3.1374 0.73569
3.1375 0.73589
3.1377 0.73609
3.1378 0.7363
3.1381 0.7365
3.1381 0.7367
3.1381 0.7369
3.1382 0.7371
3.1383 0.7373
3.1384 0.73751
3.1386 0.73771
3.1387 0.73791
3.1388 0.73811
3.1391 0.73831
3.1392 0.73851
3.1393 0.73871
3.1398 0.73892
3.1398 0.73912
3.1399 0.73932
3.14 0.73952
3.1403 0.73972
3.1403 0.73992
3.1406 0.74012
3.1406 0.74033
3.1407 0.74053
3.1407 0.74073
3.1407 0.74093
3.141 0.74113
3.1412 0.74133
3.1413 0.74154
3.1413 0.74174
3.1413 0.74194
3.1415 0.74214
3.1417 0.74234
3.1419 0.74254
3.142 0.74274
3.142 0.74295
3.1421 0.74315
3.1423 0.74335
3.1424 0.74355
3.1426 0.74375
3.1427 0.74395
3.1428 0.74416
3.1429 0.74436
3.1431 0.74456
3.1436 0.74476
3.1438 0.74496
3.1438 0.74516
3.1439 0.74536
3.1441 0.74557
3.1443 0.74577
3.1443 0.74597
3.1443 0.74617
3.1444 0.74637
3.1445 0.74657
3.1448 0.74678
3.1451 0.74698
3.1453 0.74718
3.1453 0.74738
3.1453 0.74758
3.1454 0.74778
3.1455 0.74798
3.1456 0.74819
3.1458 0.74839
3.1461 0.74859
3.1461 0.74879
3.1466 0.74899
3.1467 0.74919
3.1469 0.7494
3.147 0.7496
3.1471 0.7498
3.1473 0.75
3.1474 0.7502
3.1477 0.7504
3.148 0.7506
3.1481 0.75081
3.1482 0.75101
3.1483 0.75121
3.1484 0.75141
3.1487 0.75161
3.1487 0.75181
3.1487 0.75202
3.1488 0.75222
3.1489 0.75242
3.1491 0.75262
3.1491 0.75282
3.1492 0.75302
3.1496 0.75322
3.1498 0.75343
3.1498 0.75363
3.1502 0.75383
3.1503 0.75403
3.1504 0.75423
3.1505 0.75443
3.1505 0.75464
3.1505 0.75484
3.1509 0.75504
3.1511 0.75524
3.1512 0.75544
3.1513 0.75564
3.1513 0.75584
3.1515 0.75605
3.1516 0.75625
3.1516 0.75645
3.1517 0.75665
3.1518 0.75685
3.1518 0.75705
3.152 0.75726
3.1522 0.75746
3.1522 0.75766
3.1523 0.75786
3.1524 0.75806
3.1524 0.75826
3.1525 0.75846
3.1526 0.75867
3.1528 0.75887
3.153 0.75907
3.1533 0.75927
3.1535 0.75947
3.1537 0.75967
3.1538 0.75988
3.1539 0.76008
3.1541 0.76028
3.1541 0.76048
3.1544 0.76068
3.1546 0.76088
3.1547 0.76108
3.1548 0.76129
3.1551 0.76149
3.1553 0.76169
3.1557 0.76189
3.1558 0.76209
3.1559 0.76229
3.1561 0.76249
3.1563 0.7627
3.1563 0.7629
3.1564 0.7631
3.1565 0.7633
3.1566 0.7635
3.1566 0.7637
3.1567 0.76391
3.1569 0.76411
3.1569 0.76431
3.1572 0.76451
3.1573 0.76471
3.1575 0.76491
3.1576 0.76511
3.1577 0.76532
3.1581 0.76552
3.1581 0.76572
3.1581 0.76592
3.1582 0.76612
3.1585 0.76632
3.1586 0.76653
3.1588 0.76673
3.159 0.76693
3.1592 0.76713
3.1594 0.76733
3.1594 0.76753
3.1597 0.76773
3.1598 0.76794
3.1599 0.76814
3.16 0.76834
3.1602 0.76854
3.1606 0.76874
3.1608 0.76894
3.1608 0.76915
3.161 0.76935
3.1611 0.76955
3.1611 0.76975
3.1612 0.76995
3.1617 0.77015
3.1618 0.77035
3.1619 0.77056
3.1623 0.77076
3.1625 0.77096
3.1627 0.77116
3.1628 0.77136
3.1629 0.77156
3.1629 0.77177
3.163 0.77197
3.1631 0.77217
3.1632 0.77237
3.1633 0.77257
3.1636 0.77277
3.1637 0.77297
3.1639 0.77318
3.1641 0.77338
3.1642 0.77358
3.1643 0.77378
3.1644 0.77398
3.1645 0.77418
3.1645 0.77439
3.1647 0.77459
3.1647 0.77479
3.1649 0.77499
3.165 0.77519
3.1652 0.77539
3.1656 0.77559
3.1657 0.7758
3.1658 0.776
3.1658 0.7762
3.166 0.7764
3.1665 0.7766
3.1667 0.7768
3.167 0.77701
3.1671 0.77721
3.1674 0.77741
3.1676 0.77761
3.1679 0.77781
3.168 0.77801
3.1682 0.77821
3.1683 0.77842
3.1685 0.77862
3.1687 0.77882
3.1687 0.77902
3.169 0.77922
3.1692 0.77942
3.1693 0.77963
3.1695 0.77983
3.1696 0.78003
3.1697 0.78023
3.1699 0.78043
3.17 0.78063
3.1704 0.78083
3.1706 0.78104
3.1706 0.78124
3.1708 0.78144
3.171 0.78164
3.1713 0.78184
3.1715 0.78204
3.1715 0.78225
3.1716 0.78245
3.1717 0.78265
3.172 0.78285
3.1721 0.78305
3.1721 0.78325
3.173 0.78345
3.1731 0.78366
3.1732 0.78386
3.1733 0.78406
3.174 0.78426
3.1741 0.78446
3.1742 0.78466
3.1744 0.78486
3.1746 0.78507
3.1749 0.78527
3.175 0.78547
3.175 0.78567
3.1753 0.78587
3.1754 0.78607
3.1754 0.78628
3.1755 0.78648
3.1756 0.78668
3.1758 0.78688
3.1758 0.78708
3.1763 0.78728
3.1765 0.78748
3.1766 0.78769
3.1771 0.78789
3.1773 0.78809
3.1774 0.78829
3.1778 0.78849
3.1782 0.78869
3.1783 0.7889
3.1786 0.7891
3.1788 0.7893
3.1788 0.7895
3.1789 0.7897
3.1794 0.7899
3.1794 0.7901
3.1796 0.79031
3.1798 0.79051
3.18 0.79071
3.1802 0.79091
3.1805 0.79111
3.1806 0.79131
3.1807 0.79152
3.1809 0.79172
3.1811 0.79192
3.1813 0.79212
3.1814 0.79232
3.1817 0.79252
3.1819 0.79272
3.1822 0.79293
3.1823 0.79313
3.1825 0.79333
3.1826 0.79353
3.1827 0.79373
3.183 0.79393
3.1834 0.79414
3.1837 0.79434
3.1838 0.79454
3.1839 0.79474
3.184 0.79494
3.1842 0.79514
3.1845 0.79534
3.1847 0.79555
3.1848 0.79575
3.1852 0.79595
3.1852 0.79615
3.1853 0.79635
3.1855 0.79655
3.1856 0.79676
3.1858 0.79696
3.186 0.79716
3.1864 0.79736
3.1867 0.79756
3.1869 0.79776
3.187 0.79796
3.1871 0.79817
3.1873 0.79837
3.1873 0.79857
3.1882 0.79877
3.1883 0.79897
3.1885 0.79917
3.1885 0.79938
3.1886 0.79958
3.1887 0.79978
3.189 0.79998
3.1893 0.80018
3.1893 0.80038
3.1896 0.80058
3.1899 0.80079
3.19 0.80099
3.1904 0.80119
3.1906 0.80139
3.1908 0.80159
3.191 0.80179
3.1914 0.802
3.1916 0.8022
3.192 0.8024
3.1925 0.8026
3.1926 0.8028
3.1928 0.803
3.1929 0.8032
3.193 0.80341
3.1931 0.80361
3.1936 0.80381
3.1937 0.80401
3.1939 0.80421
3.1939 0.80441
3.1939 0.80462
3.1941 0.80482
3.1943 0.80502
3.1944 0.80522
3.1946 0.80542
3.1947 0.80562
3.195 0.80582
3.1952 0.80603
3.1954 0.80623
3.1961 0.80643
3.1961 0.80663
3.1966 0.80683
3.1966 0.80703
3.1972 0.80723
3.1979 0.80744
3.198 0.80764
3.1981 0.80784
3.1985 0.80804
3.1985 0.80824
3.1986 0.80844
3.1987 0.80865
3.199 0.80885
3.1995 0.80905
3.1996 0.80925
3.1998 0.80945
3.2003 0.80965
3.2005 0.80985
3.2007 0.81006
3.2009 0.81026
3.2012 0.81046
3.2015 0.81066
3.2017 0.81086
3.2018 0.81106
3.2022 0.81127
3.2024 0.81147
3.2024 0.81167
3.2027 0.81187
3.203 0.81207
3.2031 0.81227
3.2032 0.81247
3.2034 0.81268
3.2036 0.81288
3.2039 0.81308
3.2041 0.81328
3.2041 0.81348
3.2044 0.81368
3.2047 0.81389
3.205 0.81409
3.2052 0.81429
3.2052 0.81449
3.2054 0.81469
3.2059 0.81489
3.2064 0.81509
3.207 0.8153
3.2071 0.8155
3.2073 0.8157
3.2075 0.8159
3.2078 0.8161
3.2081 0.8163
3.2084 0.81651
3.2086 0.81671
3.2089 0.81691
3.209 0.81711
3.2091 0.81731
3.2096 0.81751
3.2105 0.81771
3.2109 0.81792
3.211 0.81812
3.211 0.81832
3.2117 0.81852
3.212 0.81872
3.2126 0.81892
3.2137 0.81913
3.2144 0.81933
3.2146 0.81953
3.2149 0.81973
3.2154 0.81993
3.2155 0.82013
3.2162 0.82033
3.2164 0.82054
3.2165 0.82074
3.2167 0.82094
3.2171 0.82114
3.2172 0.82134
3.2177 0.82154
3.2184 0.82175
3.2187 0.82195
3.2188 0.82215
3.2189 0.82235
3.2195 0.82255
3.2206 0.82275
3.2207 0.82295
3.221 0.82316
3.221 0.82336
3.222 0.82356
3.2222 0.82376
3.2225 0.82396
3.2232 0.82416
3.2233 0.82437
3.2243 0.82457
3.2246 0.82477
3.2257 0.82497
3.2259 0.82517
3.2261 0.82537
3.2263 0.82557
3.2266 0.82578
3.2269 0.82598
3.2277 0.82618
3.2285 0.82638
3.2286 0.82658
3.2293 0.82678
3.23 0.82699
3.2303 0.82719
3.2308 0.82739
3.2311 0.82759
3.2315 0.82779
3.2316 0.82799
3.2322 0.82819
3.2324 0.8284
3.2325 0.8286
3.2337 0.8288
3.2349 0.829
3.235 0.8292
3.2355 0.8294
3.2358 0.8296
3.2362 0.82981
3.2366 0.83001
3.2373 0.83021
3.2379 0.83041
3.2384 0.83061
3.2387 0.83081
3.2394 0.83102
3.2408 0.83122
3.241 0.83142
3.2418 0.83162
3.2424 0.83182
3.2429 0.83202
3.2429 0.83222
3.2431 0.83243
3.244 0.83263
3.2457 0.83283
3.246 0.83303
3.2465 0.83323
3.2468 0.83343
3.2474 0.83364
3.248 0.83384
3.248 0.83404
3.2492 0.83424
3.2501 0.83444
3.2507 0.83464
3.2514 0.83484
3.2525 0.83505
3.2533 0.83525
3.2541 0.83545
3.2547 0.83565
3.2554 0.83585
3.2576 0.83605
3.2604 0.83626
3.261 0.83646
3.2621 0.83666
3.2627 0.83686
3.2631 0.83706
3.2648 0.83726
3.2653 0.83746
3.2679 0.83767
3.2685 0.83787
3.2695 0.83807
3.2715 0.83827
3.273 0.83847
3.2764 0.83867
3.2811 0.83888
3.2838 0.83908
3.2839 0.83928
3.2858 0.83948
3.2864 0.83968
3.2871 0.83988
3.2885 0.84008
3.2929 0.84029
3.2961 0.84049
3.302 0.84069
3.3061 0.84089
3.3073 0.84109
3.3101 0.84129
3.3142 0.8415
3.3164 0.8417
3.3213 0.8419
3.3259 0.8421
3.3359 0.8423
3.3401 0.8425
3.3603 0.8427
3.3635 0.84291
3.37 0.84311
3.3818 0.84331
3.4014 0.84351
3.4073 0.84371
3.4129 0.84391
3.4207 0.84412
3.4339 0.84432
3.4375 0.84452
3.449 0.84472
3.4519 0.84492
3.4548 0.84512
3.4558 0.84532
3.4595 0.84553
3.4618 0.84573
3.4647 0.84593
3.47 0.84613
3.4704 0.84633
3.4783 0.84653
3.4832 0.84674
3.4867 0.84694
3.4916 0.84714
3.4974 0.84734
3.4993 0.84754
3.5012 0.84774
3.5036 0.84794
3.5092 0.84815
3.5095 0.84835
3.5177 0.84855
3.5196 0.84875
3.5247 0.84895
3.5255 0.84915
3.5263 0.84936
3.5301 0.84956
3.5335 0.84976
3.5382 0.84996
3.5391 0.85016
3.5401 0.85036
3.5404 0.85056
3.541 0.85077
3.5422 0.85097
3.5435 0.85117
3.544 0.85137
3.5457 0.85157
3.5464 0.85177
3.5482 0.85198
3.5489 0.85218
3.5503 0.85238
3.5514 0.85258
3.5531 0.85278
3.5549 0.85298
3.5575 0.85318
3.5597 0.85339
3.5616 0.85359
3.5645 0.85379
3.5652 0.85399
3.5683 0.85419
3.5713 0.85439
3.5731 0.85459
3.5748 0.8548
3.5786 0.855
3.5808 0.8552
3.5818 0.8554
3.582 0.8556
3.5825 0.8558
3.5839 0.85601
3.5851 0.85621
3.5859 0.85641
3.5867 0.85661
3.5874 0.85681
3.5878 0.85701
3.5883 0.85721
3.5902 0.85742
3.5907 0.85762
3.5924 0.85782
3.5938 0.85802
3.5944 0.85822
3.5976 0.85842
3.6008 0.85863
3.6016 0.85883
3.6039 0.85903
3.6071 0.85923
3.6092 0.85943
3.6104 0.85963
3.6113 0.85983
3.6122 0.86004
3.6137 0.86024
3.6152 0.86044
3.6161 0.86064
3.6164 0.86084
3.617 0.86104
3.6181 0.86125
3.6185 0.86145
3.6188 0.86165
3.6202 0.86185
3.6206 0.86205
3.6216 0.86225
3.6222 0.86245
3.6226 0.86266
3.6243 0.86286
3.625 0.86306
3.6254 0.86326
3.6258 0.86346
3.6261 0.86366
3.6264 0.86387
3.6278 0.86407
3.6295 0.86427
3.6298 0.86447
3.6304 0.86467
3.6313 0.86487
3.6318 0.86507
3.6326 0.86528
3.6334 0.86548
3.6338 0.86568
3.6345 0.86588
3.6347 0.86608
3.6355 0.86628
3.6361 0.86649
3.6367 0.86669
3.6371 0.86689
3.6375 0.86709
3.6377 0.86729
3.6393 0.86749
3.6403 0.86769
3.6409 0.8679
3.6425 0.8681
3.6443 0.8683
3.6456 0.8685
3.6465 0.8687
3.6471 0.8689
3.6474 0.86911
3.6482 0.86931
3.6488 0.86951
3.6504 0.86971
3.6515 0.86991
3.6535 0.87011
3.6538 0.87031
3.654 0.87052
3.6552 0.87072
3.6558 0.87092
3.6564 0.87112
3.6578 0.87132
3.6581 0.87152
3.659 0.87173
3.66 0.87193
3.6609 0.87213
3.6615 0.87233
3.6617 0.87253
3.6619 0.87273
3.6627 0.87293
3.663 0.87314
3.664 0.87334
3.6648 0.87354
3.6661 0.87374
3.6664 0.87394
3.667 0.87414
3.6671 0.87435
3.6673 0.87455
3.6683 0.87475
3.6688 0.87495
3.6695 0.87515
3.67 0.87535
3.6704 0.87555
3.6706 0.87576
3.6708 0.87596
3.6717 0.87616
3.6717 0.87636
3.6719 0.87656
3.672 0.87676
3.6731 0.87696
3.6744 0.87717
3.6754 0.87737
3.6755 0.87757
3.6761 0.87777
3.6768 0.87797
3.677 0.87817
3.6775 0.87838
3.6781 0.87858
3.6795 0.87878
3.6802 0.87898
3.6807 0.87918
3.6813 0.87938
3.6831 0.87958
3.6834 0.87979
3.6849 0.87999
3.6856 0.88019
3.6872 0.88039
3.6877 0.88059
3.6885 0.88079
3.6887 0.881
3.6916 0.8812
3.6929 0.8814
3.6934 0.8816
3.6943 0.8818
3.6947 0.882
3.6949 0.8822
3.695 0.88241
3.6954 0.88261
3.6959 0.88281
3.6965 0.88301
3.6971 0.88321
3.6972 0.88341
3.6977 0.88362
3.6978 0.88382
3.6981 0.88402
3.6987 0.88422
3.6988 0.88442
3.6991 0.88462
3.6993 0.88482
3.6995 0.88503
3.7002 0.88523
3.701 0.88543
3.7017 0.88563
3.7027 0.88583
3.703 0.88603
3.7033 0.88624
3.7037 0.88644
3.7038 0.88664
3.7042 0.88684
3.7043 0.88704
3.7048 0.88724
3.7059 0.88744
3.7064 0.88765
3.7066 0.88785
3.7071 0.88805
3.7084 0.88825
3.7086 0.88845
3.7088 0.88865
3.7094 0.88886
3.7095 0.88906
3.7098 0.88926
3.7099 0.88946
3.7103 0.88966
3.7104 0.88986
3.7117 0.89006
3.7125 0.89027
3.7125 0.89047
3.7136 0.89067
3.714 0.89087
3.7142 0.89107
3.7149 0.89127
3.7155 0.89148
3.7158 0.89168
3.7166 0.89188
3.7172 0.89208
3.7173 0.89228
3.7175 0.89248
3.7184 0.89268
3.7185 0.89289
3.7192 0.89309
3.7195 0.89329
3.7202 0.89349
3.7207 0.89369
3.7209 0.89389
3.7211 0.8941
3.7227 0.8943
3.723 0.8945
3.7233 0.8947
3.724 0.8949
3.7246 0.8951
3.7247 0.8953
3.7252 0.89551
3.7254 0.89571
3.726 0.89591
3.7264 0.89611
3.7269 0.89631
3.7273 0.89651
3.7277 0.89672
3.7284 0.89692
3.7286 0.89712
3.7288 0.89732
3.7293 0.89752
3.7295 0.89772
3.7298 0.89792
3.7301 0.89813
3.7302 0.89833
3.7306 0.89853
3.731 0.89873
3.7312 0.89893
3.7314 0.89913
3.7318 0.89933
3.7321 0.89954
3.7328 0.89974
3.7336 0.89994
3.7337 0.90014
3.7339 0.90034
3.7345 0.90054
3.7355 0.90075
3.7359 0.90095
3.7366 0.90115
3.7369 0.90135
3.737 0.90155
3.7373 0.90175
3.7375 0.90195
3.7382 0.90216
3.7388 0.90236
3.7396 0.90256
3.7408 0.90276
3.7417 0.90296
3.7419 0.90316
3.742 0.90337
3.7424 0.90357
3.743 0.90377
3.7437 0.90397
3.7456 0.90417
3.7459 0.90437
3.7463 0.90457
3.7467 0.90478
3.7469 0.90498
3.7474 0.90518
3.748 0.90538
3.7483 0.90558
3.7487 0.90578
3.7489 0.90599
3.7493 0.90619
3.7494 0.90639
3.7496 0.90659
3.7498 0.90679
3.7501 0.90699
3.7503 0.90719
3.751 0.9074
3.7514 0.9076
3.7521 0.9078
3.7524 0.908
3.7526 0.9082
3.7529 0.9084
3.7536 0.90861
3.7547 0.90881
3.7558 0.90901
3.7561 0.90921
3.7561 0.90941
3.7562 0.90961
3.7564 0.90981
3.757 0.91002
3.7577 0.91022
3.7582 0.91042
3.7594 0.91062
3.7597 0.91082
3.7602 0.91102
3.7612 0.91123
3.7621 0.91143
3.7632 0.91163
3.764 0.91183
3.7645 0.91203
3.7657 0.91223
3.7659 0.91243
3.7662 0.91264
3.7675 0.91284
3.7676 0.91304
3.7677 0.91324
3.7685 0.91344
3.7691 0.91364
3.7702 0.91385
3.7706 0.91405
3.7712 0.91425
3.772 0.91445
3.7721 0.91465
3.7725 0.91485
3.7729 0.91505
3.7734 0.91526
3.7738 0.91546
3.7744 0.91566
3.7752 0.91586
3.7765 0.91606
3.7768 0.91626
3.7786 0.91647
3.7787 0.91667
3.7792 0.91687
3.7797 0.91707
3.7805 0.91727
3.7808 0.91747
3.7822 0.91767
3.7826 0.91788
3.7836 0.91808
3.7837 0.91828
3.7843 0.91848
3.7851 0.91868
3.7855 0.91888
3.7858 0.91909
3.786 0.91929
3.7869 0.91949
3.7873 0.91969
3.7874 0.91989
3.7884 0.92009
3.7893 0.92029
3.7901 0.9205
3.7903 0.9207
3.7912 0.9209
3.792 0.9211
3.793 0.9213
3.793 0.9215
3.7936 0.9217
3.794 0.92191
3.7943 0.92211
3.7954 0.92231
3.7957 0.92251
3.7963 0.92271
3.7964 0.92291
3.7967 0.92312
3.7972 0.92332
3.7979 0.92352
3.7979 0.92372
3.7982 0.92392
3.8001 0.92412
3.8006 0.92432
3.8015 0.92453
3.802 0.92473
3.802 0.92493
3.8023 0.92513
3.8023 0.92533
3.8028 0.92553
3.8031 0.92574
3.8032 0.92594
3.8035 0.92614
3.8038 0.92634
3.8044 0.92654
3.8045 0.92674
3.8048 0.92694
3.8051 0.92715
3.8062 0.92735
3.8063 0.92755
3.8068 0.92775
3.8075 0.92795
3.8083 0.92815
3.8089 0.92836
3.8095 0.92856
3.8101 0.92876
3.811 0.92896
3.8123 0.92916
3.8132 0.92936
3.8133 0.92956
3.8143 0.92977
3.8143 0.92997
3.8148 0.93017
3.8154 0.93037
3.8168 0.93057
3.8174 0.93077
3.8177 0.93098
3.8185 0.93118
3.8189 0.93138
3.8192 0.93158
3.8198 0.93178
3.8214 0.93198
3.8216 0.93218
3.8229 0.93239
3.823 0.93259
3.8234 0.93279
3.8244 0.93299
3.825 0.93319
3.8255 0.93339
3.8269 0.9336
3.8271 0.9338
3.8278 0.934
3.83 0.9342
3.8305 0.9344
3.8313 0.9346
3.832 0.9348
3.8325 0.93501
3.8339 0.93521
3.8346 0.93541
3.835 0.93561
3.8353 0.93581
3.8369 0.93601
3.838 0.93622
3.8399 0.93642
3.8402 0.93662
3.8415 0.93682
3.8423 0.93702
3.8432 0.93722
3.844 0.93742
3.8441 0.93763
3.8456 0.93783
3.8467 0.93803
3.8468 0.93823
3.8469 0.93843
3.8473 0.93863
3.8487 0.93884
3.8496 0.93904
3.8501 0.93924
3.8513 0.93944
3.8518 0.93964
3.8521 0.93984
3.8539 0.94004
3.8546 0.94025
3.8573 0.94045
3.8575 0.94065
3.8578 0.94085
3.8589 0.94105
3.8616 0.94125
3.8622 0.94146
3.8629 0.94166
3.8645 0.94186
3.8668 0.94206
3.8673 0.94226
3.8674 0.94246
3.8683 0.94266
3.8702 0.94287
3.8716 0.94307
3.8722 0.94327
3.8756 0.94347
3.8766 0.94367
3.8776 0.94387
3.8799 0.94407
3.8801 0.94428
3.8825 0.94448
3.8835 0.94468
3.8865 0.94488
3.8883 0.94508
3.8889 0.94528
3.8901 0.94549
3.8933 0.94569
3.8951 0.94589
3.8967 0.94609
3.8986 0.94629
3.8998 0.94649
3.901 0.94669
3.9066 0.9469
3.91 0.9471
3.9107 0.9473
3.9115 0.9475
3.9156 0.9477
3.9166 0.9479
3.9188 0.94811
3.9197 0.94831
3.9217 0.94851
3.9262 0.94871
3.9355 0.94891
3.9414 0.94911
3.9462 0.94931
3.9497 0.94952
3.9517 0.94972
3.9596 0.94992
3.9607 0.95012
3.9634 0.95032
3.9774 0.95052
3.9783 0.95073
3.9813 0.95093
3.9877 0.95113
3.9892 0.95133
3.9961 0.95153
4.0033 0.95173
4.0173 0.95193
4.0247 0.95214
4.0345 0.95234
4.035 0.95254
4.0396 0.95274
4.0513 0.95294
4.0525 0.95314
4.0592 0.95335
4.0641 0.95355
4.0692 0.95375
4.0734 0.95395
4.0754 0.95415
4.0785 0.95435
4.0799 0.95455
4.081 0.95476
4.0898 0.95496
4.0932 0.95516
4.095 0.95536
4.0969 0.95556
4.0979 0.95576
4.0993 0.95597
4.1003 0.95617
4.103 0.95637
4.1065 0.95657
4.1087 0.95677
4.1104 0.95697
4.1115 0.95717
4.1153 0.95738
4.1186 0.95758
4.1212 0.95778
4.1228 0.95798
4.1293 0.95818
4.1301 0.95838
4.1316 0.95859
4.1318 0.95879
4.1348 0.95899
4.1379 0.95919
4.14 0.95939
4.1408 0.95959
4.1428 0.95979
4.1447 0.96
4.1467 0.9602
4.1491 0.9604
4.15 0.9606
4.151 0.9608
4.1515 0.961
4.1521 0.96121
4.1546 0.96141
4.1558 0.96161
4.1569 0.96181
4.16 0.96201
4.1608 0.96221
4.1632 0.96241
4.1639 0.96262
4.1672 0.96282
4.168 0.96302
4.1723 0.96322
4.173 0.96342
4.1769 0.96362
4.179 0.96383
4.1821 0.96403
4.1829 0.96423
4.1841 0.96443
4.1875 0.96463
4.1881 0.96483
4.1913 0.96503
4.1924 0.96524
4.1934 0.96544
4.1958 0.96564
4.1958 0.96584
4.1976 0.96604
4.199 0.96624
4.2006 0.96644
4.2042 0.96665
4.2058 0.96685
4.2072 0.96705
4.2113 0.96725
4.2124 0.96745
4.2139 0.96765
4.2148 0.96786
4.2164 0.96806
4.2179 0.96826
4.2185 0.96846
4.2229 0.96866
4.224 0.96886
4.2243 0.96906
4.2266 0.96927
4.2291 0.96947
4.2299 0.96967
4.2326 0.96987
4.2334 0.97007
4.2359 0.97027
4.2381 0.97048
4.2408 0.97068
4.2415 0.97088
4.2442 0.97108
4.2455 0.97128
4.2471 0.97148
4.2499 0.97168
4.2526 0.97189
4.2536 0.97209
4.2592 0.97229
4.2609 0.97249
4.2619 0.97269
4.2652 0.97289
4.2711 0.9731
4.2736 0.9733
4.2745 0.9735
4.2755 0.9737
4.2768 0.9739
4.2783 0.9741
4.2841 0.9743
4.2859 0.97451
4.2876 0.97471
4.2888 0.97491
4.2893 0.97511
4.29 0.97531
4.2977 0.97551
4.3019 0.97572
4.3077 0.97592
4.3115 0.97612
4.3135 0.97632
4.3169 0.97652
4.3196 0.97672
4.3237 0.97692
4.3282 0.97713
4.3301 0.97733
4.3338 0.97753
4.3376 0.97773
4.3387 0.97793
4.344 0.97813
4.3466 0.97834
4.3869 0.97854
5.324 0.97874
5.442 0.97894
5.4801 0.97914
5.513 0.97934
5.5247 0.97954
5.559 0.97975
5.5714 0.97995
5.5837 0.98015
5.6169 0.98035
5.6205 0.98055
5.6354 0.98075
5.6441 0.98096
5.6539 0.98116
5.6572 0.98136
5.6662 0.98156
5.6685 0.98176
5.6764 0.98196
5.6793 0.98216
5.693 0.98237
5.702 0.98257
5.7054 0.98277
5.7202 0.98297
5.7213 0.98317
5.7321 0.98337
5.7343 0.98358
5.7436 0.98378
5.7517 0.98398
5.7527 0.98418
5.7576 0.98438
5.76 0.98458
5.7603 0.98478
5.7664 0.98499
5.7677 0.98519
5.7687 0.98539
5.7729 0.98559
5.7733 0.98579
5.7747 0.98599
5.7763 0.9862
5.7776 0.9864
5.7838 0.9866
5.7868 0.9868
5.7955 0.987
5.7972 0.9872
5.8033 0.9874
5.8067 0.98761
5.81 0.98781
5.8172 0.98801
5.8192 0.98821
5.8243 0.98841
5.827 0.98861
5.8359 0.98881
5.8416 0.98902
5.8438 0.98922
5.8487 0.98942
5.854 0.98962
5.8574 0.98982
5.8643 0.99002
5.8703 0.99023
5.875 0.99043
5.879 0.99063
5.8832 0.99083
5.8936 0.99103
5.9054 0.99123
5.9112 0.99143
5.9202 0.99164
5.9304 0.99184
5.9372 0.99204
5.9413 0.99224
5.9436 0.99244
5.9452 0.99264
5.9469 0.99285
5.9503 0.99305
5.9517 0.99325
5.9536 0.99345
5.955 0.99365
5.9629 0.99385
5.9635 0.99405
5.9705 0.99426
5.9718 0.99446
5.9768 0.99466
5.9824 0.99486
5.9936 0.99506
5.9956 0.99526
5.9974 0.99547
6.0066 0.99567
6.0114 0.99587
6.018 0.99607
6.0236 0.99627
6.037 0.99647
6.0396 0.99667
6.0443 0.99688
6.0482 0.99708
6.0577 0.99728
6.0624 0.99748
6.0762 0.99768
6.0896 0.99788
6.0959 0.99809
6.1067 0.99829
6.1267 0.99849
6.1375 0.99869
6.1398 0.99889
6.1551 0.99909
6.1726 0.99929
6.2054 0.9995
6.2664 0.9997
6.3196 0.9999


==> fig/eval/bimMnistAdv.txt <==
0.92612 0.00010091
0.95352 0.00050454
0.96025 0.00090817
0.96758 0.0013118
0.96948 0.0017154
0.97524 0.0021191
0.97745 0.0025227
0.97862 0.0029263
0.98336 0.00333
0.98452 0.0037336
0.98563 0.0041372
0.98681 0.0045409
0.98816 0.0049445
0.98876 0.0053481
0.98954 0.0057518
0.99047 0.0061554
0.99093 0.006559
0.99211 0.0069627
0.99335 0.0073663
0.9937 0.0077699
0.99468 0.0081736
0.99558 0.0085772
0.99642 0.0089808
0.99785 0.0093845
0.9991 0.0097881
0.99991 0.010192
1.0007 0.010595
1.0011 0.010999
1.0017 0.011403
1.0026 0.011806
1.0039 0.01221
1.0044 0.012614
1.0052 0.013017
1.0056 0.013421
1.006 0.013824
1.0063 0.014228
1.0072 0.014632
1.0075 0.015035
1.0083 0.015439
1.0084 0.015843
1.0088 0.016246
1.0097 0.01665
1.0101 0.017053
1.0103 0.017457
1.0107 0.017861
1.0109 0.018264
1.0114 0.018668
1.0117 0.019072
1.0118 0.019475
1.0124 0.019879
1.0128 0.020283
1.0133 0.020686
1.0138 0.02109
1.0142 0.021493
1.0144 0.021897
1.0147 0.022301
1.0149 0.022704
1.0151 0.023108
1.0152 0.023512
1.0159 0.023915
1.0161 0.024319
1.0164 0.024723
1.0167 0.025126
1.0171 0.02553
1.0173 0.025933
1.0176 0.026337
1.0179 0.026741
1.0182 0.027144
1.0186 0.027548
1.019 0.027952
1.0193 0.028355
1.0195 0.028759
1.0198 0.029162
1.0202 0.029566
1.0204 0.02997
1.0209 0.030373
1.0213 0.030777
1.0216 0.031181
1.0216 0.031584
1.022 0.031988
1.0224 0.032392
1.0229 0.032795
1.0231 0.033199
1.0234 0.033602
1.0237 0.034006
1.0239 0.03441
1.0241 0.034813
1.0242 0.035217
1.0246 0.035621
1.025 0.036024
1.0253 0.036428
1.0254 0.036831
1.026 0.037235
1.0262 0.037639
1.0266 0.038042
1.0268 0.038446
1.0271 0.03885
1.0274 0.039253
1.0275 0.039657
1.0277 0.040061
1.0277 0.040464
1.0278 0.040868
1.028 0.041271
1.0283 0.041675
1.0287 0.042079
1.0291 0.042482
1.0292 0.042886
1.0293 0.04329
1.0294 0.043693
1.0297 0.044097
1.0299 0.044501
1.0302 0.044904
1.0305 0.045308
1.0306 0.045711
1.0309 0.046115
1.031 0.046519
1.0313 0.046922
1.0316 0.047326
1.0318 0.04773
1.032 0.048133
1.0322 0.048537
1.0324 0.04894
1.0326 0.049344
1.0327 0.049748
1.033 0.050151
1.033 0.050555
1.0331 0.050959
1.0332 0.051362
1.0333 0.051766
1.0334 0.05217
1.0336 0.052573
1.0337 0.052977
1.0338 0.05338
1.0339 0.053784
1.0341 0.054188
1.0342 0.054591
1.0344 0.054995
1.0346 0.055399
1.0348 0.055802
1.035 0.056206
1.0352 0.056609
1.0353 0.057013
1.0353 0.057417
1.0355 0.05782
1.0356 0.058224
1.0357 0.058628
1.0358 0.059031
1.0359 0.059435
1.0361 0.059839
1.0363 0.060242
1.0365 0.060646
1.0367 0.061049
1.0367 0.061453
1.0369 0.061857
1.037 0.06226
1.0373 0.062664
1.0374 0.063068
1.0375 0.063471
1.0379 0.063875
1.0381 0.064279
1.0383 0.064682
1.0383 0.065086
1.0383 0.065489
1.0384 0.065893
1.0386 0.066297
1.0388 0.0667
1.0389 0.067104
1.0391 0.067508
1.0393 0.067911
1.0395 0.068315
1.0396 0.068718
1.0397 0.069122
1.0398 0.069526
1.0401 0.069929
1.0402 0.070333
1.0403 0.070737
1.0405 0.07114
1.041 0.071544
1.0412 0.071948
1.0413 0.072351
1.0414 0.072755
1.0414 0.073158
1.0416 0.073562
1.0418 0.073966
1.0421 0.074369
1.0422 0.074773
1.0423 0.075177
1.0426 0.07558
1.0427 0.075984
1.0429 0.076387
1.0431 0.076791
1.0433 0.077195
1.0434 0.077598
1.0437 0.078002
1.0438 0.078406
1.0441 0.078809
1.0443 0.079213
1.0444 0.079617
1.0445 0.08002
1.0447 0.080424
1.0449 0.080827
1.045 0.081231
1.0452 0.081635
1.0453 0.082038
1.0455 0.082442
1.0457 0.082846
1.0458 0.083249
1.046 0.083653
1.0461 0.084057
1.0462 0.08446
1.0463 0.084864
1.0464 0.085267
1.0465 0.085671
1.0468 0.086075
1.047 0.086478
1.0472 0.086882
1.0473 0.087286
1.0474 0.087689
1.0476 0.088093
1.0478 0.088496
1.0479 0.0889
1.048 0.089304
1.0481 0.089707
1.0483 0.090111
1.0484 0.090515
1.0485 0.090918
1.0487 0.091322
1.0489 0.091726
1.0489 0.092129
1.049 0.092533
1.0491 0.092936
1.0491 0.09334
1.0492 0.093744
1.0493 0.094147
1.0495 0.094551
1.0496 0.094955
1.0497 0.095358
1.0498 0.095762
1.0499 0.096165
1.0499 0.096569
1.05 0.096973
1.0501 0.097376
1.0503 0.09778
1.0504 0.098184
1.0505 0.098587
1.0507 0.098991
1.0508 0.099395
1.0509 0.099798
1.051 0.1002
1.0512 0.10061
1.0513 0.10101
1.0514 0.10141
1.0516 0.10182
1.0517 0.10222
1.0518 0.10262
1.0519 0.10303
1.0519 0.10343
1.0521 0.10383
1.0522 0.10424
1.0523 0.10464
1.0524 0.10505
1.0525 0.10545
1.0525 0.10585
1.0527 0.10626
1.0529 0.10666
1.053 0.10706
1.0533 0.10747
1.0534 0.10787
1.0535 0.10827
1.0535 0.10868
1.0537 0.10908
1.0539 0.10949
1.0541 0.10989
1.0543 0.11029
1.0545 0.1107
1.0547 0.1111
1.055 0.1115
1.0551 0.11191
1.0552 0.11231
1.0553 0.11271
1.0555 0.11312
1.0557 0.11352
1.0559 0.11393
1.0561 0.11433
1.0562 0.11473
1.0563 0.11514
1.0565 0.11554
1.0566 0.11594
1.0568 0.11635
1.057 0.11675
1.057 0.11715
1.0571 0.11756
1.0573 0.11796
1.0575 0.11837
1.0577 0.11877
1.0578 0.11917
1.0579 0.11958
1.0581 0.11998
1.0581 0.12038
1.0583 0.12079
1.0584 0.12119
1.0585 0.12159
1.0588 0.122
1.0589 0.1224
1.059 0.12281
1.059 0.12321
1.0591 0.12361
1.0593 0.12402
1.0594 0.12442
1.0595 0.12482
1.0596 0.12523
1.0597 0.12563
1.0599 0.12603
1.06 0.12644
1.06 0.12684
1.06 0.12725
1.0601 0.12765
1.0602 0.12805
1.0603 0.12846
1.0605 0.12886
1.0605 0.12926
1.0607 0.12967
1.0609 0.13007
1.061 0.13047
1.0611 0.13088
1.0612 0.13128
1.0615 0.13169
1.0616 0.13209
1.0618 0.13249
1.0619 0.1329
1.0621 0.1333
1.0621 0.1337
1.0622 0.13411
1.0623 0.13451
1.0625 0.13491
1.0627 0.13532
1.0628 0.13572
1.0629 0.13613
1.0629 0.13653
1.063 0.13693
1.0631 0.13734
1.0632 0.13774
1.0634 0.13814
1.0634 0.13855
1.0636 0.13895
1.0637 0.13935
1.0639 0.13976
1.064 0.14016
1.0642 0.14057
1.0643 0.14097
1.0644 0.14137
1.0645 0.14178
1.0646 0.14218
1.0648 0.14258
1.0649 0.14299
1.0651 0.14339
1.0651 0.14379
1.0652 0.1442
1.0654 0.1446
1.0656 0.14501
1.0657 0.14541
1.0658 0.14581
1.0659 0.14622
1.066 0.14662
1.0663 0.14702
1.0664 0.14743
1.0667 0.14783
1.0667 0.14823
1.0668 0.14864
1.0669 0.14904
1.0669 0.14945
1.0671 0.14985
1.0671 0.15025
1.0673 0.15066
1.0674 0.15106
1.0675 0.15146
1.0676 0.15187
1.0677 0.15227
1.0678 0.15267
1.0678 0.15308
1.068 0.15348
1.0682 0.15388
1.0684 0.15429
1.0685 0.15469
1.0686 0.1551
1.0687 0.1555
1.0688 0.1559
1.0689 0.15631
1.069 0.15671
1.0692 0.15711
1.0693 0.15752
1.0694 0.15792
1.0695 0.15832
1.0696 0.15873
1.0697 0.15913
1.0699 0.15954
1.07 0.15994
1.0701 0.16034
1.0703 0.16075
1.0704 0.16115
1.0705 0.16155
1.0706 0.16196
1.0707 0.16236
1.0707 0.16276
1.0709 0.16317
1.071 0.16357
1.0711 0.16398
1.0713 0.16438
1.0715 0.16478
1.0715 0.16519
1.0716 0.16559
1.0718 0.16599
1.072 0.1664
1.072 0.1668
1.0721 0.1672
1.0722 0.16761
1.0723 0.16801
1.0724 0.16842
1.0725 0.16882
1.0726 0.16922
1.0728 0.16963
1.0731 0.17003
1.0732 0.17043
1.0733 0.17084
1.0735 0.17124
1.0736 0.17164
1.0738 0.17205
1.0739 0.17245
1.074 0.17286
1.0741 0.17326
1.0742 0.17366
1.0745 0.17407
1.0747 0.17447
1.0749 0.17487
1.0752 0.17528
1.0754 0.17568
1.0754 0.17608
1.0756 0.17649
1.0758 0.17689
1.0759 0.1773
1.076 0.1777
1.0763 0.1781
1.0764 0.17851
1.0766 0.17891
1.0768 0.17931
1.0769 0.17972
1.0771 0.18012
1.0772 0.18052
1.0774 0.18093
1.0776 0.18133
1.0778 0.18174
1.078 0.18214
1.0781 0.18254
1.0782 0.18295
1.0782 0.18335
1.0783 0.18375
1.0784 0.18416
1.0787 0.18456
1.0788 0.18496
1.0789 0.18537
1.0791 0.18577
1.0793 0.18618
1.0794 0.18658
1.0795 0.18698
1.0796 0.18739
1.0798 0.18779
1.0798 0.18819
1.0799 0.1886
1.0801 0.189
1.0803 0.1894
1.0805 0.18981
1.0806 0.19021
1.0807 0.19062
1.0808 0.19102
1.0809 0.19142
1.0812 0.19183
1.0812 0.19223
1.0814 0.19263
1.0815 0.19304
1.0817 0.19344
1.0819 0.19384
1.0821 0.19425
1.0822 0.19465
1.0823 0.19506
1.0825 0.19546
1.0826 0.19586
1.0826 0.19627
1.0827 0.19667
1.083 0.19707
1.0832 0.19748
1.0834 0.19788
1.0834 0.19828
1.0836 0.19869
1.0838 0.19909
1.0839 0.1995
1.084 0.1999
1.0842 0.2003
1.0843 0.20071
1.0845 0.20111
1.0846 0.20151
1.0847 0.20192
1.085 0.20232
1.0851 0.20272
1.0853 0.20313
1.0854 0.20353
1.0856 0.20394
1.0857 0.20434
1.086 0.20474
1.0864 0.20515
1.0865 0.20555
1.0868 0.20595
1.0869 0.20636
1.0871 0.20676
1.0875 0.20716
1.0876 0.20757
1.0879 0.20797
1.088 0.20838
1.0883 0.20878
1.0884 0.20918
1.0886 0.20959
1.0887 0.20999
1.0888 0.21039
1.0891 0.2108
1.0892 0.2112
1.0893 0.2116
1.0894 0.21201
1.0895 0.21241
1.0896 0.21282
1.0899 0.21322
1.09 0.21362
1.0902 0.21403
1.0904 0.21443
1.0907 0.21483
1.0907 0.21524
1.091 0.21564
1.0912 0.21604
1.0914 0.21645
1.0916 0.21685
1.0917 0.21726
1.0918 0.21766
1.0919 0.21806
1.0921 0.21847
1.0923 0.21887
1.0925 0.21927
1.0927 0.21968
1.0928 0.22008
1.093 0.22048
1.0933 0.22089
1.0935 0.22129
1.0938 0.2217
1.0939 0.2221
1.0941 0.2225
1.0942 0.22291
1.0944 0.22331
1.0945 0.22371
1.0946 0.22412
1.0949 0.22452
1.0951 0.22492
1.0952 0.22533
1.0954 0.22573
1.0956 0.22614
1.0957 0.22654
1.0959 0.22694
1.0961 0.22735
1.0963 0.22775
1.0964 0.22815
1.0966 0.22856
1.0967 0.22896
1.0969 0.22936
1.0971 0.22977
1.0972 0.23017
1.0974 0.23058
1.0976 0.23098
1.0978 0.23138
1.098 0.23179
1.0983 0.23219
1.0985 0.23259
1.0986 0.233
1.0987 0.2334
1.099 0.2338
1.0994 0.23421
1.0995 0.23461
1.0997 0.23502
1.1003 0.23542
1.1007 0.23582
1.1009 0.23623
1.1012 0.23663
1.1015 0.23703
1.1017 0.23744
1.1021 0.23784
1.1022 0.23824
1.1024 0.23865
1.1026 0.23905
1.1028 0.23946
1.1029 0.23986
1.1032 0.24026
1.1035 0.24067
1.104 0.24107
1.1041 0.24147
1.1043 0.24188
1.1046 0.24228
1.1049 0.24268
1.1052 0.24309
1.1055 0.24349
1.1058 0.2439
1.1063 0.2443
1.1067 0.2447
1.107 0.24511
1.1073 0.24551
1.1078 0.24591
1.108 0.24632
1.1082 0.24672
1.1086 0.24712
1.1091 0.24753
1.1092 0.24793
1.1094 0.24834
1.1098 0.24874
1.1101 0.24914
1.1103 0.24955
1.1105 0.24995
1.1108 0.25035
1.1111 0.25076
1.1113 0.25116
1.1115 0.25156
1.1118 0.25197
1.1125 0.25237
1.1128 0.25277
1.1132 0.25318
1.1135 0.25358
1.1138 0.25399
1.114 0.25439
1.1145 0.25479
1.1148 0.2552
1.1154 0.2556
1.1159 0.256
1.1162 0.25641
1.1166 0.25681
1.1179 0.25721
1.1182 0.25762
1.1185 0.25802
1.119 0.25843
1.1196 0.25883
1.12 0.25923
1.1204 0.25964
1.1206 0.26004
1.121 0.26044
1.1215 0.26085
1.1223 0.26125
1.1235 0.26165
1.1236 0.26206
1.1241 0.26246
1.1247 0.26287
1.1251 0.26327
1.1255 0.26367
1.1264 0.26408
1.1272 0.26448
1.1279 0.26488
1.1289 0.26529
1.1305 0.26569
1.1319 0.26609
1.1328 0.2665
1.1352 0.2669
1.1366 0.26731
1.1421 0.26771
1.1437 0.26811
1.1457 0.26852
1.1481 0.26892
1.1551 0.26932
1.9069 0.26973
1.9253 0.27013
1.9366 0.27053
1.9478 0.27094
1.9491 0.27134
1.9515 0.27175
1.9538 0.27215
1.9576 0.27255
1.9589 0.27296
1.9619 0.27336
1.9631 0.27376
1.9641 0.27417
1.9653 0.27457
1.9666 0.27497
1.9674 0.27538
1.9681 0.27578
1.9683 0.27619
1.9693 0.27659
1.9698 0.27699
1.9705 0.2774
1.9715 0.2778
1.973 0.2782
1.9742 0.27861
1.9748 0.27901
1.9768 0.27941
1.9777 0.27982
1.9787 0.28022
1.9796 0.28063
1.9801 0.28103
1.9803 0.28143
1.9808 0.28184
1.9812 0.28224
1.9815 0.28264
1.9821 0.28305
1.9827 0.28345
1.983 0.28385
1.9835 0.28426
1.9844 0.28466
1.9848 0.28507
1.9851 0.28547
1.9854 0.28587
1.9866 0.28628
1.9871 0.28668
1.9888 0.28708
1.9893 0.28749
1.9896 0.28789
1.9901 0.28829
1.9911 0.2887
1.9914 0.2891
1.9916 0.28951
1.9925 0.28991
1.9934 0.29031
1.9937 0.29072
1.9938 0.29112
1.9944 0.29152
1.9946 0.29193
1.9948 0.29233
1.9951 0.29273
1.9962 0.29314
1.9973 0.29354
1.9975 0.29395
1.9981 0.29435
1.9986 0.29475
1.9988 0.29516
1.9992 0.29556
1.9993 0.29596
1.9999 0.29637
2.0005 0.29677
2.0009 0.29717
2.0011 0.29758
2.0016 0.29798
2.002 0.29839
2.0025 0.29879
2.003 0.29919
2.0035 0.2996
2.0039 0.3
2.0043 0.3004
2.0044 0.30081
2.0047 0.30121
2.0049 0.30161
2.0051 0.30202
2.0055 0.30242
2.0057 0.30283
2.006 0.30323
2.0066 0.30363
2.0069 0.30404
2.0073 0.30444
2.0075 0.30484
2.0078 0.30525
2.008 0.30565
2.0084 0.30605
2.0086 0.30646
2.0091 0.30686
2.0093 0.30727
2.0096 0.30767
2.0101 0.30807
2.0102 0.30848
2.0104 0.30888
2.0104 0.30928
2.011 0.30969
2.0112 0.31009
2.0114 0.31049
2.0117 0.3109
2.012 0.3113
2.0121 0.31171
2.0123 0.31211
2.0125 0.31251
2.0128 0.31292
2.0132 0.31332
2.0134 0.31372
2.0136 0.31413
2.0138 0.31453
2.0139 0.31493
2.0141 0.31534
2.0143 0.31574
2.0146 0.31615
2.0147 0.31655
2.0152 0.31695
2.0156 0.31736
2.0157 0.31776
2.0158 0.31816
2.0161 0.31857
2.0163 0.31897
2.0165 0.31937
2.0167 0.31978
2.017 0.32018
2.0171 0.32059
2.0174 0.32099
2.0177 0.32139
2.0179 0.3218
2.0182 0.3222
2.0182 0.3226
2.0185 0.32301
2.0187 0.32341
2.0189 0.32381
2.0191 0.32422
2.0194 0.32462
2.0196 0.32503
2.0197 0.32543
2.0199 0.32583
2.02 0.32624
2.0201 0.32664
2.0204 0.32704
2.0206 0.32745
2.0208 0.32785
2.021 0.32825
2.0212 0.32866
2.0214 0.32906
2.0215 0.32947
2.0218 0.32987
2.022 0.33027
2.022 0.33068
2.0223 0.33108
2.0226 0.33148
2.0228 0.33189
2.0229 0.33229
2.0231 0.33269
2.0233 0.3331
2.0235 0.3335
2.0236 0.33391
2.0237 0.33431
2.0238 0.33471
2.024 0.33512
2.0241 0.33552
2.0244 0.33592
2.0246 0.33633
2.0247 0.33673
2.0249 0.33713
2.0249 0.33754
2.0252 0.33794
2.0253 0.33835
2.0253 0.33875
2.0254 0.33915
2.0256 0.33956
2.0259 0.33996
2.026 0.34036
2.0262 0.34077
2.0263 0.34117
2.0265 0.34157
2.0265 0.34198
2.0268 0.34238
2.0269 0.34279
2.0271 0.34319
2.0272 0.34359
2.0273 0.344
2.0275 0.3444
2.0276 0.3448
2.0278 0.34521
2.0281 0.34561
2.0282 0.34601
2.0284 0.34642
2.0285 0.34682
2.0287 0.34723
2.029 0.34763
2.0291 0.34803
2.0293 0.34844
2.0295 0.34884
2.0297 0.34924
2.0298 0.34965
2.03 0.35005
2.0303 0.35045
2.0306 0.35086
2.0308 0.35126
2.0309 0.35166
2.0311 0.35207
2.0315 0.35247
2.0315 0.35288
2.0318 0.35328
2.0319 0.35368
2.0321 0.35409
2.0321 0.35449
2.0321 0.35489
2.0323 0.3553
2.0324 0.3557
2.0325 0.3561
2.0327 0.35651
2.033 0.35691
2.0331 0.35732
2.0333 0.35772
2.0335 0.35812
2.0336 0.35853
2.0338 0.35893
2.0339 0.35933
2.034 0.35974
2.0342 0.36014
2.0343 0.36054
2.0344 0.36095
2.0346 0.36135
2.0348 0.36176
2.0348 0.36216
2.0349 0.36256
2.0351 0.36297
2.0351 0.36337
2.0352 0.36377
2.0354 0.36418
2.0356 0.36458
2.0356 0.36498
2.0357 0.36539
2.0359 0.36579
2.0361 0.3662
2.0362 0.3666
2.0363 0.367
2.0364 0.36741
2.0365 0.36781
2.0366 0.36821
2.0367 0.36862
2.0369 0.36902
2.0372 0.36942
2.0373 0.36983
2.0375 0.37023
2.0377 0.37064
2.0379 0.37104
2.0382 0.37144
2.0383 0.37185
2.0384 0.37225
2.0385 0.37265
2.0385 0.37306
2.0386 0.37346
2.0387 0.37386
2.0389 0.37427
2.0391 0.37467
2.0391 0.37508
2.0392 0.37548
2.0393 0.37588
2.0395 0.37629
2.0395 0.37669
2.0397 0.37709
2.0399 0.3775
2.04 0.3779
2.0402 0.3783
2.0404 0.37871
2.0404 0.37911
2.0406 0.37952
2.0408 0.37992
2.041 0.38032
2.0412 0.38073
2.0414 0.38113
2.0415 0.38153
2.0416 0.38194
2.0417 0.38234
2.0418 0.38274
2.0418 0.38315
2.042 0.38355
2.0422 0.38396
2.0423 0.38436
2.0425 0.38476
2.0427 0.38517
2.0428 0.38557
2.043 0.38597
2.0431 0.38638
2.0433 0.38678
2.0436 0.38718
2.0439 0.38759
2.0441 0.38799
2.0443 0.3884
2.0444 0.3888
2.0445 0.3892
2.0446 0.38961
2.0447 0.39001
2.0449 0.39041
2.0451 0.39082
2.0452 0.39122
2.0454 0.39162
2.0457 0.39203
2.0459 0.39243
2.0462 0.39284
2.0463 0.39324
2.0464 0.39364
2.0466 0.39405
2.0467 0.39445
2.0469 0.39485
2.0471 0.39526
2.0473 0.39566
2.0474 0.39606
2.0475 0.39647
2.0477 0.39687
2.0477 0.39728
2.0479 0.39768
2.048 0.39808
2.0481 0.39849
2.0482 0.39889
2.0484 0.39929
2.0486 0.3997
2.0489 0.4001
2.049 0.4005
2.049 0.40091
2.0492 0.40131
2.0494 0.40172
2.0495 0.40212
2.0496 0.40252
2.0498 0.40293
2.05 0.40333
2.0501 0.40373
2.0502 0.40414
2.0505 0.40454
2.0507 0.40494
2.0508 0.40535
2.0509 0.40575
2.051 0.40616
2.0513 0.40656
2.0514 0.40696
2.0515 0.40737
2.0517 0.40777
2.0519 0.40817
2.0521 0.40858
2.0523 0.40898
2.0524 0.40938
2.0525 0.40979
2.0527 0.41019
2.053 0.4106
2.053 0.411
2.0533 0.4114
2.0534 0.41181
2.0534 0.41221
2.0535 0.41261
2.0537 0.41302
2.0538 0.41342
2.054 0.41382
2.0541 0.41423
2.0542 0.41463
2.0543 0.41504
2.0544 0.41544
2.0545 0.41584
2.0547 0.41625
2.0548 0.41665
2.0549 0.41705
2.0551 0.41746
2.0551 0.41786
2.0552 0.41826
2.0553 0.41867
2.0553 0.41907
2.0554 0.41948
2.0555 0.41988
2.0556 0.42028
2.0557 0.42069
2.0559 0.42109
2.0559 0.42149
2.0561 0.4219
2.0562 0.4223
2.0564 0.4227
2.0566 0.42311
2.0566 0.42351
2.0568 0.42392
2.0569 0.42432
2.057 0.42472
2.0572 0.42513
2.0573 0.42553
2.0575 0.42593
2.0576 0.42634
2.0577 0.42674
2.0578 0.42714
2.0579 0.42755
2.058 0.42795
2.0583 0.42836
2.0583 0.42876
2.0584 0.42916
2.0585 0.42957
2.0587 0.42997
2.0588 0.43037
2.0589 0.43078
2.059 0.43118
2.0591 0.43158
2.0593 0.43199
2.0594 0.43239
2.0594 0.4328
2.0596 0.4332
2.0598 0.4336
2.0599 0.43401
2.0599 0.43441
2.0601 0.43481
2.0603 0.43522
2.0604 0.43562
2.0605 0.43602
2.0605 0.43643
2.0606 0.43683
2.0607 0.43724
2.0608 0.43764
2.0609 0.43804
2.061 0.43845
2.0611 0.43885
2.0611 0.43925
2.0613 0.43966
2.0614 0.44006
2.0615 0.44046
2.0616 0.44087
2.0618 0.44127
2.0618 0.44168
2.0619 0.44208
2.062 0.44248
2.062 0.44289
2.0621 0.44329
2.0622 0.44369
2.0623 0.4441
2.0625 0.4445
2.0625 0.4449
2.0627 0.44531
2.0627 0.44571
2.063 0.44612
2.0633 0.44652
2.0633 0.44692
2.0635 0.44733
2.0636 0.44773
2.0637 0.44813
2.0639 0.44854
2.0639 0.44894
2.0641 0.44934
2.0643 0.44975
2.0644 0.45015
2.0645 0.45055
2.0646 0.45096
2.0647 0.45136
2.0648 0.45177
2.0648 0.45217
2.065 0.45257
2.0651 0.45298
2.0653 0.45338
2.0654 0.45378
2.0655 0.45419
2.0656 0.45459
2.0657 0.45499
2.0658 0.4554
2.0659 0.4558
2.066 0.45621
2.0661 0.45661
2.0663 0.45701
2.0665 0.45742
2.0666 0.45782
2.0667 0.45822
2.0669 0.45863
2.0669 0.45903
2.067 0.45943
2.0672 0.45984
2.0673 0.46024
2.0675 0.46065
2.0676 0.46105
2.0676 0.46145
2.0676 0.46186
2.0677 0.46226
2.0678 0.46266
2.0679 0.46307
2.0681 0.46347
2.0682 0.46387
2.0682 0.46428
2.0683 0.46468
2.0685 0.46509
2.0687 0.46549
2.0688 0.46589
2.0688 0.4663
2.0689 0.4667
2.0691 0.4671
2.0692 0.46751
2.0693 0.46791
2.0694 0.46831
2.0695 0.46872
2.0696 0.46912
2.0697 0.46953
2.0698 0.46993
2.0701 0.47033
2.0702 0.47074
2.0702 0.47114
2.0703 0.47154
2.0704 0.47195
2.0705 0.47235
2.0707 0.47275
2.0707 0.47316
2.071 0.47356
2.0712 0.47397
2.0714 0.47437
2.0715 0.47477
2.0716 0.47518
2.0717 0.47558
2.0718 0.47598
2.0719 0.47639
2.072 0.47679
2.0721 0.47719
2.0721 0.4776
2.0722 0.478
2.0722 0.47841
2.0723 0.47881
2.0724 0.47921
2.0725 0.47962
2.0726 0.48002
2.0727 0.48042
2.0728 0.48083
2.0729 0.48123
2.073 0.48163
2.0731 0.48204
2.0732 0.48244
2.0733 0.48285
2.0734 0.48325
2.0736 0.48365
2.0737 0.48406
2.0738 0.48446
2.0739 0.48486
2.074 0.48527
2.0741 0.48567
2.0742 0.48607
2.0744 0.48648
2.0744 0.48688
2.0745 0.48729
2.0747 0.48769
2.0748 0.48809
2.0749 0.4885
2.075 0.4889
2.0751 0.4893
2.0752 0.48971
2.0753 0.49011
2.0754 0.49051
2.0755 0.49092
2.0756 0.49132
2.0757 0.49173
2.0758 0.49213
2.0759 0.49253
2.0759 0.49294
2.076 0.49334
2.0761 0.49374
2.0763 0.49415
2.0764 0.49455
2.0765 0.49495
2.0767 0.49536
2.0769 0.49576
2.0769 0.49617
2.077 0.49657
2.0771 0.49697
2.0772 0.49738
2.0772 0.49778
2.0774 0.49818
2.0775 0.49859
2.0775 0.49899
2.0776 0.49939
2.0777 0.4998
2.0778 0.5002
2.0779 0.50061
2.0781 0.50101
2.0781 0.50141
2.0782 0.50182
2.0783 0.50222
2.0784 0.50262
2.0784 0.50303
2.0785 0.50343
2.0787 0.50383
2.0788 0.50424
2.0789 0.50464
2.0789 0.50505
2.079 0.50545
2.0791 0.50585
2.0791 0.50626
2.0791 0.50666
2.0793 0.50706
2.0794 0.50747
2.0796 0.50787
2.0797 0.50827
2.0798 0.50868
2.08 0.50908
2.0802 0.50949
2.0802 0.50989
2.0803 0.51029
2.0804 0.5107
2.0805 0.5111
2.0806 0.5115
2.0806 0.51191
2.0807 0.51231
2.0809 0.51271
2.081 0.51312
2.0811 0.51352
2.0811 0.51393
2.0812 0.51433
2.0814 0.51473
2.0814 0.51514
2.0815 0.51554
2.0816 0.51594
2.0817 0.51635
2.0817 0.51675
2.0818 0.51715
2.0818 0.51756
2.0819 0.51796
2.0821 0.51837
2.0821 0.51877
2.0822 0.51917
2.0823 0.51958
2.0824 0.51998
2.0825 0.52038
2.0826 0.52079
2.0827 0.52119
2.0828 0.52159
2.0829 0.522
2.083 0.5224
2.083 0.52281
2.0831 0.52321
2.0831 0.52361
2.0832 0.52402
2.0834 0.52442
2.0834 0.52482
2.0835 0.52523
2.0835 0.52563
2.0837 0.52603
2.0838 0.52644
2.0838 0.52684
2.0839 0.52725
2.084 0.52765
2.0841 0.52805
2.0842 0.52846
2.0843 0.52886
2.0844 0.52926
2.0844 0.52967
2.0846 0.53007
2.0847 0.53047
2.0847 0.53088
2.0848 0.53128
2.0849 0.53169
2.085 0.53209
2.0851 0.53249
2.0853 0.5329
2.0855 0.5333
2.0856 0.5337
2.0857 0.53411
2.0859 0.53451
2.086 0.53491
2.086 0.53532
2.0861 0.53572
2.0862 0.53613
2.0862 0.53653
2.0865 0.53693
2.0866 0.53734
2.0867 0.53774
2.0868 0.53814
2.087 0.53855
2.0871 0.53895
2.0872 0.53935
2.0873 0.53976
2.0874 0.54016
2.0875 0.54057
2.0876 0.54097
2.0877 0.54137
2.0878 0.54178
2.0879 0.54218
2.088 0.54258
2.0881 0.54299
2.0881 0.54339
2.0882 0.54379
2.0883 0.5442
2.0883 0.5446
2.0884 0.54501
2.0885 0.54541
2.0886 0.54581
2.0888 0.54622
2.0889 0.54662
2.0889 0.54702
2.0891 0.54743
2.0891 0.54783
2.0892 0.54823
2.0893 0.54864
2.0894 0.54904
2.0894 0.54945
2.0895 0.54985
2.0895 0.55025
2.0896 0.55066
2.0896 0.55106
2.0898 0.55146
2.0899 0.55187
2.0899 0.55227
2.09 0.55267
2.0901 0.55308
2.0901 0.55348
2.0901 0.55388
2.0903 0.55429
2.0903 0.55469
2.0904 0.5551
2.0906 0.5555
2.0907 0.5559
2.0907 0.55631
2.0909 0.55671
2.091 0.55711
2.0912 0.55752
2.0913 0.55792
2.0914 0.55832
2.0914 0.55873
2.0916 0.55913
2.0917 0.55954
2.0918 0.55994
2.0919 0.56034
2.092 0.56075
2.0921 0.56115
2.0921 0.56155
2.0922 0.56196
2.0925 0.56236
2.0926 0.56276
2.0927 0.56317
2.0928 0.56357
2.0928 0.56398
2.093 0.56438
2.0931 0.56478
2.0931 0.56519
2.0932 0.56559
2.0933 0.56599
2.0935 0.5664
2.0935 0.5668
2.0936 0.5672
2.0938 0.56761
2.094 0.56801
2.094 0.56842
2.094 0.56882
2.0943 0.56922
2.0944 0.56963
2.0945 0.57003
2.0945 0.57043
2.0945 0.57084
2.0947 0.57124
2.0948 0.57164
2.0949 0.57205
2.095 0.57245
2.0951 0.57286
2.0951 0.57326
2.0952 0.57366
2.0952 0.57407
2.0953 0.57447
2.0954 0.57487
2.0955 0.57528
2.0956 0.57568
2.0957 0.57608
2.0957 0.57649
2.0958 0.57689
2.096 0.5773
2.096 0.5777
2.0961 0.5781
2.0961 0.57851
2.0962 0.57891
2.0964 0.57931
2.0965 0.57972
2.0967 0.58012
2.0967 0.58052
2.0968 0.58093
2.0969 0.58133
2.097 0.58174
2.0971 0.58214
2.0972 0.58254
2.0973 0.58295
2.0974 0.58335
2.0975 0.58375
2.0976 0.58416
2.0977 0.58456
2.0978 0.58496
2.0979 0.58537
2.0981 0.58577
2.0982 0.58618
2.0983 0.58658
2.0983 0.58698
2.0984 0.58739
2.0985 0.58779
2.0987 0.58819
2.0988 0.5886
2.0988 0.589
2.099 0.5894
2.099 0.58981
2.0992 0.59021
2.0993 0.59062
2.0994 0.59102
2.0996 0.59142
2.0997 0.59183
2.0997 0.59223
2.0998 0.59263
2.1 0.59304
2.1002 0.59344
2.1003 0.59384
2.1003 0.59425
2.1005 0.59465
2.1006 0.59506
2.1007 0.59546
2.1007 0.59586
2.1009 0.59627
2.101 0.59667
2.1012 0.59707
2.1012 0.59748
2.1013 0.59788
2.1015 0.59828
2.1015 0.59869
2.1017 0.59909
2.1017 0.5995
2.1019 0.5999
2.1019 0.6003
2.102 0.60071
2.1021 0.60111
2.1021 0.60151
2.1022 0.60192
2.1023 0.60232
2.1024 0.60272
2.1024 0.60313
2.1025 0.60353
2.1026 0.60394
2.1027 0.60434
2.1029 0.60474
2.103 0.60515
2.1032 0.60555
2.1034 0.60595
2.1034 0.60636
2.1035 0.60676
2.1036 0.60716
2.1037 0.60757
2.1038 0.60797
2.1039 0.60838
2.1039 0.60878
2.104 0.60918
2.104 0.60959
2.1042 0.60999
2.1042 0.61039
2.1043 0.6108
2.1045 0.6112
2.1046 0.6116
2.1047 0.61201
2.1048 0.61241
2.1048 0.61282
2.1049 0.61322
2.1049 0.61362
2.105 0.61403
2.1051 0.61443
2.1053 0.61483
2.1053 0.61524
2.1055 0.61564
2.1057 0.61604
2.1057 0.61645
2.1059 0.61685
2.1059 0.61726
2.106 0.61766
2.1061 0.61806
2.1062 0.61847
2.1062 0.61887
2.1063 0.61927
2.1064 0.61968
2.1064 0.62008
2.1065 0.62048
2.1065 0.62089
2.1066 0.62129
2.1067 0.6217
2.1068 0.6221
2.107 0.6225
2.1072 0.62291
2.1072 0.62331
2.1073 0.62371
2.1074 0.62412
2.1075 0.62452
2.1075 0.62492
2.1076 0.62533
2.1077 0.62573
2.1078 0.62614
2.1079 0.62654
2.1081 0.62694
2.1081 0.62735
2.1082 0.62775
2.1083 0.62815
2.1083 0.62856
2.1084 0.62896
2.1084 0.62936
2.1085 0.62977
2.1087 0.63017
2.1088 0.63058
2.109 0.63098
2.109 0.63138
2.1091 0.63179
2.1092 0.63219
2.1093 0.63259
2.1095 0.633
2.1096 0.6334
2.1098 0.6338
2.1099 0.63421
2.11 0.63461
2.1102 0.63502
2.1102 0.63542
2.1103 0.63582
2.1104 0.63623
2.1105 0.63663
2.1105 0.63703
2.1106 0.63744
2.1107 0.63784
2.1107 0.63824
2.1108 0.63865
2.111 0.63905
2.111 0.63946
2.111 0.63986
2.1111 0.64026
2.1113 0.64067
2.1115 0.64107
2.1116 0.64147
2.1116 0.64188
2.1118 0.64228
2.1119 0.64268
2.112 0.64309
2.112 0.64349
2.1121 0.6439
2.1121 0.6443
2.1122 0.6447
2.1123 0.64511
2.1123 0.64551
2.1124 0.64591
2.1126 0.64632
2.1126 0.64672
2.1127 0.64712
2.1127 0.64753
2.1128 0.64793
2.113 0.64834
2.113 0.64874
2.113 0.64914
2.1132 0.64955
2.1133 0.64995
2.1134 0.65035
2.1134 0.65076
2.1135 0.65116
2.1136 0.65156
2.1137 0.65197
2.1138 0.65237
2.1139 0.65277
2.1139 0.65318
2.114 0.65358
2.1141 0.65399
2.1142 0.65439
2.1143 0.65479
2.1144 0.6552
2.1145 0.6556
2.1146 0.656
2.1148 0.65641
2.1149 0.65681
2.115 0.65721
2.115 0.65762
2.1151 0.65802
2.1152 0.65843
2.1153 0.65883
2.1154 0.65923
2.1155 0.65964
2.1155 0.66004
2.1156 0.66044
2.1157 0.66085
2.1157 0.66125
2.1158 0.66165
2.116 0.66206
2.116 0.66246
2.1161 0.66287
2.1162 0.66327
2.1163 0.66367
2.1166 0.66408
2.1167 0.66448
2.1168 0.66488
2.1168 0.66529
2.1169 0.66569
2.117 0.66609
2.1171 0.6665
2.1172 0.6669
2.1174 0.66731
2.1175 0.66771
2.1175 0.66811
2.1176 0.66852
2.1176 0.66892
2.1177 0.66932
2.1178 0.66973
2.118 0.67013
2.118 0.67053
2.1181 0.67094
2.1182 0.67134
2.1184 0.67175
2.1185 0.67215
2.1186 0.67255
2.1187 0.67296
2.1189 0.67336
2.1189 0.67376
2.1191 0.67417
2.1193 0.67457
2.1196 0.67497
2.1196 0.67538
2.1197 0.67578
2.1197 0.67619
2.1198 0.67659
2.12 0.67699
2.12 0.6774
2.1201 0.6778
2.1202 0.6782
2.1203 0.67861
2.1204 0.67901
2.1205 0.67941
2.1206 0.67982
2.1207 0.68022
2.1208 0.68063
2.1208 0.68103
2.1209 0.68143
2.121 0.68184
2.1211 0.68224
2.1211 0.68264
2.1212 0.68305
2.1214 0.68345
2.1214 0.68385
2.1214 0.68426
2.1215 0.68466
2.1216 0.68507
2.1217 0.68547
2.1218 0.68587
2.1219 0.68628
2.122 0.68668
2.1221 0.68708
2.1223 0.68749
2.1224 0.68789
2.1224 0.68829
2.1225 0.6887
2.1226 0.6891
2.1226 0.68951
2.1227 0.68991
2.1228 0.69031
2.1228 0.69072
2.1229 0.69112
2.123 0.69152
2.1231 0.69193
2.1232 0.69233
2.1233 0.69273
2.1233 0.69314
2.1235 0.69354
2.1236 0.69395
2.1236 0.69435
2.1237 0.69475
2.1238 0.69516
2.1239 0.69556
2.124 0.69596
2.124 0.69637
2.1241 0.69677
2.1242 0.69717
2.1244 0.69758
2.1244 0.69798
2.1245 0.69839
2.1245 0.69879
2.1246 0.69919
2.1248 0.6996
2.125 0.7
2.1251 0.7004
2.1251 0.70081
2.1252 0.70121
2.1253 0.70161
2.1253 0.70202
2.1254 0.70242
2.1255 0.70283
2.1255 0.70323
2.1256 0.70363
2.1257 0.70404
2.1258 0.70444
2.1259 0.70484
2.1261 0.70525
2.1264 0.70565
2.1264 0.70605
2.1265 0.70646
2.1267 0.70686
2.1268 0.70727
2.1269 0.70767
2.1269 0.70807
2.127 0.70848
2.1271 0.70888
2.1272 0.70928
2.1273 0.70969
2.1275 0.71009
2.1276 0.71049
2.1277 0.7109
2.1277 0.7113
2.1278 0.71171
2.1279 0.71211
2.1279 0.71251
2.128 0.71292
2.1282 0.71332
2.1283 0.71372
2.1284 0.71413
2.1284 0.71453
2.1285 0.71493
2.1286 0.71534
2.1286 0.71574
2.1288 0.71615
2.1288 0.71655
2.1289 0.71695
2.1289 0.71736
2.129 0.71776
2.1291 0.71816
2.1292 0.71857
2.1293 0.71897
2.1294 0.71937
2.1295 0.71978
2.1296 0.72018
2.1297 0.72059
2.1298 0.72099
2.13 0.72139
2.1301 0.7218
2.1302 0.7222
2.1303 0.7226
2.1303 0.72301
2.1306 0.72341
2.1307 0.72381
2.1308 0.72422
2.1309 0.72462
2.1311 0.72503
2.1312 0.72543
2.1313 0.72583
2.1314 0.72624
2.1315 0.72664
2.1315 0.72704
2.1316 0.72745
2.1317 0.72785
2.1318 0.72825
2.1319 0.72866
2.132 0.72906
2.1321 0.72947
2.1322 0.72987
2.1323 0.73027
2.1324 0.73068
2.1325 0.73108
2.1327 0.73148
2.1327 0.73189
2.1328 0.73229
2.133 0.73269
2.133 0.7331
2.1331 0.7335
2.1332 0.73391
2.1333 0.73431
2.1334 0.73471
2.1335 0.73512
2.1337 0.73552
2.1338 0.73592
2.1338 0.73633
2.1338 0.73673
2.134 0.73713
2.134 0.73754
2.1341 0.73794
2.1343 0.73835
2.1344 0.73875
2.1346 0.73915
2.1346 0.73956
2.1347 0.73996
2.1348 0.74036
2.1349 0.74077
2.135 0.74117
2.1351 0.74157
2.1351 0.74198
2.1353 0.74238
2.1354 0.74279
2.1355 0.74319
2.1357 0.74359
2.1358 0.744
2.1359 0.7444
2.1362 0.7448
2.1363 0.74521
2.1364 0.74561
2.1364 0.74601
2.1365 0.74642
2.1366 0.74682
2.1367 0.74723
2.1369 0.74763
2.1369 0.74803
2.137 0.74844
2.1371 0.74884
2.1373 0.74924
2.1374 0.74965
2.1375 0.75005
2.1375 0.75045
2.1376 0.75086
2.1378 0.75126
2.1379 0.75166
2.1379 0.75207
2.1379 0.75247
2.138 0.75288
2.1381 0.75328
2.1382 0.75368
2.1383 0.75409
2.1384 0.75449
2.1386 0.75489
2.1386 0.7553
2.1387 0.7557
2.1387 0.7561
2.1389 0.75651
2.1389 0.75691
2.1392 0.75732
2.1394 0.75772
2.1394 0.75812
2.1396 0.75853
2.1397 0.75893
2.14 0.75933
2.1401 0.75974
2.1402 0.76014
2.1403 0.76054
2.1403 0.76095
2.1405 0.76135
2.1406 0.76176
2.1407 0.76216
2.1408 0.76256
2.1409 0.76297
2.1409 0.76337
2.1411 0.76377
2.1412 0.76418
2.1413 0.76458
2.1413 0.76498
2.1414 0.76539
2.1414 0.76579
2.1415 0.7662
2.1416 0.7666
2.1417 0.767
2.1418 0.76741
2.1419 0.76781
2.142 0.76821
2.1421 0.76862
2.1422 0.76902
2.1423 0.76942
2.1424 0.76983
2.1426 0.77023
2.1426 0.77064
2.1427 0.77104
2.1429 0.77144
2.143 0.77185
2.1431 0.77225
2.1433 0.77265
2.1434 0.77306
2.1435 0.77346
2.1437 0.77386
2.1438 0.77427
2.1439 0.77467
2.144 0.77508
2.1441 0.77548
2.1441 0.77588
2.1442 0.77629
2.1444 0.77669
2.1446 0.77709
2.1447 0.7775
2.1448 0.7779
2.1449 0.7783
2.145 0.77871
2.1451 0.77911
2.1452 0.77952
2.1453 0.77992
2.1453 0.78032
2.1454 0.78073
2.1456 0.78113
2.1456 0.78153
2.1458 0.78194
2.1459 0.78234
2.146 0.78274
2.1461 0.78315
2.1462 0.78355
2.1465 0.78396
2.1466 0.78436
2.1469 0.78476
2.1471 0.78517
2.1471 0.78557
2.1472 0.78597
2.1473 0.78638
2.1474 0.78678
2.1476 0.78718
2.1478 0.78759
2.1481 0.78799
2.1483 0.7884
2.1484 0.7888
2.1485 0.7892
2.1486 0.78961
2.1487 0.79001
2.1488 0.79041
2.1489 0.79082
2.149 0.79122
2.1491 0.79162
2.1491 0.79203
2.1492 0.79243
2.1493 0.79284
2.1494 0.79324
2.1495 0.79364
2.1496 0.79405
2.1497 0.79445
2.1499 0.79485
2.15 0.79526
2.1501 0.79566
2.1502 0.79606
2.1503 0.79647
2.1504 0.79687
2.1504 0.79728
2.1506 0.79768
2.1508 0.79808
2.1509 0.79849
2.1511 0.79889
2.1513 0.79929
2.1514 0.7997
2.1515 0.8001
2.1516 0.8005
2.1517 0.80091
2.1518 0.80131
2.1518 0.80172
2.152 0.80212
2.1522 0.80252
2.1523 0.80293
2.1524 0.80333
2.1524 0.80373
2.1526 0.80414
2.1527 0.80454
2.1529 0.80494
2.1531 0.80535
2.1533 0.80575
2.1535 0.80616
2.1536 0.80656
2.1537 0.80696
2.154 0.80737
2.1541 0.80777
2.1542 0.80817
2.1543 0.80858
2.1544 0.80898
2.1545 0.80938
2.1546 0.80979
2.1546 0.81019
2.1547 0.8106
2.1548 0.811
2.1549 0.8114
2.1551 0.81181
2.1551 0.81221
2.1554 0.81261
2.1556 0.81302
2.1557 0.81342
2.156 0.81382
2.1561 0.81423
2.1563 0.81463
2.1565 0.81504
2.1565 0.81544
2.1567 0.81584
2.1568 0.81625
2.1569 0.81665
2.1571 0.81705
2.1574 0.81746
2.1574 0.81786
2.1576 0.81826
2.1576 0.81867
2.1578 0.81907
2.1579 0.81948
2.158 0.81988
2.1581 0.82028
2.1582 0.82069
2.1584 0.82109
2.1585 0.82149
2.1586 0.8219
2.1588 0.8223
2.1591 0.8227
2.1591 0.82311
2.1592 0.82351
2.1593 0.82392
2.1594 0.82432
2.1594 0.82472
2.1597 0.82513
2.1599 0.82553
2.1602 0.82593
2.1603 0.82634
2.1605 0.82674
2.1606 0.82714
2.1606 0.82755
2.1608 0.82795
2.1609 0.82836
2.161 0.82876
2.1612 0.82916
2.1613 0.82957
2.1615 0.82997
2.1616 0.83037
2.1616 0.83078
2.1618 0.83118
2.162 0.83158
2.162 0.83199
2.1621 0.83239
2.1624 0.8328
2.1625 0.8332
2.1626 0.8336
2.1627 0.83401
2.1628 0.83441
2.163 0.83481
2.1631 0.83522
2.1634 0.83562
2.1635 0.83602
2.1636 0.83643
2.1637 0.83683
2.1638 0.83724
2.1639 0.83764
2.164 0.83804
2.1641 0.83845
2.1642 0.83885
2.1643 0.83925
2.1644 0.83966
2.1644 0.84006
2.1645 0.84046
2.1647 0.84087
2.1648 0.84127
2.1649 0.84168
2.1651 0.84208
2.1652 0.84248
2.1653 0.84289
2.1655 0.84329
2.1656 0.84369
2.1658 0.8441
2.166 0.8445
2.1661 0.8449
2.1662 0.84531
2.1663 0.84571
2.1665 0.84612
2.1668 0.84652
2.1668 0.84692
2.167 0.84733
2.167 0.84773
2.1672 0.84813
2.1673 0.84854
2.1675 0.84894
2.1676 0.84934
2.1676 0.84975
2.1678 0.85015
2.1679 0.85055
2.1681 0.85096
2.1682 0.85136
2.1683 0.85177
2.1686 0.85217
2.1687 0.85257
2.1688 0.85298
2.1689 0.85338
2.169 0.85378
2.1692 0.85419
2.1692 0.85459
2.1693 0.85499
2.1694 0.8554
2.1696 0.8558
2.1697 0.85621
2.1698 0.85661
2.17 0.85701
2.1702 0.85742
2.1703 0.85782
2.1706 0.85822
2.1709 0.85863
2.1711 0.85903
2.1713 0.85943
2.1716 0.85984
2.1718 0.86024
2.1719 0.86065
2.172 0.86105
2.1723 0.86145
2.1723 0.86186
2.1725 0.86226
2.1727 0.86266
2.1731 0.86307
2.1731 0.86347
2.1732 0.86387
2.1735 0.86428
2.1735 0.86468
2.1737 0.86509
2.1738 0.86549
2.174 0.86589
2.1743 0.8663
2.1745 0.8667
2.1748 0.8671
2.1749 0.86751
2.1754 0.86791
2.1756 0.86831
2.1759 0.86872
2.176 0.86912
2.1761 0.86953
2.1762 0.86993
2.1763 0.87033
2.1765 0.87074
2.1767 0.87114
2.1769 0.87154
2.1771 0.87195
2.1776 0.87235
2.1778 0.87275
2.1779 0.87316
2.1782 0.87356
2.1782 0.87397
2.1783 0.87437
2.1785 0.87477
2.1786 0.87518
2.1788 0.87558
2.179 0.87598
2.179 0.87639
2.1794 0.87679
2.1796 0.87719
2.1797 0.8776
2.1801 0.878
2.1804 0.87841
2.1806 0.87881
2.181 0.87921
2.1813 0.87962
2.1815 0.88002
2.1817 0.88042
2.1819 0.88083
2.182 0.88123
2.1822 0.88163
2.1824 0.88204
2.1827 0.88244
2.1828 0.88285
2.1831 0.88325
2.1832 0.88365
2.1837 0.88406
2.1838 0.88446
2.1841 0.88486
2.1842 0.88527
2.1845 0.88567
2.1845 0.88607
2.1846 0.88648
2.1848 0.88688
2.1849 0.88729
2.1851 0.88769
2.1853 0.88809
2.1855 0.8885
2.1856 0.8889
2.1858 0.8893
2.1861 0.88971
2.1863 0.89011
2.1863 0.89051
2.1866 0.89092
2.1867 0.89132
2.1868 0.89173
2.187 0.89213
2.1871 0.89253
2.1873 0.89294
2.1875 0.89334
2.1876 0.89374
2.1878 0.89415
2.1882 0.89455
2.1883 0.89495
2.1885 0.89536
2.1887 0.89576
2.1888 0.89617
2.189 0.89657
2.1893 0.89697
2.1897 0.89738
2.1898 0.89778
2.1902 0.89818
2.1904 0.89859
2.1907 0.89899
2.1909 0.89939
2.1912 0.8998
2.1916 0.9002
2.1919 0.90061
2.1925 0.90101
2.1926 0.90141
2.1929 0.90182
2.193 0.90222
2.1931 0.90262
2.1936 0.90303
2.1937 0.90343
2.1938 0.90383
2.1939 0.90424
2.1945 0.90464
2.1948 0.90505
2.195 0.90545
2.1952 0.90585
2.1955 0.90626
2.1959 0.90666
2.1961 0.90706
2.1963 0.90747
2.1965 0.90787
2.1968 0.90827
2.1972 0.90868
2.1975 0.90908
2.1976 0.90949
2.1978 0.90989
2.1981 0.91029
2.1982 0.9107
2.1985 0.9111
2.1986 0.9115
2.1988 0.91191
2.1992 0.91231
2.1995 0.91271
2.2001 0.91312
2.2002 0.91352
2.2005 0.91393
2.2009 0.91433
2.2011 0.91473
2.2017 0.91514
2.2021 0.91554
2.2022 0.91594
2.2024 0.91635
2.2026 0.91675
2.2028 0.91715
2.2033 0.91756
2.2036 0.91796
2.2043 0.91837
2.2047 0.91877
2.2052 0.91917
2.2055 0.91958
2.2059 0.91998
2.206 0.92038
2.2066 0.92079
2.2067 0.92119
2.2073 0.92159
2.2074 0.922
2.2075 0.9224
2.2082 0.92281
2.2088 0.92321
2.2091 0.92361
2.2093 0.92402
2.2095 0.92442
2.2101 0.92482
2.2104 0.92523
2.2105 0.92563
2.2109 0.92603
2.211 0.92644
2.2111 0.92684
2.2117 0.92725
2.2126 0.92765
2.2131 0.92805
2.2136 0.92846
2.2138 0.92886
2.2142 0.92926
2.2148 0.92967
2.2153 0.93007
2.2157 0.93047
2.216 0.93088
2.2166 0.93128
2.2171 0.93169
2.2178 0.93209
2.2181 0.93249
2.2188 0.9329
2.2193 0.9333
2.2197 0.9337
2.2204 0.93411
2.2207 0.93451
2.2217 0.93491
2.2221 0.93532
2.2231 0.93572
2.2242 0.93613
2.2253 0.93653
2.2265 0.93693
2.2274 0.93734
2.2295 0.93774
2.2306 0.93814
2.2312 0.93855
2.2325 0.93895
2.2343 0.93935
2.235 0.93976
2.2354 0.94016
2.2364 0.94057
2.2373 0.94097
2.2387 0.94137
2.2405 0.94178
2.241 0.94218
2.2435 0.94258
2.2483 0.94299
2.2527 0.94339
2.2558 0.94379
2.2583 0.9442
2.2614 0.9446
2.2672 0.94501
2.2695 0.94541
2.2774 0.94581
2.3037 0.94622
2.3215 0.94662
3.8245 0.94702
3.8545 0.94743
3.8617 0.94783
3.8649 0.94823
3.8747 0.94864
3.8786 0.94904
3.881 0.94945
3.8843 0.94985
3.8877 0.95025
3.8895 0.95066
3.8932 0.95106
3.898 0.95146
3.9017 0.95187
3.9034 0.95227
3.9043 0.95267
3.9073 0.95308
3.9143 0.95348
3.9173 0.95388
3.9201 0.95429
3.9223 0.95469
3.927 0.9551
3.9309 0.9555
3.934 0.9559
3.9354 0.95631
3.9389 0.95671
3.9414 0.95711
3.9453 0.95752
3.9471 0.95792
3.9489 0.95832
3.9515 0.95873
3.9529 0.95913
3.9556 0.95954
3.958 0.95994
3.9594 0.96034
3.9632 0.96075
3.9646 0.96115
3.9662 0.96155
3.9673 0.96196
3.9696 0.96236
3.9706 0.96276
3.9727 0.96317
3.9758 0.96357
3.9767 0.96398
3.9794 0.96438
3.9813 0.96478
3.9836 0.96519
3.986 0.96559
3.9878 0.96599
3.9891 0.9664
3.9908 0.9668
3.9932 0.9672
3.995 0.96761
3.9971 0.96801
3.9984 0.96842
3.9997 0.96882
4.0014 0.96922
4.0029 0.96963
4.0042 0.97003
4.0052 0.97043
4.0082 0.97084
4.0095 0.97124
4.0109 0.97164
4.0128 0.97205
4.015 0.97245
4.0166 0.97286
4.0183 0.97326
4.0212 0.97366
4.0229 0.97407
4.0246 0.97447
4.0259 0.97487
4.027 0.97528
4.0301 0.97568
4.0309 0.97608
4.0322 0.97649
4.0347 0.97689
4.0358 0.9773
4.0365 0.9777
4.0378 0.9781
4.0395 0.97851
4.0413 0.97891
4.0418 0.97931
4.043 0.97972
4.0451 0.98012
4.0471 0.98052
4.048 0.98093
4.0502 0.98133
4.0539 0.98174
4.0552 0.98214
4.0572 0.98254
4.059 0.98295
4.06 0.98335
4.0616 0.98375
4.063 0.98416
4.0645 0.98456
4.068 0.98496
4.0689 0.98537
4.07 0.98577
4.0724 0.98618
4.0736 0.98658
4.0755 0.98698
4.0782 0.98739
4.079 0.98779
4.08 0.98819
4.081 0.9886
4.0819 0.989
4.0845 0.9894
4.0885 0.98981
4.0902 0.99021
4.0912 0.99062
4.0941 0.99102
4.097 0.99142
4.099 0.99183
4.102 0.99223
4.104 0.99263
4.1056 0.99304
4.1105 0.99344
4.1139 0.99384
4.1161 0.99425
4.1242 0.99465
4.1261 0.99506
4.1279 0.99546
4.1338 0.99586
4.1351 0.99627
4.1399 0.99667
4.1416 0.99707
4.1475 0.99748
4.1522 0.99788
4.1599 0.99828
4.1657 0.99869
4.1711 0.99909
4.1879 0.9995
4.2564 0.9999


==> fig/eval/bimMnistTransf.txt <==
0 0.0001
4.4502 0.0093
4.6197 0.012
4.6768 0.0137
4.714 0.0158
4.7445 0.0179
4.7656 0.0191
4.7876 0.0199
4.8061 0.0215
4.8197 0.023
4.8394 0.0242
4.8543 0.0252
4.8685 0.0264
4.8811 0.0271
4.8924 0.0274
4.905 0.0281
4.9166 0.0289
4.9291 0.0294
4.9406 0.0299
4.9515 0.0307
4.9625 0.0309
4.9716 0.0313
4.9814 0.0323
4.9921 0.033
5.0005 0.0333
5.0086 0.0337
5.018 0.0342
5.0258 0.0346
5.0338 0.0352
5.0426 0.0356
5.0502 0.0361
5.0586 0.0363
5.0658 0.0366
5.0733 0.0369
5.0798 0.0374
5.0884 0.0381
5.0964 0.0386
5.1042 0.0389
5.1128 0.0395
5.1206 0.0397
5.1284 0.0402
5.136 0.0406
5.1438 0.0409
5.1496 0.0412
5.1561 0.0414
5.1639 0.0418
5.17 0.0419
5.1772 0.0419
5.1849 0.042
5.1922 0.0422
5.1997 0.0425
5.2071 0.043
5.2144 0.043
5.2206 0.0431
5.2278 0.0434
5.2358 0.0436
5.243 0.0436
5.2508 0.0439
5.2592 0.0442
5.2653 0.0443
5.2737 0.0444
5.2798 0.0445
5.2873 0.0446
5.2953 0.0448
5.303 0.0449
5.313 0.045
5.3209 0.0451
5.3286 0.0452
5.3361 0.0452
5.3446 0.0454
5.355 0.0459
5.3647 0.046
5.3718 0.0461
5.3798 0.0462
5.3893 0.0463
5.3999 0.0466
5.4081 0.0467
5.4191 0.0469
5.431 0.047
5.4424 0.047
5.4537 0.047
5.4652 0.047
5.4781 0.0471
5.4904 0.0472
5.503 0.0472
5.5183 0.0473
5.531 0.0473
5.5461 0.0473
5.5608 0.0473
5.5774 0.0473
5.5952 0.0474
5.6154 0.0474
5.6345 0.0474
5.6563 0.0474
5.6803 0.0475
5.7111 0.0476
5.7441 0.0477
5.781 0.0477
5.8276 0.0477
5.9281 0.0477
6.3693 0.0477


==> fig/eval/biml2ImageNet.txt <==
1.3729 0.0010449
1.4019 0.0020899
1.4427 0.0031348
1.5299 0.0041797
1.5511 0.0052247
1.568 0.0062696
1.5855 0.0073145
1.5936 0.0083595
1.6581 0.0094044
1.6675 0.010449
1.6722 0.011494
1.676 0.012539
1.6816 0.013584
1.6821 0.014629
1.6836 0.015674
1.6998 0.016719
1.7022 0.017764
1.7067 0.018809
1.7085 0.019854
1.715 0.020899
1.716 0.021944
1.7176 0.022989
1.7262 0.024033
1.7276 0.025078
1.729 0.026123
1.7325 0.027168
1.7325 0.028213
1.7338 0.029258
1.7369 0.030303
1.7384 0.031348
1.7395 0.032393
1.74 0.033438
1.7426 0.034483
1.7429 0.035528
1.7433 0.036573
1.7438 0.037618
1.7441 0.038662
1.7446 0.039707
1.7447 0.040752
1.7474 0.041797
1.7475 0.042842
1.748 0.043887
1.7481 0.044932
1.7484 0.045977
1.7484 0.047022
1.7488 0.048067
1.7488 0.049112
1.7494 0.050157
1.7494 0.051202
1.7495 0.052247
1.7496 0.053292
1.7497 0.054336
1.7505 0.055381
1.7506 0.056426
1.7506 0.057471
1.7508 0.058516
1.7508 0.059561
1.7512 0.060606
1.7513 0.061651
1.7514 0.062696
1.7516 0.063741
1.7516 0.064786
1.7517 0.065831
1.7524 0.066876
1.7527 0.067921
1.7527 0.068966
1.7528 0.07001
1.7531 0.071055
1.7533 0.0721
1.7541 0.073145
1.7541 0.07419
1.7542 0.075235
1.7543 0.07628
1.7543 0.077325
1.7544 0.07837
1.7544 0.079415
1.7545 0.08046
1.7545 0.081505
1.7547 0.08255
1.7547 0.083595
1.7549 0.084639
1.7551 0.085684
1.7551 0.086729
1.7551 0.087774
1.7554 0.088819
1.7555 0.089864
1.7556 0.090909
1.7557 0.091954
1.7557 0.092999
1.7559 0.094044
1.7559 0.095089
1.7562 0.096134
1.7562 0.097179
1.7563 0.098224
1.7564 0.099269
1.7565 0.10031
1.7566 0.10136
1.7567 0.1024
1.7568 0.10345
1.757 0.10449
1.757 0.10554
1.757 0.10658
1.7571 0.10763
1.7572 0.10867
1.7574 0.10972
1.7574 0.11076
1.7574 0.11181
1.7576 0.11285
1.7576 0.1139
1.7578 0.11494
1.7578 0.11599
1.758 0.11703
1.758 0.11808
1.7582 0.11912
1.7583 0.12017
1.7583 0.12121
1.7583 0.12226
1.7586 0.1233
1.7586 0.12435
1.7586 0.12539
1.7586 0.12644
1.7587 0.12748
1.7589 0.12853
1.7589 0.12957
1.759 0.13062
1.759 0.13166
1.759 0.13271
1.7594 0.13375
1.7594 0.1348
1.7594 0.13584
1.7596 0.13689
1.7596 0.13793
1.7598 0.13898
1.7598 0.14002
1.7598 0.14107
1.7599 0.14211
1.76 0.14316
1.76 0.1442
1.7601 0.14525
1.7601 0.14629
1.7602 0.14734
1.7602 0.14838
1.7602 0.14943
1.7603 0.15047
1.7603 0.15152
1.7604 0.15256
1.7604 0.15361
1.7605 0.15465
1.7605 0.15569
1.7605 0.15674
1.7606 0.15778
1.7607 0.15883
1.7607 0.15987
1.7607 0.16092
1.7608 0.16196
1.7608 0.16301
1.7608 0.16405
1.7609 0.1651
1.761 0.16614
1.761 0.16719
1.7611 0.16823
1.7611 0.16928
1.7612 0.17032
1.7612 0.17137
1.7613 0.17241
1.7614 0.17346
1.7614 0.1745
1.7614 0.17555
1.7615 0.17659
1.7616 0.17764
1.7616 0.17868
1.7619 0.17973
1.7619 0.18077
1.762 0.18182
1.7621 0.18286
1.7622 0.18391
1.7622 0.18495
1.7622 0.186
1.7622 0.18704
1.7623 0.18809
1.7623 0.18913
1.7624 0.19018
1.7624 0.19122
1.7624 0.19227
1.7624 0.19331
1.7624 0.19436
1.7624 0.1954
1.7625 0.19645
1.7626 0.19749
1.7628 0.19854
1.7629 0.19958
1.7632 0.20063
1.7632 0.20167
1.7632 0.20272
1.7632 0.20376
1.7632 0.20481
1.7634 0.20585
1.7634 0.2069
1.7635 0.20794
1.7636 0.20899
1.7636 0.21003
1.7636 0.21108
1.7636 0.21212
1.7637 0.21317
1.7638 0.21421
1.7639 0.21526
1.7639 0.2163
1.7639 0.21735
1.764 0.21839
1.7642 0.21944
1.7643 0.22048
1.7643 0.22153
1.7643 0.22257
1.7644 0.22362
1.7645 0.22466
1.7645 0.22571
1.7645 0.22675
1.7646 0.2278
1.7647 0.22884
1.7647 0.22989
1.7647 0.23093
1.7647 0.23197
1.7648 0.23302
1.7648 0.23406
1.7649 0.23511
1.7649 0.23615
1.7649 0.2372
1.765 0.23824
1.765 0.23929
1.765 0.24033
1.765 0.24138
1.7651 0.24242
1.7651 0.24347
1.7651 0.24451
1.7652 0.24556
1.7653 0.2466
1.7653 0.24765
1.7653 0.24869
1.7653 0.24974
1.7653 0.25078
1.7654 0.25183
1.7655 0.25287
1.7655 0.25392
1.7657 0.25496
1.7657 0.25601
1.7658 0.25705
1.7659 0.2581
1.7659 0.25914
1.7659 0.26019
1.7659 0.26123
1.766 0.26228
1.766 0.26332
1.766 0.26437
1.766 0.26541
1.7661 0.26646
1.7662 0.2675
1.7662 0.26855
1.7662 0.26959
1.7663 0.27064
1.7663 0.27168
1.7663 0.27273
1.7663 0.27377
1.7664 0.27482
1.7664 0.27586
1.7664 0.27691
1.7664 0.27795
1.7665 0.279
1.7665 0.28004
1.7666 0.28109
1.7667 0.28213
1.7667 0.28318
1.7668 0.28422
1.7668 0.28527
1.7668 0.28631
1.7669 0.28736
1.7669 0.2884
1.7669 0.28945
1.7669 0.29049
1.7669 0.29154
1.767 0.29258
1.7671 0.29363
1.7671 0.29467
1.7671 0.29572
1.7672 0.29676
1.7673 0.29781
1.7674 0.29885
1.7674 0.2999
1.7674 0.30094
1.7675 0.30199
1.7676 0.30303
1.7676 0.30408
1.7676 0.30512
1.7676 0.30617
1.7677 0.30721
1.7677 0.30825
1.7677 0.3093
1.7677 0.31034
1.7677 0.31139
1.7678 0.31243
1.7678 0.31348
1.7678 0.31452
1.7679 0.31557
1.768 0.31661
1.768 0.31766
1.7681 0.3187
1.7681 0.31975
1.7682 0.32079
1.7682 0.32184
1.7682 0.32288
1.7682 0.32393
1.7683 0.32497
1.7683 0.32602
1.7683 0.32706
1.7683 0.32811
1.7686 0.32915
1.7687 0.3302
1.7688 0.33124
1.7688 0.33229
1.7688 0.33333
1.7689 0.33438
1.7689 0.33542
1.769 0.33647
1.769 0.33751
1.769 0.33856
1.7691 0.3396
1.7692 0.34065
1.7692 0.34169
1.7692 0.34274
1.7693 0.34378
1.7694 0.34483
1.7694 0.34587
1.7695 0.34692
1.7696 0.34796
1.7697 0.34901
1.7698 0.35005
1.7698 0.3511
1.7699 0.35214
1.7699 0.35319
1.77 0.35423
1.77 0.35528
1.7701 0.35632
1.7701 0.35737
1.7703 0.35841
1.7703 0.35946
1.7703 0.3605
1.7704 0.36155
1.7705 0.36259
1.7705 0.36364
1.7705 0.36468
1.7706 0.36573
1.7706 0.36677
1.7706 0.36782
1.7706 0.36886
1.7706 0.36991
1.7708 0.37095
1.7708 0.372
1.7709 0.37304
1.771 0.37409
1.7711 0.37513
1.7711 0.37618
1.7711 0.37722
1.7712 0.37827
1.7712 0.37931
1.7712 0.38036
1.7712 0.3814
1.7714 0.38245
1.7714 0.38349
1.7715 0.38454
1.7715 0.38558
1.7716 0.38662
1.7716 0.38767
1.7716 0.38871
1.7716 0.38976
1.7716 0.3908
1.7718 0.39185
1.772 0.39289
1.7721 0.39394
1.7721 0.39498
1.7721 0.39603
1.7721 0.39707
1.7721 0.39812
1.7722 0.39916
1.7722 0.40021
1.7722 0.40125
1.7723 0.4023
1.7723 0.40334
1.7724 0.40439
1.7724 0.40543
1.7724 0.40648
1.7724 0.40752
1.7725 0.40857
1.7725 0.40961
1.7726 0.41066
1.7726 0.4117
1.7726 0.41275
1.7726 0.41379
1.7726 0.41484
1.7727 0.41588
1.7727 0.41693
1.7728 0.41797
1.7728 0.41902
1.7729 0.42006
1.7729 0.42111
1.7729 0.42215
1.7729 0.4232
1.7729 0.42424
1.773 0.42529
1.773 0.42633
1.773 0.42738
1.7731 0.42842
1.7731 0.42947
1.7731 0.43051
1.7732 0.43156
1.7733 0.4326
1.7734 0.43365
1.7734 0.43469
1.7734 0.43574
1.7735 0.43678
1.7736 0.43783
1.7736 0.43887
1.7737 0.43992
1.7737 0.44096
1.7738 0.44201
1.7738 0.44305
1.7739 0.4441
1.774 0.44514
1.774 0.44619
1.774 0.44723
1.7741 0.44828
1.7741 0.44932
1.7741 0.45037
1.7741 0.45141
1.7742 0.45246
1.7742 0.4535
1.7743 0.45455
1.7744 0.45559
1.7744 0.45664
1.7745 0.45768
1.7745 0.45873
1.7745 0.45977
1.7746 0.46082
1.7746 0.46186
1.7746 0.4629
1.7746 0.46395
1.7747 0.46499
1.7748 0.46604
1.7748 0.46708
1.7749 0.46813
1.7749 0.46917
1.775 0.47022
1.775 0.47126
1.775 0.47231
1.7751 0.47335
1.7751 0.4744
1.7752 0.47544
1.7753 0.47649
1.7754 0.47753
1.7754 0.47858
1.7754 0.47962
1.7755 0.48067
1.7756 0.48171
1.7756 0.48276
1.7758 0.4838
1.7758 0.48485
1.7759 0.48589
1.7759 0.48694
1.7759 0.48798
1.776 0.48903
1.7761 0.49007
1.7761 0.49112
1.7762 0.49216
1.7762 0.49321
1.7763 0.49425
1.7763 0.4953
1.7765 0.49634
1.7765 0.49739
1.7766 0.49843
1.7767 0.49948
1.7767 0.50052
1.7767 0.50157
1.7767 0.50261
1.7768 0.50366
1.7768 0.5047
1.7769 0.50575
1.7769 0.50679
1.7769 0.50784
1.7769 0.50888
1.777 0.50993
1.777 0.51097
1.777 0.51202
1.7771 0.51306
1.7772 0.51411
1.7772 0.51515
1.7773 0.5162
1.7774 0.51724
1.7775 0.51829
1.7776 0.51933
1.7776 0.52038
1.7777 0.52142
1.7777 0.52247
1.7778 0.52351
1.7778 0.52456
1.7779 0.5256
1.7779 0.52665
1.7779 0.52769
1.7779 0.52874
1.7779 0.52978
1.778 0.53083
1.7782 0.53187
1.7783 0.53292
1.7783 0.53396
1.7785 0.53501
1.7785 0.53605
1.7786 0.5371
1.7786 0.53814
1.7786 0.53918
1.7787 0.54023
1.7788 0.54127
1.7788 0.54232
1.7788 0.54336
1.7791 0.54441
1.7791 0.54545
1.7791 0.5465
1.7791 0.54754
1.7791 0.54859
1.7792 0.54963
1.7792 0.55068
1.7792 0.55172
1.7792 0.55277
1.7793 0.55381
1.7793 0.55486
1.7793 0.5559
1.7794 0.55695
1.7794 0.55799
1.7795 0.55904
1.7795 0.56008
1.7795 0.56113
1.7798 0.56217
1.7798 0.56322
1.7799 0.56426
1.7799 0.56531
1.7799 0.56635
1.7799 0.5674
1.78 0.56844
1.78 0.56949
1.78 0.57053
1.7801 0.57158
1.7801 0.57262
1.7802 0.57367
1.7802 0.57471
1.7803 0.57576
1.7804 0.5768
1.7804 0.57785
1.7804 0.57889
1.7804 0.57994
1.7804 0.58098
1.7804 0.58203
1.7805 0.58307
1.7806 0.58412
1.7806 0.58516
1.7807 0.58621
1.7807 0.58725
1.7808 0.5883
1.7809 0.58934
1.7809 0.59039
1.7809 0.59143
1.7809 0.59248
1.7811 0.59352
1.7811 0.59457
1.7812 0.59561
1.7812 0.59666
1.7813 0.5977
1.7814 0.59875
1.7814 0.59979
1.7815 0.60084
1.7815 0.60188
1.7815 0.60293
1.7816 0.60397
1.7816 0.60502
1.7817 0.60606
1.7817 0.60711
1.7818 0.60815
1.7819 0.6092
1.7819 0.61024
1.7819 0.61129
1.7819 0.61233
1.782 0.61338
1.782 0.61442
1.782 0.61546
1.7821 0.61651
1.7821 0.61755
1.7821 0.6186
1.7822 0.61964
1.7823 0.62069
1.7823 0.62173
1.7823 0.62278
1.7823 0.62382
1.7824 0.62487
1.7824 0.62591
1.7825 0.62696
1.7825 0.628
1.7825 0.62905
1.7826 0.63009
1.7826 0.63114
1.7826 0.63218
1.7826 0.63323
1.7826 0.63427
1.7826 0.63532
1.7827 0.63636
1.7828 0.63741
1.7828 0.63845
1.7828 0.6395
1.7829 0.64054
1.7829 0.64159
1.7829 0.64263
1.7829 0.64368
1.783 0.64472
1.783 0.64577
1.7831 0.64681
1.7831 0.64786
1.7831 0.6489
1.7831 0.64995
1.7831 0.65099
1.7832 0.65204
1.7834 0.65308
1.7834 0.65413
1.7835 0.65517
1.7835 0.65622
1.7836 0.65726
1.7836 0.65831
1.7836 0.65935
1.7838 0.6604
1.7839 0.66144
1.784 0.66249
1.784 0.66353
1.784 0.66458
1.7841 0.66562
1.7841 0.66667
1.7842 0.66771
1.7842 0.66876
1.7845 0.6698
1.7845 0.67085
1.7848 0.67189
1.7848 0.67294
1.7848 0.67398
1.7848 0.67503
1.785 0.67607
1.7852 0.67712
1.7852 0.67816
1.7852 0.67921
1.7852 0.68025
1.7853 0.6813
1.7856 0.68234
1.7856 0.68339
1.7856 0.68443
1.7858 0.68548
1.7859 0.68652
1.786 0.68757
1.786 0.68861
1.786 0.68966
1.786 0.6907
1.7861 0.69175
1.7861 0.69279
1.7862 0.69383
1.7862 0.69488
1.7863 0.69592
1.7863 0.69697
1.7866 0.69801
1.7866 0.69906
1.7867 0.7001
1.7867 0.70115
1.7868 0.70219
1.7868 0.70324
1.7868 0.70428
1.7869 0.70533
1.787 0.70637
1.787 0.70742
1.787 0.70846
1.787 0.70951
1.787 0.71055
1.7871 0.7116
1.7872 0.71264
1.7873 0.71369
1.7875 0.71473
1.7875 0.71578
1.7875 0.71682
1.7876 0.71787
1.7876 0.71891
1.7876 0.71996
1.7877 0.721
1.7877 0.72205
1.7877 0.72309
1.7879 0.72414
1.7879 0.72518
1.788 0.72623
1.788 0.72727
1.7881 0.72832
1.7881 0.72936
1.7882 0.73041
1.7882 0.73145
1.7883 0.7325
1.7883 0.73354
1.7884 0.73459
1.7884 0.73563
1.7885 0.73668
1.7885 0.73772
1.7886 0.73877
1.7886 0.73981
1.7887 0.74086
1.7887 0.7419
1.7887 0.74295
1.7888 0.74399
1.789 0.74504
1.789 0.74608
1.7892 0.74713
1.7893 0.74817
1.7893 0.74922
1.7894 0.75026
1.7894 0.75131
1.7895 0.75235
1.7895 0.7534
1.7895 0.75444
1.7896 0.75549
1.7898 0.75653
1.79 0.75758
1.79 0.75862
1.79 0.75967
1.79 0.76071
1.7902 0.76176
1.7902 0.7628
1.7903 0.76385
1.7907 0.76489
1.7909 0.76594
1.791 0.76698
1.791 0.76803
1.791 0.76907
1.791 0.77011
1.7911 0.77116
1.7915 0.7722
1.7915 0.77325
1.7916 0.77429
1.7916 0.77534
1.7917 0.77638
1.7917 0.77743
1.7918 0.77847
1.7919 0.77952
1.7919 0.78056
1.792 0.78161
1.792 0.78265
1.7921 0.7837
1.7922 0.78474
1.7924 0.78579
1.7924 0.78683
1.7929 0.78788
1.793 0.78892
1.7931 0.78997
1.7931 0.79101
1.7934 0.79206
1.7934 0.7931
1.7934 0.79415
1.7935 0.79519
1.7935 0.79624
1.7935 0.79728
1.7935 0.79833
1.794 0.79937
1.7941 0.80042
1.7943 0.80146
1.7943 0.80251
1.7943 0.80355
1.7945 0.8046
1.7946 0.80564
1.7947 0.80669
1.7949 0.80773
1.795 0.80878
1.795 0.80982
1.795 0.81087
1.7951 0.81191
1.7954 0.81296
1.7955 0.814
1.7955 0.81505
1.7956 0.81609
1.7956 0.81714
1.7957 0.81818
1.7957 0.81923
1.7958 0.82027
1.7959 0.82132
1.7961 0.82236
1.7961 0.82341
1.7961 0.82445
1.7961 0.8255
1.7964 0.82654
1.7967 0.82759
1.797 0.82863
1.797 0.82968
1.7971 0.83072
1.7973 0.83177
1.7974 0.83281
1.7975 0.83386
1.7976 0.8349
1.7978 0.83595
1.7979 0.83699
1.798 0.83804
1.7981 0.83908
1.7982 0.84013
1.7982 0.84117
1.7982 0.84222
1.7984 0.84326
1.7987 0.84431
1.7988 0.84535
1.7988 0.84639
1.7989 0.84744
1.7989 0.84848
1.7989 0.84953
1.7991 0.85057
1.7991 0.85162
1.7994 0.85266
1.7995 0.85371
1.7995 0.85475
1.7995 0.8558
1.7997 0.85684
1.7997 0.85789
1.7997 0.85893
1.7998 0.85998
1.7998 0.86102
1.7998 0.86207
1.8003 0.86311
1.8004 0.86416
1.8004 0.8652
1.8004 0.86625
1.8005 0.86729
1.8005 0.86834
1.8006 0.86938
1.8008 0.87043
1.8009 0.87147
1.8009 0.87252
1.8012 0.87356
1.8013 0.87461
1.8014 0.87565
1.8015 0.8767
1.8015 0.87774
1.8017 0.87879
1.8018 0.87983
1.8021 0.88088
1.8022 0.88192
1.8025 0.88297
1.8026 0.88401
1.8028 0.88506
1.8029 0.8861
1.803 0.88715
1.8031 0.88819
1.8032 0.88924
1.8033 0.89028
1.8033 0.89133
1.8033 0.89237
1.8037 0.89342
1.8038 0.89446
1.8039 0.89551
1.8041 0.89655
1.8045 0.8976
1.8047 0.89864
1.8049 0.89969
1.8054 0.90073
1.8057 0.90178
1.806 0.90282
1.8061 0.90387
1.8063 0.90491
1.8064 0.90596
1.8067 0.907
1.8068 0.90805
1.8068 0.90909
1.8069 0.91014
1.8071 0.91118
1.8073 0.91223
1.8073 0.91327
1.8074 0.91432
1.8075 0.91536
1.8078 0.91641
1.8083 0.91745
1.8084 0.9185
1.8084 0.91954
1.8086 0.92059
1.809 0.92163
1.8091 0.92268
1.81 0.92372
1.8105 0.92476
1.8114 0.92581
1.8116 0.92685
1.814 0.9279
1.8141 0.92894
1.8142 0.92999
1.8143 0.93103
1.8144 0.93208
1.8151 0.93312
1.8154 0.93417
1.8156 0.93521
1.8157 0.93626
1.8159 0.9373
1.8163 0.93835
1.8174 0.93939
1.818 0.94044
1.8182 0.94148
1.8202 0.94253
1.8211 0.94357
1.8222 0.94462
1.8227 0.94566
1.8232 0.94671
1.8239 0.94775
1.824 0.9488
1.8241 0.94984
1.8249 0.95089
1.8262 0.95193
1.8271 0.95298
1.8292 0.95402
1.8293 0.95507
1.8295 0.95611
1.8321 0.95716
1.8334 0.9582
1.8362 0.95925
1.8371 0.96029
1.8386 0.96134
1.8393 0.96238
1.8399 0.96343
1.84 0.96447
1.8445 0.96552
1.8477 0.96656
1.8508 0.96761
1.8519 0.96865
1.8615 0.9697
1.8725 0.97074
1.8927 0.97179
1.9016 0.97283
1.9091 0.97388
1.9115 0.97492
1.9179 0.97597
1.9908 0.97701
2.7109 0.97806
2.7134 0.9791
2.7576 0.98015
2.759 0.98119
2.7602 0.98224
2.7619 0.98328
2.764 0.98433
2.7648 0.98537
2.7652 0.98642
2.7661 0.98746
2.7675 0.98851
2.7677 0.98955
2.768 0.9906
2.7684 0.99164
2.7685 0.99269
2.7698 0.99373
2.772 0.99478
2.7742 0.99582
2.7783 0.99687
2.7834 0.99791
2.7877 0.99896
2.811 1


==> fig/eval/biml2ImageNetAdv.txt <==
2.6756 0.0010582
2.771 0.0021164
2.8969 0.0031746
3.0977 0.0042328
3.1417 0.005291
3.1615 0.0063492
3.1792 0.0074074
3.2218 0.0084656
3.2777 0.0095238
3.3574 0.010582
3.3625 0.01164
3.3854 0.012698
3.3914 0.013757
3.3923 0.014815
3.4169 0.015873
3.4225 0.016931
3.4325 0.017989
3.452 0.019048
3.47 0.020106
3.472 0.021164
3.4845 0.022222
3.4846 0.02328
3.4847 0.024339
3.4855 0.025397
3.4936 0.026455
3.497 0.027513
3.4991 0.028571
3.5014 0.02963
3.5089 0.030688
3.5097 0.031746
3.5153 0.032804
3.5222 0.033862
3.5237 0.034921
3.5267 0.035979
3.528 0.037037
3.5295 0.038095
3.5308 0.039153
3.5347 0.040212
3.536 0.04127
3.5386 0.042328
3.5399 0.043386
3.543 0.044444
3.5438 0.045503
3.544 0.046561
3.5448 0.047619
3.5493 0.048677
3.5508 0.049735
3.5517 0.050794
3.553 0.051852
3.5536 0.05291
3.5539 0.053968
3.5542 0.055026
3.5552 0.056085
3.5554 0.057143
3.5559 0.058201
3.5565 0.059259
3.5566 0.060317
3.557 0.061376
3.557 0.062434
3.5572 0.063492
3.5572 0.06455
3.5574 0.065608
3.5575 0.066667
3.5575 0.067725
3.5576 0.068783
3.558 0.069841
3.5582 0.070899
3.5583 0.071958
3.5585 0.073016
3.5585 0.074074
3.5587 0.075132
3.5589 0.07619
3.5591 0.077249
3.5591 0.078307
3.5594 0.079365
3.5594 0.080423
3.5595 0.081481
3.5606 0.08254
3.5616 0.083598
3.5619 0.084656
3.5626 0.085714
3.5626 0.086772
3.5633 0.087831
3.5636 0.088889
3.564 0.089947
3.564 0.091005
3.5643 0.092063
3.5648 0.093122
3.5649 0.09418
3.5652 0.095238
3.5655 0.096296
3.5659 0.097354
3.566 0.098413
3.5664 0.099471
3.5664 0.10053
3.5671 0.10159
3.5671 0.10265
3.5672 0.1037
3.5673 0.10476
3.5677 0.10582
3.5679 0.10688
3.568 0.10794
3.5681 0.10899
3.5685 0.11005
3.5685 0.11111
3.5687 0.11217
3.5688 0.11323
3.569 0.11429
3.5693 0.11534
3.5695 0.1164
3.5703 0.11746
3.5705 0.11852
3.5706 0.11958
3.5708 0.12063
3.5708 0.12169
3.571 0.12275
3.5711 0.12381
3.5712 0.12487
3.5713 0.12593
3.5714 0.12698
3.5715 0.12804
3.5716 0.1291
3.5717 0.13016
3.5717 0.13122
3.572 0.13228
3.5722 0.13333
3.5724 0.13439
3.5725 0.13545
3.5726 0.13651
3.573 0.13757
3.5734 0.13862
3.5734 0.13968
3.5734 0.14074
3.5737 0.1418
3.5737 0.14286
3.5739 0.14392
3.5744 0.14497
3.5745 0.14603
3.5745 0.14709
3.5747 0.14815
3.5748 0.14921
3.5748 0.15026
3.5749 0.15132
3.5749 0.15238
3.5749 0.15344
3.575 0.1545
3.5752 0.15556
3.5752 0.15661
3.5753 0.15767
3.5757 0.15873
3.5759 0.15979
3.5759 0.16085
3.5761 0.1619
3.5763 0.16296
3.5763 0.16402
3.5764 0.16508
3.5765 0.16614
3.5766 0.1672
3.5767 0.16825
3.5769 0.16931
3.577 0.17037
3.577 0.17143
3.5773 0.17249
3.5776 0.17354
3.5776 0.1746
3.5782 0.17566
3.5784 0.17672
3.5784 0.17778
3.5784 0.17884
3.5784 0.17989
3.5785 0.18095
3.5786 0.18201
3.5786 0.18307
3.5788 0.18413
3.5789 0.18519
3.579 0.18624
3.5791 0.1873
3.5793 0.18836
3.5795 0.18942
3.5796 0.19048
3.58 0.19153
3.58 0.19259
3.58 0.19365
3.5801 0.19471
3.5802 0.19577
3.5804 0.19683
3.5806 0.19788
3.5806 0.19894
3.5806 0.2
3.5806 0.20106
3.581 0.20212
3.5811 0.20317
3.5811 0.20423
3.5813 0.20529
3.5815 0.20635
3.5815 0.20741
3.5817 0.20847
3.5817 0.20952
3.5819 0.21058
3.582 0.21164
3.5821 0.2127
3.5822 0.21376
3.5825 0.21481
3.5825 0.21587
3.5826 0.21693
3.5827 0.21799
3.5831 0.21905
3.5833 0.22011
3.5836 0.22116
3.5837 0.22222
3.5841 0.22328
3.5843 0.22434
3.5846 0.2254
3.5848 0.22646
3.5849 0.22751
3.5849 0.22857
3.585 0.22963
3.5851 0.23069
3.5851 0.23175
3.5852 0.2328
3.5855 0.23386
3.5855 0.23492
3.5858 0.23598
3.586 0.23704
3.5861 0.2381
3.5862 0.23915
3.5863 0.24021
3.5869 0.24127
3.587 0.24233
3.5871 0.24339
3.5871 0.24444
3.5873 0.2455
3.5873 0.24656
3.5875 0.24762
3.5876 0.24868
3.5877 0.24974
3.5879 0.25079
3.588 0.25185
3.5881 0.25291
3.5883 0.25397
3.5883 0.25503
3.5885 0.25608
3.5885 0.25714
3.5888 0.2582
3.5888 0.25926
3.5889 0.26032
3.589 0.26138
3.5891 0.26243
3.5892 0.26349
3.5893 0.26455
3.5893 0.26561
3.5894 0.26667
3.5895 0.26772
3.5896 0.26878
3.5897 0.26984
3.5897 0.2709
3.5897 0.27196
3.5898 0.27302
3.5898 0.27407
3.59 0.27513
3.5901 0.27619
3.5901 0.27725
3.5903 0.27831
3.5903 0.27937
3.5908 0.28042
3.5908 0.28148
3.5911 0.28254
3.5914 0.2836
3.5916 0.28466
3.5919 0.28571
3.5921 0.28677
3.5924 0.28783
3.5926 0.28889
3.5929 0.28995
3.5929 0.29101
3.593 0.29206
3.5931 0.29312
3.5934 0.29418
3.5934 0.29524
3.5936 0.2963
3.5939 0.29735
3.5939 0.29841
3.5941 0.29947
3.5945 0.30053
3.5945 0.30159
3.5946 0.30265
3.5948 0.3037
3.5948 0.30476
3.595 0.30582
3.595 0.30688
3.5951 0.30794
3.5952 0.30899
3.5954 0.31005
3.5954 0.31111
3.5955 0.31217
3.5955 0.31323
3.5956 0.31429
3.5956 0.31534
3.5957 0.3164
3.596 0.31746
3.5962 0.31852
3.5962 0.31958
3.5968 0.32063
3.5968 0.32169
3.5969 0.32275
3.597 0.32381
3.597 0.32487
3.5972 0.32593
3.5974 0.32698
3.5974 0.32804
3.5975 0.3291
3.5975 0.33016
3.5979 0.33122
3.598 0.33228
3.5982 0.33333
3.5984 0.33439
3.5984 0.33545
3.5984 0.33651
3.5984 0.33757
3.5987 0.33862
3.5987 0.33968
3.5987 0.34074
3.5988 0.3418
3.5988 0.34286
3.5992 0.34392
3.5992 0.34497
3.5993 0.34603
3.5994 0.34709
3.5995 0.34815
3.5995 0.34921
3.6 0.35026
3.6001 0.35132
3.6002 0.35238
3.6003 0.35344
3.6003 0.3545
3.6003 0.35556
3.6004 0.35661
3.6005 0.35767
3.6005 0.35873
3.6006 0.35979
3.6006 0.36085
3.6007 0.3619
3.6008 0.36296
3.6009 0.36402
3.601 0.36508
3.6011 0.36614
3.6014 0.3672
3.6014 0.36825
3.6016 0.36931
3.6018 0.37037
3.6019 0.37143
3.6023 0.37249
3.6024 0.37354
3.6024 0.3746
3.6025 0.37566
3.6025 0.37672
3.6027 0.37778
3.6027 0.37884
3.6029 0.37989
3.6029 0.38095
3.6029 0.38201
3.603 0.38307
3.603 0.38413
3.6031 0.38519
3.6032 0.38624
3.6033 0.3873
3.6033 0.38836
3.6034 0.38942
3.6034 0.39048
3.6034 0.39153
3.6034 0.39259
3.6034 0.39365
3.6035 0.39471
3.6035 0.39577
3.6036 0.39683
3.6037 0.39788
3.6038 0.39894
3.6039 0.4
3.604 0.40106
3.604 0.40212
3.6041 0.40317
3.6041 0.40423
3.6042 0.40529
3.6042 0.40635
3.6042 0.40741
3.6044 0.40847
3.6045 0.40952
3.6045 0.41058
3.6046 0.41164
3.6048 0.4127
3.6049 0.41376
3.6049 0.41481
3.605 0.41587
3.605 0.41693
3.6051 0.41799
3.6051 0.41905
3.6051 0.42011
3.6054 0.42116
3.6058 0.42222
3.6059 0.42328
3.6059 0.42434
3.606 0.4254
3.6061 0.42646
3.6062 0.42751
3.6063 0.42857
3.6064 0.42963
3.6064 0.43069
3.6066 0.43175
3.6068 0.4328
3.6068 0.43386
3.6069 0.43492
3.6072 0.43598
3.6074 0.43704
3.6075 0.4381
3.6075 0.43915
3.6076 0.44021
3.6077 0.44127
3.6079 0.44233
3.6081 0.44339
3.6082 0.44444
3.6083 0.4455
3.6083 0.44656
3.6086 0.44762
3.6087 0.44868
3.6088 0.44974
3.6088 0.45079
3.6088 0.45185
3.6089 0.45291
3.6089 0.45397
3.609 0.45503
3.6091 0.45608
3.6091 0.45714
3.6091 0.4582
3.6092 0.45926
3.6092 0.46032
3.6092 0.46138
3.6094 0.46243
3.6095 0.46349
3.6095 0.46455
3.6097 0.46561
3.6097 0.46667
3.6098 0.46772
3.6099 0.46878
3.6099 0.46984
3.6101 0.4709
3.6103 0.47196
3.6105 0.47302
3.6105 0.47407
3.6108 0.47513
3.6109 0.47619
3.6109 0.47725
3.6109 0.47831
3.611 0.47937
3.6111 0.48042
3.6111 0.48148
3.6111 0.48254
3.6111 0.4836
3.6112 0.48466
3.6113 0.48571
3.6113 0.48677
3.6116 0.48783
3.6116 0.48889
3.6117 0.48995
3.6118 0.49101
3.6119 0.49206
3.6121 0.49312
3.6121 0.49418
3.6122 0.49524
3.6124 0.4963
3.6124 0.49735
3.6124 0.49841
3.6125 0.49947
3.6128 0.50053
3.6128 0.50159
3.6129 0.50265
3.613 0.5037
3.6132 0.50476
3.6132 0.50582
3.6134 0.50688
3.6134 0.50794
3.6136 0.50899
3.6136 0.51005
3.6136 0.51111
3.6139 0.51217
3.6139 0.51323
3.6141 0.51429
3.6141 0.51534
3.6142 0.5164
3.6143 0.51746
3.6144 0.51852
3.6146 0.51958
3.6147 0.52063
3.6148 0.52169
3.6149 0.52275
3.6151 0.52381
3.6153 0.52487
3.6154 0.52593
3.6154 0.52698
3.6155 0.52804
3.6157 0.5291
3.6158 0.53016
3.6159 0.53122
3.6166 0.53228
3.6167 0.53333
3.6168 0.53439
3.617 0.53545
3.6171 0.53651
3.6172 0.53757
3.6172 0.53862
3.6173 0.53968
3.6175 0.54074
3.6176 0.5418
3.6178 0.54286
3.6182 0.54392
3.6182 0.54497
3.6182 0.54603
3.6183 0.54709
3.6184 0.54815
3.6184 0.54921
3.6184 0.55026
3.6185 0.55132
3.6187 0.55238
3.6187 0.55344
3.6191 0.5545
3.6192 0.55556
3.6195 0.55661
3.6198 0.55767
3.6199 0.55873
3.62 0.55979
3.6201 0.56085
3.6202 0.5619
3.6202 0.56296
3.6202 0.56402
3.6202 0.56508
3.6202 0.56614
3.6203 0.5672
3.6206 0.56825
3.6207 0.56931
3.6209 0.57037
3.621 0.57143
3.6211 0.57249
3.6212 0.57354
3.6212 0.5746
3.6213 0.57566
3.6217 0.57672
3.6218 0.57778
3.6219 0.57884
3.622 0.57989
3.6221 0.58095
3.6222 0.58201
3.6223 0.58307
3.6224 0.58413
3.6226 0.58519
3.6226 0.58624
3.6227 0.5873
3.6228 0.58836
3.623 0.58942
3.6231 0.59048
3.6237 0.59153
3.624 0.59259
3.6243 0.59365
3.6245 0.59471
3.6246 0.59577
3.6246 0.59683
3.6249 0.59788
3.625 0.59894
3.6251 0.6
3.6251 0.60106
3.6251 0.60212
3.6252 0.60317
3.6254 0.60423
3.6256 0.60529
3.6258 0.60635
3.6259 0.60741
3.6267 0.60847
3.6268 0.60952
3.6268 0.61058
3.6271 0.61164
3.6278 0.6127
3.6279 0.61376
3.6279 0.61481
3.6279 0.61587
3.628 0.61693
3.628 0.61799
3.628 0.61905
3.6281 0.62011
3.6282 0.62116
3.6285 0.62222
3.6285 0.62328
3.6289 0.62434
3.6292 0.6254
3.6292 0.62646
3.6292 0.62751
3.6296 0.62857
3.6297 0.62963
3.6299 0.63069
3.63 0.63175
3.6301 0.6328
3.6301 0.63386
3.6301 0.63492
3.6302 0.63598
3.6303 0.63704
3.6304 0.6381
3.6304 0.63915
3.6306 0.64021
3.6306 0.64127
3.6308 0.64233
3.6308 0.64339
3.631 0.64444
3.631 0.6455
3.6311 0.64656
3.6313 0.64762
3.6313 0.64868
3.6315 0.64974
3.6317 0.65079
3.6317 0.65185
3.6318 0.65291
3.6319 0.65397
3.6319 0.65503
3.632 0.65608
3.6323 0.65714
3.6324 0.6582
3.6329 0.65926
3.6329 0.66032
3.6329 0.66138
3.6329 0.66243
3.633 0.66349
3.6331 0.66455
3.6331 0.66561
3.6332 0.66667
3.6334 0.66772
3.6334 0.66878
3.6335 0.66984
3.6342 0.6709
3.6343 0.67196
3.6344 0.67302
3.6346 0.67407
3.6352 0.67513
3.6353 0.67619
3.6354 0.67725
3.6355 0.67831
3.6356 0.67937
3.6357 0.68042
3.6361 0.68148
3.6361 0.68254
3.6362 0.6836
3.6366 0.68466
3.6366 0.68571
3.6367 0.68677
3.6367 0.68783
3.6369 0.68889
3.6373 0.68995
3.6374 0.69101
3.6376 0.69206
3.6376 0.69312
3.6376 0.69418
3.6379 0.69524
3.6379 0.6963
3.6379 0.69735
3.6382 0.69841
3.6384 0.69947
3.6385 0.70053
3.6389 0.70159
3.6389 0.70265
3.6392 0.7037
3.64 0.70476
3.6401 0.70582
3.6402 0.70688
3.6403 0.70794
3.6405 0.70899
3.6408 0.71005
3.6408 0.71111
3.6409 0.71217
3.6409 0.71323
3.641 0.71429
3.641 0.71534
3.6411 0.7164
3.6412 0.71746
3.6412 0.71852
3.6412 0.71958
3.6416 0.72063
3.6416 0.72169
3.6416 0.72275
3.6418 0.72381
3.6424 0.72487
3.6427 0.72593
3.6429 0.72698
3.643 0.72804
3.6432 0.7291
3.6433 0.73016
3.6434 0.73122
3.6435 0.73228
3.6435 0.73333
3.6441 0.73439
3.6442 0.73545
3.6444 0.73651
3.6451 0.73757
3.6451 0.73862
3.6453 0.73968
3.6454 0.74074
3.6456 0.7418
3.6461 0.74286
3.6468 0.74392
3.6469 0.74497
3.6476 0.74603
3.6477 0.74709
3.6478 0.74815
3.6482 0.74921
3.6492 0.75026
3.6492 0.75132
3.6494 0.75238
3.6496 0.75344
3.6496 0.7545
3.65 0.75556
3.6502 0.75661
3.6505 0.75767
3.6511 0.75873
3.6512 0.75979
3.6513 0.76085
3.6516 0.7619
3.6517 0.76296
3.6517 0.76402
3.6517 0.76508
3.6518 0.76614
3.6518 0.7672
3.652 0.76825
3.6529 0.76931
3.6533 0.77037
3.6534 0.77143
3.6535 0.77249
3.6535 0.77354
3.654 0.7746
3.654 0.77566
3.654 0.77672
3.654 0.77778
3.6542 0.77884
3.6544 0.77989
3.6546 0.78095
3.6548 0.78201
3.6555 0.78307
3.6557 0.78413
3.6563 0.78519
3.6566 0.78624
3.6568 0.7873
3.6576 0.78836
3.6579 0.78942
3.658 0.79048
3.6583 0.79153
3.6584 0.79259
3.6587 0.79365
3.6587 0.79471
3.659 0.79577
3.6591 0.79683
3.6593 0.79788
3.6595 0.79894
3.6596 0.8
3.6598 0.80106
3.6598 0.80212
3.6603 0.80317
3.6605 0.80423
3.6607 0.80529
3.6607 0.80635
3.6608 0.80741
3.6619 0.80847
3.6622 0.80952
3.6623 0.81058
3.6624 0.81164
3.6626 0.8127
3.6629 0.81376
3.6635 0.81481
3.6637 0.81587
3.6638 0.81693
3.6639 0.81799
3.6644 0.81905
3.6646 0.82011
3.665 0.82116
3.6652 0.82222
3.6657 0.82328
3.6658 0.82434
3.6659 0.8254
3.6659 0.82646
3.6666 0.82751
3.6668 0.82857
3.667 0.82963
3.6671 0.83069
3.6673 0.83175
3.6674 0.8328
3.6675 0.83386
3.6675 0.83492
3.6692 0.83598
3.6695 0.83704
3.6696 0.8381
3.6703 0.83915
3.671 0.84021
3.671 0.84127
3.6717 0.84233
3.6722 0.84339
3.6728 0.84444
3.6733 0.8455
3.6733 0.84656
3.6733 0.84762
3.674 0.84868
3.6745 0.84974
3.6746 0.85079
3.675 0.85185
3.675 0.85291
3.6751 0.85397
3.6752 0.85503
3.6756 0.85608
3.6763 0.85714
3.6764 0.8582
3.6774 0.85926
3.6777 0.86032
3.6778 0.86138
3.6783 0.86243
3.6786 0.86349
3.6786 0.86455
3.6788 0.86561
3.6791 0.86667
3.6796 0.86772
3.68 0.86878
3.6801 0.86984
3.6805 0.8709
3.6807 0.87196
3.6817 0.87302
3.6822 0.87407
3.6842 0.87513
3.6846 0.87619
3.6866 0.87725
3.6881 0.87831
3.6932 0.87937
3.6946 0.88042
3.6951 0.88148
3.6957 0.88254
3.6959 0.8836
3.6959 0.88466
3.6962 0.88571
3.6975 0.88677
3.6995 0.88783
3.6997 0.88889
3.6999 0.88995
3.7014 0.89101
3.7015 0.89206
3.7029 0.89312
3.7034 0.89418
3.7063 0.89524
3.7071 0.8963
3.7075 0.89735
3.7081 0.89841
3.7096 0.89947
3.7108 0.90053
3.7121 0.90159
3.7141 0.90265
3.7141 0.9037
3.7185 0.90476
3.7191 0.90582
3.7192 0.90688
3.7205 0.90794
3.7279 0.90899
3.7331 0.91005
3.7343 0.91111
3.7344 0.91217
3.7374 0.91323
3.7375 0.91429
3.7376 0.91534
3.7384 0.9164
3.7396 0.91746
3.7816 0.91852
3.7991 0.91958
3.8208 0.92063
3.8717 0.92169
3.8855 0.92275
4.0133 0.92381
5.4282 0.92487
5.4375 0.92593
5.48 0.92698
5.4972 0.92804
5.5206 0.9291
5.5228 0.93016
5.5232 0.93122
5.527 0.93228
5.5272 0.93333
5.5277 0.93439
5.5313 0.93545
5.5372 0.93651
5.5405 0.93757
5.5431 0.93862
5.5436 0.93968
5.5478 0.94074
5.5482 0.9418
5.5494 0.94286
5.5494 0.94392
5.5498 0.94497
5.5499 0.94603
5.5506 0.94709
5.5512 0.94815
5.5513 0.94921
5.5513 0.95026
5.5539 0.95132
5.5544 0.95238
5.5563 0.95344
5.5564 0.9545
5.5579 0.95556
5.5586 0.95661
5.5587 0.95767
5.5634 0.95873
5.5635 0.95979
5.5641 0.96085
5.5644 0.9619
5.5649 0.96296
5.5663 0.96402
5.5664 0.96508
5.5717 0.96614
5.573 0.9672
5.5754 0.96825
5.578 0.96931
5.58 0.97037
5.5837 0.97143
5.5851 0.97249
5.5929 0.97354
5.6093 0.9746
5.6294 0.97566
5.6483 0.97672
5.674 0.97778
5.7083 0.97884
5.753 0.97989
5.9367 0.98095
8.3175 0.98201
8.3383 0.98307
8.3396 0.98413
8.3435 0.98519
8.3447 0.98624
8.3506 0.9873
8.3549 0.98836
8.3554 0.98942
8.3562 0.99048
8.3599 0.99153
16.099 0.99259
16.106 0.99365
16.152 0.99471
16.154 0.99577
16.163 0.99683
16.178 0.99788
16.179 0.99894
32.054 1


==> fig/eval/biml2ImageNetResV2.txt <==
0 0
0 0
2.7171 0.0010582
2.7275 0.0021164
2.915 0.0031746
3.036 0.0042328
3.0873 0.005291
3.117 0.0063492
3.1189 0.0074074
3.229 0.0084656
3.3469 0.0095238
3.3602 0.010582
3.3905 0.01164
3.3919 0.012698
3.402 0.013757
3.4065 0.014815
3.4148 0.015873
3.4263 0.016931
3.4317 0.017989
3.4334 0.019048
3.4395 0.020106
3.4457 0.021164
3.4504 0.022222
3.4506 0.02328
3.4517 0.024339
3.4592 0.025397
3.4613 0.026455
3.4661 0.027513
3.4701 0.028571
3.4723 0.02963
3.4736 0.030688
3.4739 0.031746
3.4761 0.032804
3.4768 0.033862
3.483 0.034921
3.4878 0.035979
3.4889 0.037037
3.4943 0.038095
3.4943 0.039153
3.4958 0.040212
3.496 0.04127
3.4961 0.042328
3.4968 0.043386
3.4976 0.044444
3.4989 0.045503
3.4991 0.046561
3.4993 0.047619
3.4999 0.048677
3.5 0.049735
3.5013 0.050794
3.5017 0.051852
3.5019 0.05291
3.502 0.053968
3.5026 0.055026
3.5028 0.056085
3.5033 0.057143
3.5043 0.058201
3.5045 0.059259
3.5046 0.060317
3.5053 0.061376
3.5054 0.062434
3.5057 0.063492
3.5062 0.06455
3.5067 0.065608
3.5068 0.066667
3.5071 0.067725
3.5075 0.068783
3.5086 0.069841
3.5088 0.070899
3.5089 0.071958
3.5097 0.073016
3.5099 0.074074
3.5103 0.075132
3.5108 0.07619
3.511 0.077249
3.5113 0.078307
3.5121 0.079365
3.5124 0.080423
3.5125 0.081481
3.5126 0.08254
3.513 0.083598
3.5139 0.084656
3.5146 0.085714
3.5146 0.086772
3.5149 0.087831
3.5152 0.088889
3.5161 0.089947
3.5162 0.091005
3.5169 0.092063
3.517 0.093122
3.5172 0.09418
3.5181 0.095238
3.5182 0.096296
3.5183 0.097354
3.5184 0.098413
3.5188 0.099471
3.5195 0.10053
3.5196 0.10159
3.5197 0.10265
3.5199 0.1037
3.5199 0.10476
3.52 0.10582
3.5201 0.10688
3.5201 0.10794
3.5201 0.10899
3.5205 0.11005
3.5211 0.11111
3.5213 0.11217
3.5213 0.11323
3.5214 0.11429
3.5219 0.11534
3.5219 0.1164
3.522 0.11746
3.522 0.11852
3.5222 0.11958
3.5224 0.12063
3.5226 0.12169
3.5227 0.12275
3.5229 0.12381
3.523 0.12487
3.5234 0.12593
3.5235 0.12698
3.5236 0.12804
3.5236 0.1291
3.5239 0.13016
3.5242 0.13122
3.5244 0.13228
3.5245 0.13333
3.5246 0.13439
3.5247 0.13545
3.5253 0.13651
3.5253 0.13757
3.5256 0.13862
3.5257 0.13968
3.5257 0.14074
3.526 0.1418
3.526 0.14286
3.526 0.14392
3.5263 0.14497
3.5263 0.14603
3.5264 0.14709
3.5264 0.14815
3.5269 0.14921
3.527 0.15026
3.5273 0.15132
3.5273 0.15238
3.5273 0.15344
3.5274 0.1545
3.5274 0.15556
3.5275 0.15661
3.5277 0.15767
3.5281 0.15873
3.5281 0.15979
3.5281 0.16085
3.5284 0.1619
3.5284 0.16296
3.5285 0.16402
3.5289 0.16508
3.5289 0.16614
3.5291 0.1672
3.5293 0.16825
3.5293 0.16931
3.5293 0.17037
3.5294 0.17143
3.5295 0.17249
3.53 0.17354
3.5301 0.1746
3.5302 0.17566
3.5303 0.17672
3.5303 0.17778
3.5305 0.17884
3.5305 0.17989
3.5306 0.18095
3.5309 0.18201
3.531 0.18307
3.5315 0.18413
3.5319 0.18519
3.5319 0.18624
3.532 0.1873
3.532 0.18836
3.5322 0.18942
3.5324 0.19048
3.5325 0.19153
3.5325 0.19259
3.5328 0.19365
3.533 0.19471
3.533 0.19577
3.5331 0.19683
3.5332 0.19788
3.5332 0.19894
3.5333 0.2
3.5333 0.20106
3.5333 0.20212
3.5338 0.20317
3.5338 0.20423
3.534 0.20529
3.5342 0.20635
3.5344 0.20741
3.5345 0.20847
3.5346 0.20952
3.5348 0.21058
3.5348 0.21164
3.535 0.2127
3.5351 0.21376
3.5354 0.21481
3.5354 0.21587
3.5356 0.21693
3.5357 0.21799
3.5357 0.21905
3.5358 0.22011
3.5359 0.22116
3.5362 0.22222
3.5362 0.22328
3.5363 0.22434
3.5364 0.2254
3.5369 0.22646
3.537 0.22751
3.5371 0.22857
3.5373 0.22963
3.5374 0.23069
3.5376 0.23175
3.5377 0.2328
3.5378 0.23386
3.5379 0.23492
3.5382 0.23598
3.5384 0.23704
3.5384 0.2381
3.5385 0.23915
3.5385 0.24021
3.5385 0.24127
3.5386 0.24233
3.5392 0.24339
3.5392 0.24444
3.5393 0.2455
3.5393 0.24656
3.5395 0.24762
3.5396 0.24868
3.5398 0.24974
3.5399 0.25079
3.54 0.25185
3.54 0.25291
3.5401 0.25397
3.5402 0.25503
3.5402 0.25608
3.5405 0.25714
3.5407 0.2582
3.5407 0.25926
3.5408 0.26032
3.5408 0.26138
3.5409 0.26243
3.5411 0.26349
3.5413 0.26455
3.5415 0.26561
3.5416 0.26667
3.5418 0.26772
3.5419 0.26878
3.542 0.26984
3.542 0.2709
3.5422 0.27196
3.5423 0.27302
3.5423 0.27407
3.5425 0.27513
3.5426 0.27619
3.5426 0.27725
3.5428 0.27831
3.5428 0.27937
3.5429 0.28042
3.543 0.28148
3.543 0.28254
3.5431 0.2836
3.5431 0.28466
3.5438 0.28571
3.5439 0.28677
3.5439 0.28783
3.5439 0.28889
3.5442 0.28995
3.5444 0.29101
3.5446 0.29206
3.5448 0.29312
3.5449 0.29418
3.5449 0.29524
3.5449 0.2963
3.545 0.29735
3.5451 0.29841
3.5451 0.29947
3.5452 0.30053
3.5452 0.30159
3.5453 0.30265
3.5457 0.3037
3.5457 0.30476
3.5457 0.30582
3.5463 0.30688
3.5464 0.30794
3.5466 0.30899
3.5466 0.31005
3.5467 0.31111
3.5468 0.31217
3.5468 0.31323
3.5469 0.31429
3.547 0.31534
3.547 0.3164
3.5471 0.31746
3.5474 0.31852
3.5475 0.31958
3.5476 0.32063
3.5476 0.32169
3.5482 0.32275
3.5484 0.32381
3.5484 0.32487
3.5488 0.32593
3.5489 0.32698
3.5489 0.32804
3.5492 0.3291
3.5493 0.33016
3.5493 0.33122
3.5493 0.33228
3.5494 0.33333
3.5494 0.33439
3.5496 0.33545
3.5497 0.33651
3.5499 0.33757
3.55 0.33862
3.55 0.33968
3.55 0.34074
3.5501 0.3418
3.5501 0.34286
3.5503 0.34392
3.5503 0.34497
3.5503 0.34603
3.5505 0.34709
3.5505 0.34815
3.5506 0.34921
3.5508 0.35026
3.5514 0.35132
3.5514 0.35238
3.5515 0.35344
3.5516 0.3545
3.5518 0.35556
3.5518 0.35661
3.552 0.35767
3.5523 0.35873
3.5524 0.35979
3.5524 0.36085
3.5525 0.3619
3.5526 0.36296
3.5526 0.36402
3.5526 0.36508
3.5528 0.36614
3.5528 0.3672
3.5529 0.36825
3.553 0.36931
3.5531 0.37037
3.5531 0.37143
3.5535 0.37249
3.5536 0.37354
3.5536 0.3746
3.5537 0.37566
3.5537 0.37672
3.5539 0.37778
3.554 0.37884
3.554 0.37989
3.5545 0.38095
3.5545 0.38201
3.555 0.38307
3.5551 0.38413
3.5551 0.38519
3.5554 0.38624
3.5554 0.3873
3.5554 0.38836
3.5556 0.38942
3.5556 0.39048
3.5557 0.39153
3.5558 0.39259
3.5559 0.39365
3.556 0.39471
3.556 0.39577
3.5561 0.39683
3.5561 0.39788
3.5562 0.39894
3.5562 0.4
3.5563 0.40106
3.5564 0.40212
3.5565 0.40317
3.5565 0.40423
3.5566 0.40529
3.5566 0.40635
3.5567 0.40741
3.5569 0.40847
3.557 0.40952
3.5571 0.41058
3.5571 0.41164
3.5571 0.4127
3.5573 0.41376
3.5574 0.41481
3.5576 0.41587
3.5577 0.41693
3.558 0.41799
3.558 0.41905
3.5581 0.42011
3.5585 0.42116
3.5586 0.42222
3.5586 0.42328
3.5587 0.42434
3.5588 0.4254
3.5588 0.42646
3.5589 0.42751
3.5589 0.42857
3.559 0.42963
3.5598 0.43069
3.5602 0.43175
3.5602 0.4328
3.5603 0.43386
3.5604 0.43492
3.5606 0.43598
3.5606 0.43704
3.5606 0.4381
3.5609 0.43915
3.5609 0.44021
3.561 0.44127
3.5612 0.44233
3.5614 0.44339
3.5616 0.44444
3.5616 0.4455
3.5618 0.44656
3.562 0.44762
3.5621 0.44868
3.5621 0.44974
3.5624 0.45079
3.5627 0.45185
3.5628 0.45291
3.5628 0.45397
3.5628 0.45503
3.563 0.45608
3.5631 0.45714
3.5633 0.4582
3.5633 0.45926
3.5634 0.46032
3.5635 0.46138
3.5635 0.46243
3.5636 0.46349
3.5637 0.46455
3.5638 0.46561
3.5638 0.46667
3.5639 0.46772
3.5639 0.46878
3.564 0.46984
3.5641 0.4709
3.5643 0.47196
3.5644 0.47302
3.5646 0.47407
3.5646 0.47513
3.5647 0.47619
3.565 0.47725
3.5651 0.47831
3.5651 0.47937
3.5652 0.48042
3.5652 0.48148
3.5655 0.48254
3.5655 0.4836
3.5656 0.48466
3.5659 0.48571
3.5659 0.48677
3.5659 0.48783
3.566 0.48889
3.5662 0.48995
3.5664 0.49101
3.5665 0.49206
3.5667 0.49312
3.5668 0.49418
3.567 0.49524
3.567 0.4963
3.5671 0.49735
3.5674 0.49841
3.5676 0.49947
3.5678 0.50053
3.5678 0.50159
3.5679 0.50265
3.5683 0.5037
3.5686 0.50476
3.5687 0.50582
3.5687 0.50688
3.5689 0.50794
3.569 0.50899
3.5691 0.51005
3.5692 0.51111
3.5692 0.51217
3.5693 0.51323
3.5694 0.51429
3.5694 0.51534
3.5696 0.5164
3.5697 0.51746
3.5698 0.51852
3.5698 0.51958
3.57 0.52063
3.5701 0.52169
3.5702 0.52275
3.5702 0.52381
3.5703 0.52487
3.5703 0.52593
3.5704 0.52698
3.5704 0.52804
3.5705 0.5291
3.5705 0.53016
3.5705 0.53122
3.5705 0.53228
3.5707 0.53333
3.5708 0.53439
3.5708 0.53545
3.5709 0.53651
3.5712 0.53757
3.5713 0.53862
3.5715 0.53968
3.5715 0.54074
3.5716 0.5418
3.5716 0.54286
3.5716 0.54392
3.5716 0.54497
3.5718 0.54603
3.5718 0.54709
3.572 0.54815
3.5722 0.54921
3.5724 0.55026
3.5724 0.55132
3.5729 0.55238
3.5731 0.55344
3.5731 0.5545
3.5732 0.55556
3.5733 0.55661
3.5733 0.55767
3.5733 0.55873
3.5734 0.55979
3.5734 0.56085
3.5735 0.5619
3.5736 0.56296
3.5736 0.56402
3.5737 0.56508
3.5738 0.56614
3.5739 0.5672
3.5739 0.56825
3.574 0.56931
3.574 0.57037
3.5741 0.57143
3.5741 0.57249
3.5741 0.57354
3.5743 0.5746
3.5748 0.57566
3.575 0.57672
3.5751 0.57778
3.5753 0.57884
3.5753 0.57989
3.5754 0.58095
3.5755 0.58201
3.5757 0.58307
3.5757 0.58413
3.5758 0.58519
3.5759 0.58624
3.576 0.5873
3.5761 0.58836
3.5763 0.58942
3.5764 0.59048
3.5764 0.59153
3.5764 0.59259
3.5767 0.59365
3.5767 0.59471
3.5767 0.59577
3.5771 0.59683
3.5771 0.59788
3.5772 0.59894
3.5774 0.6
3.5779 0.60106
3.578 0.60212
3.5781 0.60317
3.5783 0.60423
3.5783 0.60529
3.5784 0.60635
3.5788 0.60741
3.5788 0.60847
3.5788 0.60952
3.5791 0.61058
3.5792 0.61164
3.5792 0.6127
3.5793 0.61376
3.5794 0.61481
3.5795 0.61587
3.5796 0.61693
3.5797 0.61799
3.5799 0.61905
3.5801 0.62011
3.5801 0.62116
3.5803 0.62222
3.5805 0.62328
3.5813 0.62434
3.5814 0.6254
3.5814 0.62646
3.5816 0.62751
3.5816 0.62857
3.5816 0.62963
3.5816 0.63069
3.5817 0.63175
3.5818 0.6328
3.5818 0.63386
3.582 0.63492
3.5821 0.63598
3.5825 0.63704
3.5825 0.6381
3.5826 0.63915
3.5827 0.64021
3.5828 0.64127
3.5829 0.64233
3.5831 0.64339
3.5831 0.64444
3.5834 0.6455
3.5835 0.64656
3.5838 0.64762
3.5839 0.64868
3.584 0.64974
3.584 0.65079
3.5841 0.65185
3.5843 0.65291
3.5843 0.65397
3.5846 0.65503
3.5854 0.65608
3.5856 0.65714
3.5857 0.6582
3.5858 0.65926
3.5859 0.66032
3.586 0.66138
3.5861 0.66243
3.5861 0.66349
3.5862 0.66455
3.5865 0.66561
3.5865 0.66667
3.5869 0.66772
3.5873 0.66878
3.5878 0.66984
3.5878 0.6709
3.5879 0.67196
3.5879 0.67302
3.5879 0.67407
3.5881 0.67513
3.5884 0.67619
3.5887 0.67725
3.5887 0.67831
3.5888 0.67937
3.5892 0.68042
3.5899 0.68148
3.59 0.68254
3.5901 0.6836
3.5902 0.68466
3.5905 0.68571
3.5907 0.68677
3.5907 0.68783
3.5908 0.68889
3.5913 0.68995
3.5914 0.69101
3.5916 0.69206
3.5916 0.69312
3.5919 0.69418
3.5921 0.69524
3.5927 0.6963
3.5929 0.69735
3.5929 0.69841
3.5931 0.69947
3.5932 0.70053
3.5933 0.70159
3.5934 0.70265
3.5936 0.7037
3.5937 0.70476
3.594 0.70582
3.5941 0.70688
3.5941 0.70794
3.5942 0.70899
3.5944 0.71005
3.5944 0.71111
3.5946 0.71217
3.5946 0.71323
3.595 0.71429
3.5951 0.71534
3.5951 0.7164
3.5956 0.71746
3.5959 0.71852
3.5959 0.71958
3.5959 0.72063
3.596 0.72169
3.5962 0.72275
3.5964 0.72381
3.5964 0.72487
3.5965 0.72593
3.5966 0.72698
3.5973 0.72804
3.5974 0.7291
3.5974 0.73016
3.5974 0.73122
3.5975 0.73228
3.5975 0.73333
3.5979 0.73439
3.598 0.73545
3.5984 0.73651
3.5986 0.73757
3.5987 0.73862
3.5989 0.73968
3.599 0.74074
3.5993 0.7418
3.5995 0.74286
3.5996 0.74392
3.5998 0.74497
3.5998 0.74603
3.5999 0.74709
3.6 0.74815
3.6 0.74921
3.6002 0.75026
3.6002 0.75132
3.6005 0.75238
3.6005 0.75344
3.6008 0.7545
3.6009 0.75556
3.6013 0.75661
3.6013 0.75767
3.6013 0.75873
3.6014 0.75979
3.6019 0.76085
3.6021 0.7619
3.6023 0.76296
3.6024 0.76402
3.6028 0.76508
3.6029 0.76614
3.603 0.7672
3.6036 0.76825
3.6038 0.76931
3.6039 0.77037
3.604 0.77143
3.604 0.77249
3.6044 0.77354
3.6045 0.7746
3.6045 0.77566
3.6048 0.77672
3.605 0.77778
3.6052 0.77884
3.606 0.77989
3.6064 0.78095
3.6064 0.78201
3.6065 0.78307
3.6066 0.78413
3.6067 0.78519
3.6067 0.78624
3.6069 0.7873
3.6071 0.78836
3.6072 0.78942
3.6073 0.79048
3.6073 0.79153
3.6076 0.79259
3.6077 0.79365
3.6077 0.79471
3.6079 0.79577
3.6083 0.79683
3.6084 0.79788
3.6084 0.79894
3.6084 0.8
3.6084 0.80106
3.6085 0.80212
3.6087 0.80317
3.6095 0.80423
3.6095 0.80529
3.61 0.80635
3.6101 0.80741
3.6105 0.80847
3.6105 0.80952
3.6109 0.81058
3.6114 0.81164
3.6115 0.8127
3.6117 0.81376
3.6119 0.81481
3.6119 0.81587
3.6128 0.81693
3.6131 0.81799
3.6132 0.81905
3.6135 0.82011
3.6137 0.82116
3.6138 0.82222
3.6142 0.82328
3.6148 0.82434
3.6151 0.8254
3.6151 0.82646
3.6153 0.82751
3.6155 0.82857
3.6162 0.82963
3.6163 0.83069
3.6168 0.83175
3.617 0.8328
3.6174 0.83386
3.6175 0.83492
3.6178 0.83598
3.6186 0.83704
3.6193 0.8381
3.6194 0.83915
3.6194 0.84021
3.6195 0.84127
3.6197 0.84233
3.6199 0.84339
3.6206 0.84444
3.6206 0.8455
3.6212 0.84656
3.6224 0.84762
3.6225 0.84868
3.6229 0.84974
3.6232 0.85079
3.6234 0.85185
3.6239 0.85291
3.6239 0.85397
3.625 0.85503
3.6251 0.85608
3.6252 0.85714
3.6252 0.8582
3.6259 0.85926
3.626 0.86032
3.626 0.86138
3.6262 0.86243
3.6263 0.86349
3.6264 0.86455
3.6264 0.86561
3.6265 0.86667
3.627 0.86772
3.6272 0.86878
3.6274 0.86984
3.6276 0.8709
3.6279 0.87196
3.628 0.87302
3.6288 0.87407
3.63 0.87513
3.6307 0.87619
3.6309 0.87725
3.6309 0.87831
3.6309 0.87937
3.6317 0.88042
3.6322 0.88148
3.6326 0.88254
3.6328 0.8836
3.6338 0.88466
3.6342 0.88571
3.6348 0.88677
3.6349 0.88783
3.635 0.88889
3.6353 0.88995
3.6354 0.89101
3.6369 0.89206
3.6371 0.89312
3.6378 0.89418
3.6378 0.89524
3.6401 0.8963
3.6402 0.89735
3.6404 0.89841
3.6408 0.89947
3.641 0.90053
3.641 0.90159
3.6415 0.90265
3.6416 0.9037
3.6418 0.90476
3.6421 0.90582
3.6421 0.90688
3.6426 0.90794
3.6432 0.90899
3.6433 0.91005
3.6434 0.91111
3.6437 0.91217
3.6439 0.91323
3.644 0.91429
3.6442 0.91534
3.6453 0.9164
3.646 0.91746
3.6465 0.91852
3.6466 0.91958
3.647 0.92063
3.6475 0.92169
3.6479 0.92275
3.6493 0.92381
3.6498 0.92487
3.6499 0.92593
3.651 0.92698
3.6521 0.92804
3.6522 0.9291
3.6565 0.93016
3.6598 0.93122
3.6605 0.93228
3.6613 0.93333
3.6614 0.93439
3.6629 0.93545
3.6643 0.93651
3.6648 0.93757
3.6651 0.93862
3.6693 0.93968
3.6702 0.94074
3.6705 0.9418
3.6711 0.94286
3.6727 0.94392
3.6764 0.94497
3.6797 0.94603
3.68 0.94709
3.6808 0.94815
3.6903 0.94921
3.6906 0.95026
3.698 0.95132
3.6988 0.95238
3.7 0.95344
3.7011 0.9545
3.7052 0.95556
3.7086 0.95661
3.7092 0.95767
3.7115 0.95873
3.7188 0.95979
3.7238 0.96085
3.7338 0.9619
3.7661 0.96296
3.7827 0.96402
3.7944 0.96508
3.7962 0.96614
3.799 0.9672
3.8136 0.96825
3.8434 0.96931
3.8989 0.97037
3.9631 0.97143
3.9752 0.97249
5.2142 0.97354
5.4012 0.9746
5.4975 0.97566
5.5036 0.97672
5.505 0.97778
5.5074 0.97884
5.5188 0.97989
5.5207 0.98095
5.5288 0.98201
5.5288 0.98307
5.5294 0.98413
5.5303 0.98519
5.5345 0.98624
5.5357 0.9873
5.5362 0.98836
5.54 0.98942
5.5431 0.99048
5.5435 0.99153
5.5474 0.99259
5.5479 0.99365
5.5578 0.99471
5.5591 0.99577
8.3049 0.99683
16.151 0.99788


==> fig/eval/biml2Mnist.txt <==
1 0.00010077
1 0.0003023
1 0.00050383
1 0.00070536
1 0.00090689
1 0.0011084
1 0.00131
1 0.0015115
1 0.001713
1 0.0019146
1 0.0021161
1 0.0023176
1 0.0025191
1 0.0027207
1 0.0029222
1 0.0031237
1 0.0033253
1 0.0035268
1 0.0037283
1 0.0039299
1 0.0041314
1 0.0043329
1 0.0045345
1 0.004736
1 0.0049375
1 0.0051391
1 0.0053406
1 0.0055421
1 0.0057437
1 0.0059452
1 0.0061467
1 0.0063482
1 0.0065498
1 0.0067513
1 0.0069528
1 0.0071544
1 0.0073559
1 0.0075574
1 0.007759
1 0.0079605
1 0.008162
1 0.0083636
1 0.0085651
1 0.0087666
1 0.0089682
1 0.0091697
1 0.0093712
1 0.0095728
1 0.0097743
1 0.0099758
1 0.010177
1 0.010379
1 0.01058
1 0.010782
1 0.010983
1 0.011185
1 0.011387
1 0.011588
1 0.01179
1 0.011991
1 0.012193
1 0.012394
1 0.012596
1 0.012797
1 0.012999
1 0.0132
1 0.013402
1 0.013603
1 0.013805
1 0.014006
1 0.014208
1 0.01441
1 0.014611
1 0.014813
1 0.015014
1 0.015216
1 0.015417
1 0.015619
1 0.01582
1 0.016022
1 0.016223
1 0.016425
1 0.016626
1 0.016828
1 0.017029
1 0.017231
1 0.017432
1 0.017634
1 0.017836
1 0.018037
1 0.018239
1 0.01844
1 0.018642
1 0.018843
1 0.019045
1 0.019246
1 0.019448
1 0.019649
1 0.019851
1 0.020052
1 0.020254
1 0.020455
1 0.020657
1 0.020859
1 0.02106
1 0.021262
1 0.021463
1 0.021665
1 0.021866
1 0.022068
1 0.022269
1 0.022471
1 0.022672
1 0.022874
1 0.023075
1 0.023277
1 0.023478
1 0.02368
1 0.023881
1 0.024083
1 0.024285
1 0.024486
1 0.024688
1 0.024889
1 0.025091
1 0.025292
1 0.025494
1 0.025695
1 0.025897
1 0.026098
1 0.0263
1 0.026501
1 0.026703
1 0.026904
1 0.027106
1 0.027308
1 0.027509
1 0.027711
1 0.027912
1 0.028114
1 0.028315
1 0.028517
1 0.028718
1 0.02892
1 0.029121
1 0.029323
1 0.029524
1 0.029726
1 0.029927
1 0.030129
1 0.030331
1 0.030532
1 0.030734
1 0.030935
1 0.031137
1 0.031338
1 0.03154
1 0.031741
1 0.031943
1 0.032144
1 0.032346
1 0.032547
1 0.032749
1 0.03295
1 0.033152
1 0.033353
1 0.033555
1 0.033757
1 0.033958
1 0.03416
1 0.034361
1 0.034563
1 0.034764
1 0.034966
1 0.035167
1 0.035369
1 0.03557
1 0.035772
1 0.035973
1 0.036175
1 0.036376
1 0.036578
1 0.03678
1 0.036981
1 0.037183
1 0.037384
1 0.037586
1 0.037787
1 0.037989
1 0.03819
1 0.038392
1 0.038593
1 0.038795
1 0.038996
1 0.039198
1 0.039399
1 0.039601
1 0.039802
1 0.040004
1 0.040206
1 0.040407
1 0.040609
1 0.04081
1 0.041012
1 0.041213
1 0.041415
1 0.041616
1 0.041818
1 0.042019
1 0.042221
1 0.042422
1 0.042624
1 0.042825
1 0.043027
1 0.043229
1 0.04343
1 0.043632
1 0.043833
1 0.044035
1 0.044236
1 0.044438
1 0.044639
1 0.044841
1 0.045042
1 0.045244
1 0.045445
1 0.045647
1 0.045848
1 0.04605
1 0.046252
1 0.046453
1 0.046655
1 0.046856
1 0.047058
1 0.047259
1 0.047461
1 0.047662
1 0.047864
1 0.048065
1 0.048267
1 0.048468
1 0.04867
1 0.048871
1 0.049073
1 0.049274
1 0.049476
1 0.049678
1 0.049879
1 0.050081
1 0.050282
1 0.050484
1 0.050685
1 0.050887
1 0.051088
1 0.05129
1 0.051491
1 0.051693
1 0.051894
1 0.052096
1 0.052297
1 0.052499
1 0.052701
1 0.052902
1 0.053104
1 0.053305
1 0.053507
1 0.053708
1 0.05391
1 0.054111
1 0.054313
1 0.054514
1 0.054716
1 0.054917
1 0.055119
1 0.05532
1 0.055522
1 0.055723
1 0.055925
1 0.056127
1 0.056328
1 0.05653
1 0.056731
1 0.056933
1 0.057134
1 0.057336
1 0.057537
1 0.057739
1 0.05794
1 0.058142
1 0.058343
1 0.058545
1 0.058746
1 0.058948
1 0.05915
1 0.059351
1 0.059553
1 0.059754
1 0.059956
1 0.060157
1 0.060359
1 0.06056
1 0.060762
1 0.060963
1 0.061165
1 0.061366
1 0.061568
1 0.061769
1 0.061971
1 0.062173
1 0.062374
1 0.062576
1 0.062777
1 0.062979
1 0.06318
1 0.063382
1 0.063583
1 0.063785
1 0.063986
1 0.064188
1 0.064389
1 0.064591
1 0.064792
1 0.064994
1 0.065195
1 0.065397
1 0.065599
1 0.0658
1 0.066002
1 0.066203
1 0.066405
1 0.066606
1 0.066808
1 0.067009
1 0.067211
1 0.067412
1 0.067614
1 0.067815
1 0.068017
1 0.068218
1 0.06842
1 0.068622
1 0.068823
1 0.069025
1 0.069226
1 0.069428
1 0.069629
1 0.069831
1 0.070032
1 0.070234
1 0.070435
1 0.070637
1 0.070838
1 0.07104
1 0.071241
1 0.071443
1 0.071644
1 0.071846
1 0.072048
1 0.072249
1 0.072451
1 0.072652
1 0.072854
1 0.073055
1 0.073257
1 0.073458
1 0.07366
1 0.073861
1 0.074063
1 0.074264
1 0.074466
1 0.074667
1 0.074869
1 0.075071
1 0.075272
1 0.075474
1 0.075675
1 0.075877
1 0.076078
1 0.07628
1 0.076481
1 0.076683
1 0.076884
1 0.077086
1 0.077287
1 0.077489
1 0.07769
1 0.077892
1 0.078094
1 0.078295
1 0.078497
1 0.078698
1 0.0789
1 0.079101
1 0.079303
1 0.079504
1 0.079706
1 0.079907
1 0.080109
1 0.08031
1 0.080512
1 0.080713
1 0.080915
1 0.081116
1 0.081318
1 0.08152
1 0.081721
1 0.081923
1 0.082124
1 0.082326
1 0.082527
1 0.082729
1 0.08293
1 0.083132
1 0.083333
1 0.083535
1 0.083736
1 0.083938
1 0.084139
1 0.084341
1 0.084543
1 0.084744
1 0.084946
1 0.085147
1 0.085349
1 0.08555
1 0.085752
1 0.085953
1 0.086155
1 0.086356
1 0.086558
1 0.086759
1 0.086961
1 0.087162
1 0.087364
1 0.087565
1 0.087767
1 0.087969
1 0.08817
1 0.088372
1 0.088573
1 0.088775
1 0.088976
1 0.089178
1 0.089379
1 0.089581
1 0.089782
1 0.089984
1 0.090185
1 0.090387
1 0.090588
1 0.09079
1 0.090992
1 0.091193
1 0.091395
1 0.091596
1 0.091798
1 0.091999
1 0.092201
1 0.092402
1 0.092604
1 0.092805
1 0.093007
1 0.093208
1 0.09341
1 0.093611
1 0.093813
1 0.094015
1 0.094216
1 0.094418
1 0.094619
1 0.094821
1 0.095022
1 0.095224
1 0.095425
1 0.095627
1 0.095828
1 0.09603
1 0.096231
1 0.096433
1 0.096634
1 0.096836
1 0.097037
1 0.097239
1 0.097441
1 0.097642
1 0.097844
1 0.098045
1 0.098247
1 0.098448
1 0.09865
1 0.098851
1 0.099053
1 0.099254
1 0.099456
1 0.099657
1 0.099859
1 0.10006
1 0.10026
1 0.10046
1 0.10067
1 0.10087
1 0.10107
1 0.10127
1 0.10147
1 0.10167
1 0.10187
1 0.10208
1 0.10228
1 0.10248
1 0.10268
1 0.10288
1 0.10308
1 0.10328
1 0.10349
1 0.10369
1 0.10389
1 0.10409
1 0.10429
1 0.10449
1 0.1047
1 0.1049
1 0.1051
1 0.1053
1 0.1055
1 0.1057
1 0.1059
1 0.10611
1 0.10631
1 0.10651
1 0.10671
1 0.10691
1 0.10711
1 0.10732
1 0.10752
1 0.10772
1 0.10792
1 0.10812
1 0.10832
1 0.10852
1 0.10873
1 0.10893
1 0.10913
1 0.10933
1 0.10953
1 0.10973
1 0.10994
1 0.11014
1 0.11034
1 0.11054
1 0.11074
1 0.11094
1 0.11114
1 0.11135
1 0.11155
1 0.11175
1 0.11195
1 0.11215
1 0.11235
1 0.11256
1 0.11276
1 0.11296
1 0.11316
1 0.11336
1 0.11356
1 0.11376
1 0.11397
1 0.11417
1 0.11437
1 0.11457
1 0.11477
1 0.11497
1 0.11518
1 0.11538
1 0.11558
1 0.11578
1 0.11598
1 0.11618
1 0.11638
1 0.11659
1 0.11679
1 0.11699
1 0.11719
1 0.11739
1 0.11759
1 0.1178
1 0.118
1 0.1182
1 0.1184
1 0.1186
1 0.1188
1 0.119
1 0.11921
1 0.11941
1 0.11961
1 0.11981
1 0.12001
1 0.12021
1 0.12042
1 0.12062
1 0.12082
1 0.12102
1 0.12122
1 0.12142
1 0.12162
1 0.12183
1 0.12203
1 0.12223
1 0.12243
1 0.12263
1 0.12283
1 0.12304
1 0.12324
1 0.12344
1 0.12364
1 0.12384
1 0.12404
1 0.12424
1 0.12445
1 0.12465
1 0.12485
1 0.12505
1 0.12525
1 0.12545
1 0.12565
1 0.12586
1 0.12606
1 0.12626
1 0.12646
1 0.12666
1 0.12686
1 0.12707
1 0.12727
1 0.12747
1 0.12767
1 0.12787
1 0.12807
1 0.12827
1 0.12848
1 0.12868
1 0.12888
1 0.12908
1 0.12928
1 0.12948
1 0.12969
1 0.12989
1 0.13009
1 0.13029
1 0.13049
1 0.13069
1 0.13089
1 0.1311
1 0.1313
1 0.1315
1 0.1317
1 0.1319
1 0.1321
1 0.13231
1 0.13251
1 0.13271
1 0.13291
1 0.13311
1 0.13331
1 0.13351
1 0.13372
1 0.13392
1 0.13412
1 0.13432
1 0.13452
1 0.13472
1 0.13493
1 0.13513
1 0.13533
1 0.13553
1 0.13573
1 0.13593
1 0.13613
1 0.13634
1 0.13654
1 0.13674
1 0.13694
1 0.13714
1 0.13734
1 0.13755
1 0.13775
1 0.13795
1 0.13815
1 0.13835
1 0.13855
1 0.13875
1 0.13896
1 0.13916
1 0.13936
1 0.13956
1 0.13976
1 0.13996
1 0.14017
1 0.14037
1 0.14057
1 0.14077
1 0.14097
1 0.14117
1 0.14137
1 0.14158
1 0.14178
1 0.14198
1 0.14218
1 0.14238
1 0.14258
1 0.14279
1 0.14299
1 0.14319
1 0.14339
1 0.14359
1 0.14379
1 0.14399
1 0.1442
1 0.1444
1 0.1446
1 0.1448
1 0.145
1 0.1452
1 0.14541
1 0.14561
1 0.14581
1 0.14601
1 0.14621
1 0.14641
1 0.14661
1 0.14682
1 0.14702
1 0.14722
1 0.14742
1 0.14762
1 0.14782
1 0.14802
1 0.14823
1 0.14843
1 0.14863
1 0.14883
1 0.14903
1 0.14923
1 0.14944
1 0.14964
1 0.14984
1 0.15004
1 0.15024
1 0.15044
1 0.15064
1 0.15085
1 0.15105
1 0.15125
1 0.15145
1 0.15165
1 0.15185
1 0.15206
1 0.15226
1 0.15246
1 0.15266
1 0.15286
1 0.15306
1 0.15326
1 0.15347
1 0.15367
1 0.15387
1 0.15407
1 0.15427
1 0.15447
1 0.15468
1 0.15488
1 0.15508
1 0.15528
1 0.15548
1 0.15568
1 0.15588
1 0.15609
1 0.15629
1 0.15649
1 0.15669
1 0.15689
1 0.15709
1 0.1573
1 0.1575
1 0.1577
1 0.1579
1 0.1581
1 0.1583
1 0.1585
1 0.15871
1 0.15891
1 0.15911
1 0.15931
1 0.15951
1 0.15971
1 0.15992
1 0.16012
1 0.16032
1 0.16052
1 0.16072
1 0.16092
1 0.16112
1 0.16133
1 0.16153
1 0.16173
1 0.16193
1 0.16213
1 0.16233
1 0.16254
1 0.16274
1 0.16294
1 0.16314
1 0.16334
1 0.16354
1 0.16374
1 0.16395
1 0.16415
1 0.16435
1 0.16455
1 0.16475
1 0.16495
1 0.16516
1 0.16536
1 0.16556
1 0.16576
1 0.16596
1 0.16616
1 0.16636
1 0.16657
1 0.16677
1 0.16697
1 0.16717
1 0.16737
1 0.16757
1 0.16778
1 0.16798
1 0.16818
1 0.16838
1 0.16858
1 0.16878
1 0.16898
1 0.16919
1 0.16939
1 0.16959
1 0.16979
1 0.16999
1 0.17019
1 0.1704
1 0.1706
1 0.1708
1 0.171
1 0.1712
1 0.1714
1 0.1716
1 0.17181
1 0.17201
1 0.17221
1 0.17241
1 0.17261
1 0.17281
1 0.17301
1 0.17322
1 0.17342
1 0.17362
1 0.17382
1 0.17402
1 0.17422
1 0.17443
1 0.17463
1 0.17483
1 0.17503
1 0.17523
1 0.17543
1 0.17563
1 0.17584
1 0.17604
1 0.17624
1 0.17644
1 0.17664
1 0.17684
1 0.17705
1 0.17725
1 0.17745
1 0.17765
1 0.17785
1 0.17805
1 0.17825
1 0.17846
1 0.17866
1 0.17886
1 0.17906
1 0.17926
1 0.17946
1 0.17967
1 0.17987
1 0.18007
1 0.18027
1 0.18047
1 0.18067
1 0.18087
1 0.18108
1 0.18128
1 0.18148
1 0.18168
1 0.18188
1 0.18208
1 0.18229
1 0.18249
1 0.18269
1 0.18289
1 0.18309
1 0.18329
1 0.18349
1 0.1837
1 0.1839
1 0.1841
1 0.1843
1 0.1845
1 0.1847
1 0.18491
1 0.18511
1 0.18531
1 0.18551
1 0.18571
1 0.18591
1 0.18611
1 0.18632
1 0.18652
1 0.18672
1 0.18692
1 0.18712
1 0.18732
1 0.18753
1 0.18773
1 0.18793
1 0.18813
1 0.18833
1 0.18853
1 0.18873
1 0.18894
1 0.18914
1 0.18934
1 0.18954
1 0.18974
1 0.18994
1 0.19015
1 0.19035
1 0.19055
1 0.19075
1 0.19095
1 0.19115
1 0.19135
1 0.19156
1 0.19176
1 0.19196
1 0.19216
1 0.19236
1 0.19256
1 0.19277
1 0.19297
1 0.19317
1 0.19337
1 0.19357
1 0.19377
1 0.19397
1 0.19418
1 0.19438
1 0.19458
1 0.19478
1 0.19498
1 0.19518
1 0.19538
1 0.19559
1 0.19579
1 0.19599
1 0.19619
1 0.19639
1 0.19659
1 0.1968
1 0.197
1 0.1972
1.5 0.1974
1.5 0.1976
1.5 0.1978
1.5 0.198
1.5 0.19821
1.5 0.19841
1.5 0.19861
1.5 0.19881
1.5 0.19901
1.5 0.19921
1.5 0.19942
1.5 0.19962
1.5 0.19982
1.5 0.20002
1.5 0.20022
1.5 0.20042
1.5 0.20062
1.5 0.20083
1.5 0.20103
1.5 0.20123
1.5 0.20143
1.5 0.20163
1.5 0.20183
1.5 0.20204
1.5 0.20224
1.5 0.20244
1.5 0.20264
1.5 0.20284
1.5 0.20304
1.5 0.20324
1.5 0.20345
1.5 0.20365
1.5 0.20385
1.5 0.20405
1.5 0.20425
1.5 0.20445
1.5 0.20466
1.5 0.20486
1.5 0.20506
1.5 0.20526
1.5 0.20546
1.5 0.20566
1.5 0.20586
1.5 0.20607
1.5 0.20627
1.5 0.20647
1.5 0.20667
1.5 0.20687
1.5 0.20707
1.5 0.20728
1.5 0.20748
1.5 0.20768
1.5 0.20788
1.5 0.20808
1.5 0.20828
1.5 0.20848
1.5 0.20869
1.5 0.20889
1.5 0.20909
1.5 0.20929
1.5 0.20949
1.5 0.20969
1.5 0.2099
1.5 0.2101
1.5 0.2103
1.5 0.2105
1.5 0.2107
1.5 0.2109
1.5 0.2111
1.5 0.21131
1.5 0.21151
1.5 0.21171
1.5 0.21191
1.5 0.21211
1.5 0.21231
1.5 0.21252
1.5 0.21272
1.5 0.21292
1.5 0.21312
1.5 0.21332
1.5 0.21352
1.5 0.21372
1.5 0.21393
1.5 0.21413
1.5 0.21433
1.5 0.21453
1.5 0.21473
1.5 0.21493
1.5 0.21514
1.5 0.21534
1.5 0.21554
1.5 0.21574
1.5 0.21594
1.5 0.21614
1.5 0.21634
1.5 0.21655
1.5 0.21675
1.5 0.21695
1.5 0.21715
1.5 0.21735
1.5 0.21755
1.5 0.21775
1.5 0.21796
1.5 0.21816
1.5 0.21836
1.5 0.21856
1.5 0.21876
1.5 0.21896
1.5 0.21917
1.5 0.21937
1.5 0.21957
1.5 0.21977
1.5 0.21997
1.5 0.22017
1.5 0.22037
1.5 0.22058
1.5 0.22078
1.5 0.22098
1.5 0.22118
1.5 0.22138
1.5 0.22158
1.5 0.22179
1.5 0.22199
1.5 0.22219
1.5 0.22239
1.5 0.22259
1.5 0.22279
1.5 0.22299
1.5 0.2232
1.5 0.2234
1.5 0.2236
1.5 0.2238
1.5 0.224
1.5 0.2242
1.5 0.22441
1.5 0.22461
1.5 0.22481
1.5 0.22501
1.5 0.22521
1.5 0.22541
1.5 0.22561
1.5 0.22582
1.5 0.22602
1.5 0.22622
1.5 0.22642
1.5 0.22662
1.5 0.22682
1.5 0.22703
1.5 0.22723
1.5 0.22743
1.5 0.22763
1.5 0.22783
1.5 0.22803
1.5 0.22823
1.5 0.22844
1.5 0.22864
1.5 0.22884
1.5 0.22904
1.5 0.22924
1.5 0.22944
1.5 0.22965
1.5 0.22985
1.5 0.23005
1.5 0.23025
1.5 0.23045
1.5 0.23065
1.5 0.23085
1.5 0.23106
1.5 0.23126
1.5 0.23146
1.5 0.23166
1.5 0.23186
1.5 0.23206
1.5 0.23227
1.5 0.23247
1.5 0.23267
1.5 0.23287
1.5 0.23307
1.5 0.23327
1.5 0.23347
1.5 0.23368
1.5 0.23388
1.5 0.23408
1.5 0.23428
1.5 0.23448
1.5 0.23468
1.5 0.23489
1.5 0.23509
1.5 0.23529
1.5 0.23549
1.5 0.23569
1.5 0.23589
1.5 0.23609
1.5 0.2363
1.5 0.2365
1.5 0.2367
1.5 0.2369
1.5 0.2371
1.5 0.2373
1.5 0.23751
1.5 0.23771
1.5 0.23791
1.5 0.23811
1.5 0.23831
1.5 0.23851
1.5 0.23871
1.5 0.23892
1.5 0.23912
1.5 0.23932
1.5 0.23952
1.5 0.23972
1.5 0.23992
1.5 0.24012
1.5 0.24033
1.5 0.24053
1.5 0.24073
1.5 0.24093
1.5 0.24113
1.5 0.24133
1.5 0.24154
1.5 0.24174
1.5 0.24194
1.5 0.24214
1.5 0.24234
1.5 0.24254
1.5 0.24274
1.5 0.24295
1.5 0.24315
1.5 0.24335
1.5 0.24355
1.5 0.24375
1.5 0.24395
1.5 0.24416
1.5 0.24436
1.5 0.24456
1.5 0.24476
1.5 0.24496
1.5 0.24516
1.5 0.24536
1.5 0.24557
1.5 0.24577
1.5 0.24597
1.5 0.24617
1.5 0.24637
1.5 0.24657
1.5 0.24678
1.5 0.24698
1.5 0.24718
1.5 0.24738
1.5 0.24758
1.5 0.24778
1.5 0.24798
1.5 0.24819
1.5 0.24839
1.5 0.24859
1.5 0.24879
1.5 0.24899
1.5 0.24919
1.5 0.2494
1.5 0.2496
1.5 0.2498
1.5 0.25
1.5 0.2502
1.5 0.2504
1.5 0.2506
1.5 0.25081
1.5 0.25101
1.5 0.25121
1.5 0.25141
1.5 0.25161
1.5 0.25181
1.5 0.25202
1.5 0.25222
1.5 0.25242
1.5 0.25262
1.5 0.25282
1.5 0.25302
1.5 0.25322
1.5 0.25343
1.5 0.25363
1.5 0.25383
1.5 0.25403
1.5 0.25423
1.5 0.25443
1.5 0.25464
1.5 0.25484
1.5 0.25504
1.5 0.25524
1.5 0.25544
1.5 0.25564
1.5 0.25584
1.5 0.25605
1.5 0.25625
1.5 0.25645
1.5 0.25665
1.5 0.25685
1.5 0.25705
1.5 0.25726
1.5 0.25746
1.5 0.25766
1.5 0.25786
1.5 0.25806
1.5 0.25826
1.5 0.25846
1.5 0.25867
1.5 0.25887
1.5 0.25907
1.5 0.25927
1.5 0.25947
1.5 0.25967
1.5 0.25988
1.5 0.26008
1.5 0.26028
1.5 0.26048
1.5 0.26068
1.5 0.26088
1.5 0.26108
1.5 0.26129
1.5 0.26149
1.5 0.26169
1.5 0.26189
1.5 0.26209
1.5 0.26229
1.5 0.26249
1.5 0.2627
1.5 0.2629
1.5 0.2631
1.5 0.2633
1.5 0.2635
1.5 0.2637
1.5 0.26391
1.5 0.26411
1.5 0.26431
1.5 0.26451
1.5 0.26471
1.5 0.26491
1.5 0.26511
1.5 0.26532
1.5 0.26552
1.5 0.26572
1.5 0.26592
1.5 0.26612
1.5 0.26632
1.5 0.26653
1.5 0.26673
1.5 0.26693
1.5 0.26713
1.5 0.26733
1.5 0.26753
1.5 0.26773
1.5 0.26794
1.5 0.26814
1.5 0.26834
1.5 0.26854
1.5 0.26874
1.5 0.26894
1.5 0.26915
1.5 0.26935
1.5 0.26955
1.5 0.26975
1.5 0.26995
1.5 0.27015
1.5 0.27035
1.5 0.27056
1.5 0.27076
1.5 0.27096
1.5 0.27116
1.5 0.27136
1.5 0.27156
1.5 0.27177
1.5 0.27197
1.5 0.27217
1.5 0.27237
1.5 0.27257
1.5 0.27277
1.5 0.27297
1.5 0.27318
1.5 0.27338
1.5 0.27358
1.5 0.27378
1.5 0.27398
1.5 0.27418
1.5 0.27439
1.5 0.27459
1.5 0.27479
1.5 0.27499
1.5 0.27519
1.5 0.27539
1.5 0.27559
1.5 0.2758
1.5 0.276
1.5 0.2762
1.5 0.2764
1.5 0.2766
1.5 0.2768
1.5 0.27701
1.5 0.27721
1.5 0.27741
1.5 0.27761
1.5 0.27781
1.5 0.27801
1.5 0.27821
1.5 0.27842
1.5 0.27862
1.5 0.27882
1.5 0.27902
1.5 0.27922
1.5 0.27942
1.5 0.27963
1.5 0.27983
1.5 0.28003
1.5 0.28023
1.5 0.28043
1.5 0.28063
1.5 0.28083
1.5 0.28104
1.5 0.28124
1.5 0.28144
1.5 0.28164
1.5 0.28184
1.5 0.28204
1.5 0.28225
1.5 0.28245
1.5 0.28265
1.5 0.28285
1.5 0.28305
1.5 0.28325
1.5 0.28345
1.5 0.28366
1.5 0.28386
1.5 0.28406
1.5 0.28426
1.5 0.28446
1.5 0.28466
1.5 0.28486
1.5 0.28507
1.5 0.28527
1.5 0.28547
1.5 0.28567
1.5 0.28587
1.5 0.28607
1.5 0.28628
1.5 0.28648
1.5 0.28668
1.5 0.28688
1.5 0.28708
1.5 0.28728
1.5 0.28748
1.5 0.28769
1.5 0.28789
1.5 0.28809
1.5 0.28829
1.5 0.28849
1.5 0.28869
1.5 0.2889
1.5 0.2891
1.5 0.2893
1.5 0.2895
1.5 0.2897
1.5 0.2899
1.5 0.2901
1.5 0.29031
1.5 0.29051
1.5 0.29071
1.5 0.29091
1.5 0.29111
1.5 0.29131
1.5 0.29152
1.5 0.29172
1.5 0.29192
1.5 0.29212
1.5 0.29232
1.5 0.29252
1.5 0.29272
1.5 0.29293
1.5 0.29313
1.5 0.29333
1.5 0.29353
1.5 0.29373
1.5 0.29393
1.5 0.29414
1.5 0.29434
1.5 0.29454
1.5 0.29474
1.5 0.29494
1.5 0.29514
1.5 0.29534
1.5 0.29555
1.5 0.29575
1.5 0.29595
1.5 0.29615
1.5 0.29635
1.5 0.29655
1.5 0.29676
1.5 0.29696
1.5 0.29716
1.5 0.29736
1.5 0.29756
1.5 0.29776
1.5 0.29796
1.5 0.29817
1.5 0.29837
1.5 0.29857
1.5 0.29877
1.5 0.29897
1.5 0.29917
1.5 0.29938
1.5 0.29958
1.5 0.29978
1.5 0.29998
1.5 0.30018
1.5 0.30038
1.5 0.30058
1.5 0.30079
1.5 0.30099
1.5 0.30119
1.5 0.30139
1.5 0.30159
1.5 0.30179
1.5 0.302
1.5 0.3022
1.5 0.3024
1.5 0.3026
1.5 0.3028
1.5 0.303
1.5 0.3032
1.5 0.30341
1.5 0.30361
1.5 0.30381
1.5 0.30401
1.5 0.30421
1.5 0.30441
1.5 0.30462
1.5 0.30482
1.5 0.30502
1.5 0.30522
1.5 0.30542
1.5 0.30562
1.5 0.30582
1.5 0.30603
1.5 0.30623
1.5 0.30643
1.5 0.30663
1.5 0.30683
1.5 0.30703
1.5 0.30723
1.5 0.30744
1.5 0.30764
1.5 0.30784
1.5 0.30804
1.5 0.30824
1.5 0.30844
1.5 0.30865
1.5 0.30885
1.5 0.30905
1.5 0.30925
1.5 0.30945
1.5 0.30965
1.5 0.30985
1.5 0.31006
1.5 0.31026
1.5 0.31046
1.5 0.31066
1.5 0.31086
1.5 0.31106
1.5 0.31127
1.5 0.31147
1.5 0.31167
1.5 0.31187
1.5 0.31207
1.5 0.31227
1.5 0.31247
1.5 0.31268
1.5 0.31288
1.5 0.31308
1.5 0.31328
1.5 0.31348
1.5 0.31368
1.5 0.31389
1.5 0.31409
1.5 0.31429
1.5 0.31449
1.5 0.31469
1.5 0.31489
1.5 0.31509
1.5 0.3153
1.5 0.3155
1.5 0.3157
1.5 0.3159
1.5 0.3161
1.5 0.3163
1.5 0.31651
1.5 0.31671
1.5 0.31691
1.5 0.31711
1.5 0.31731
1.5 0.31751
1.5 0.31771
1.5 0.31792
1.5 0.31812
1.5 0.31832
1.5 0.31852
1.5 0.31872
1.5 0.31892
1.5 0.31913
1.5 0.31933
1.5 0.31953
1.5 0.31973
1.5 0.31993
1.5 0.32013
1.5 0.32033
1.5 0.32054
1.5 0.32074
1.5 0.32094
1.5 0.32114
1.5 0.32134
1.5 0.32154
1.5 0.32175
1.5 0.32195
1.5 0.32215
1.5 0.32235
1.5 0.32255
1.5 0.32275
1.5 0.32295
1.5 0.32316
1.5 0.32336
1.5 0.32356
1.5 0.32376
1.5 0.32396
1.5 0.32416
1.5 0.32437
1.5 0.32457
1.5 0.32477
1.5 0.32497
1.5 0.32517
1.5 0.32537
1.5 0.32557
1.5 0.32578
1.5 0.32598
1.5 0.32618
1.5 0.32638
1.5 0.32658
1.5 0.32678
1.5 0.32699
1.5 0.32719
1.5 0.32739
1.5 0.32759
1.5 0.32779
1.5 0.32799
1.5 0.32819
1.5 0.3284
1.5 0.3286
1.5 0.3288
1.5 0.329
1.5 0.3292
1.5 0.3294
1.5 0.3296
1.5 0.32981
1.5 0.33001
1.5 0.33021
1.5 0.33041
1.5 0.33061
1.5 0.33081
1.5 0.33102
1.5 0.33122
1.5 0.33142
1.5 0.33162
1.5 0.33182
1.5 0.33202
1.5 0.33222
1.5 0.33243
1.5 0.33263
1.5 0.33283
1.5 0.33303
1.5 0.33323
1.5 0.33343
1.5 0.33364
1.5 0.33384
1.5 0.33404
1.5 0.33424
1.5 0.33444
1.5 0.33464
1.5 0.33484
1.5 0.33505
1.5 0.33525
1.5 0.33545
1.5 0.33565
1.5 0.33585
1.5 0.33605
1.5 0.33626
1.5 0.33646
1.5 0.33666
1.5 0.33686
1.5 0.33706
1.5 0.33726
1.5 0.33746
1.5 0.33767
1.5 0.33787
1.5 0.33807
1.5 0.33827
1.5 0.33847
1.5 0.33867
1.5 0.33888
1.5 0.33908
1.5 0.33928
1.5 0.33948
1.5 0.33968
1.5 0.33988
1.5 0.34008
1.5 0.34029
1.5 0.34049
1.5 0.34069
1.5 0.34089
1.5 0.34109
1.5 0.34129
1.5 0.3415
1.5 0.3417
1.5 0.3419
1.5 0.3421
1.5 0.3423
1.5 0.3425
1.5 0.3427
1.5 0.34291
1.5 0.34311
1.5 0.34331
1.5 0.34351
1.5 0.34371
1.5 0.34391
1.5 0.34412
1.5 0.34432
1.5 0.34452
1.5 0.34472
1.5 0.34492
1.5 0.34512
1.5 0.34532
1.5 0.34553
1.5 0.34573
1.5 0.34593
1.5 0.34613
1.5 0.34633
1.5 0.34653
1.5 0.34674
1.5 0.34694
1.5 0.34714
1.5 0.34734
1.5 0.34754
1.5 0.34774
1.5 0.34794
1.5 0.34815
1.5 0.34835
1.5 0.34855
1.5 0.34875
1.5 0.34895
1.5 0.34915
1.5 0.34936
1.5 0.34956
1.5 0.34976
1.5 0.34996
1.5 0.35016
1.5 0.35036
1.5 0.35056
1.5 0.35077
1.5 0.35097
1.5 0.35117
1.5 0.35137
1.5 0.35157
1.5 0.35177
1.5 0.35198
1.5 0.35218
1.5 0.35238
1.5 0.35258
1.5 0.35278
1.5 0.35298
1.5 0.35318
1.5 0.35339
1.5 0.35359
1.5 0.35379
1.5 0.35399
1.5 0.35419
1.5 0.35439
1.5 0.35459
1.5 0.3548
1.5 0.355
1.5 0.3552
1.5 0.3554
1.5 0.3556
1.5 0.3558
1.5 0.35601
1.5 0.35621
1.5 0.35641
1.5 0.35661
1.5 0.35681
1.5 0.35701
1.5 0.35721
1.5 0.35742
1.5 0.35762
1.5 0.35782
1.5 0.35802
1.5 0.35822
1.5 0.35842
1.5 0.35863
1.5 0.35883
1.5 0.35903
1.5 0.35923
1.5 0.35943
1.5 0.35963
1.5 0.35983
1.5 0.36004
1.5 0.36024
1.5 0.36044
1.5 0.36064
1.5 0.36084
1.5 0.36104
1.5 0.36125
1.5 0.36145
1.5 0.36165
1.5 0.36185
1.5 0.36205
1.5 0.36225
1.5 0.36245
1.5 0.36266
1.5 0.36286
1.5 0.36306
1.5 0.36326
1.5 0.36346
1.5 0.36366
1.5 0.36387
1.5 0.36407
1.5 0.36427
1.5 0.36447
1.5 0.36467
1.5 0.36487
1.5 0.36507
1.5 0.36528
1.5 0.36548
1.5 0.36568
1.5 0.36588
1.5 0.36608
1.5 0.36628
1.5 0.36649
1.5 0.36669
1.5 0.36689
1.5 0.36709
1.5 0.36729
1.5 0.36749
1.5 0.36769
1.5 0.3679
1.5 0.3681
1.5 0.3683
1.5 0.3685
1.5 0.3687
1.5 0.3689
1.5 0.36911
1.5 0.36931
1.5 0.36951
1.5 0.36971
1.5 0.36991
1.5 0.37011
1.5 0.37031
1.5 0.37052
1.5 0.37072
1.5 0.37092
1.5 0.37112
1.5 0.37132
1.5 0.37152
1.5 0.37173
1.5 0.37193
1.5 0.37213
1.5 0.37233
1.5 0.37253
1.5 0.37273
1.5 0.37293
1.5 0.37314
1.5 0.37334
1.5 0.37354
1.5 0.37374
1.5 0.37394
1.5 0.37414
1.5 0.37435
1.5 0.37455
1.5 0.37475
1.5 0.37495
1.5 0.37515
1.5 0.37535
1.5 0.37555
1.5 0.37576
1.5 0.37596
1.5 0.37616
1.5 0.37636
1.5 0.37656
1.5 0.37676
1.5 0.37696
1.5 0.37717
1.5 0.37737
1.5 0.37757
1.5 0.37777
1.5 0.37797
1.5 0.37817
1.5 0.37838
1.5 0.37858
1.5 0.37878
1.5 0.37898
1.5 0.37918
1.5 0.37938
1.5 0.37958
1.5 0.37979
1.5 0.37999
1.5 0.38019
1.5 0.38039
1.5 0.38059
1.5 0.38079
1.5 0.381
1.5 0.3812
1.5 0.3814
1.5 0.3816
1.5 0.3818
1.5 0.382
1.5 0.3822
1.5 0.38241
1.5 0.38261
1.5 0.38281
1.5 0.38301
1.5 0.38321
1.5 0.38341
1.5 0.38362
1.5 0.38382
1.5 0.38402
1.5 0.38422
1.5 0.38442
1.5 0.38462
1.5 0.38482
1.5 0.38503
1.5 0.38523
1.5 0.38543
1.5 0.38563
1.5 0.38583
1.5 0.38603
1.5 0.38624
1.5 0.38644
1.5 0.38664
1.5 0.38684
1.5 0.38704
1.5 0.38724
1.5 0.38744
1.5 0.38765
1.5 0.38785
1.5 0.38805
1.5 0.38825
1.5 0.38845
1.5 0.38865
1.5 0.38886
1.5 0.38906
1.5 0.38926
1.5 0.38946
1.5 0.38966
1.5 0.38986
1.5 0.39006
1.5 0.39027
1.5 0.39047
1.5 0.39067
1.5 0.39087
1.5 0.39107
1.5 0.39127
1.5 0.39148
1.5 0.39168
1.5 0.39188
1.5 0.39208
1.5 0.39228
1.5 0.39248
1.5 0.39268
1.5 0.39289
1.5 0.39309
1.5 0.39329
1.5 0.39349
1.5 0.39369
1.5 0.39389
1.5 0.3941
1.5 0.3943
1.5 0.3945
1.5 0.3947
1.5 0.3949
1.5 0.3951
1.5 0.3953
1.5 0.39551
1.5 0.39571
1.5 0.39591
1.5 0.39611
1.5 0.39631
1.5 0.39651
1.5 0.39672
1.5 0.39692
1.5 0.39712
1.5 0.39732
1.5 0.39752
1.5 0.39772
1.5 0.39792
1.5 0.39813
1.5 0.39833
1.5 0.39853
1.5 0.39873
1.5 0.39893
1.5 0.39913
1.5 0.39933
1.5 0.39954
1.5 0.39974
1.5 0.39994
1.5 0.40014
1.5 0.40034
1.5 0.40054
1.5 0.40075
1.5 0.40095
1.5 0.40115
1.5 0.40135
1.5 0.40155
1.5 0.40175
1.5 0.40195
1.5 0.40216
1.5 0.40236
1.5 0.40256
1.5 0.40276
1.5 0.40296
1.5 0.40316
1.5 0.40337
1.5 0.40357
1.5 0.40377
1.5 0.40397
1.5 0.40417
1.5 0.40437
1.5 0.40457
1.5 0.40478
1.5 0.40498
1.5 0.40518
1.5 0.40538
1.5 0.40558
1.5 0.40578
1.5 0.40599
1.5 0.40619
1.5 0.40639
1.5 0.40659
1.5 0.40679
1.5 0.40699
1.5 0.40719
1.5 0.4074
1.5 0.4076
1.5 0.4078
1.5 0.408
1.5 0.4082
1.5 0.4084
1.5 0.40861
1.5 0.40881
1.5 0.40901
1.5 0.40921
1.5 0.40941
1.5 0.40961
1.5 0.40981
1.5 0.41002
1.5 0.41022
1.5 0.41042
1.5 0.41062
1.5 0.41082
1.5 0.41102
1.5 0.41123
1.5 0.41143
1.5 0.41163
1.5 0.41183
1.5 0.41203
1.5 0.41223
1.5 0.41243
1.5 0.41264
1.5 0.41284
1.5 0.41304
1.5 0.41324
1.5 0.41344
1.5 0.41364
1.5 0.41385
1.5 0.41405
1.5 0.41425
1.5 0.41445
1.5 0.41465
1.5 0.41485
1.5 0.41505
1.5 0.41526
1.5 0.41546
1.5 0.41566
1.5 0.41586
1.5 0.41606
1.5 0.41626
1.5 0.41647
1.5 0.41667
1.5 0.41687
1.5 0.41707
1.5 0.41727
1.5 0.41747
1.5 0.41767
1.5 0.41788
1.5 0.41808
1.5 0.41828
1.5 0.41848
1.5 0.41868
1.5 0.41888
1.5 0.41909
1.5 0.41929
1.5 0.41949
1.5 0.41969
1.5 0.41989
1.5 0.42009
1.5 0.42029
1.5 0.4205
1.5 0.4207
1.5 0.4209
1.5 0.4211
1.5 0.4213
1.5 0.4215
1.5 0.4217
1.5 0.42191
1.5 0.42211
1.5 0.42231
1.5 0.42251
1.5 0.42271
1.5 0.42291
1.5 0.42312
1.5 0.42332
1.5 0.42352
1.5 0.42372
1.5 0.42392
1.5 0.42412
1.5 0.42432
1.5 0.42453
1.5 0.42473
1.5 0.42493
1.5 0.42513
1.5 0.42533
1.5 0.42553
1.5 0.42574
1.5 0.42594
1.5 0.42614
1.5 0.42634
1.5 0.42654
1.5 0.42674
1.5 0.42694
1.5 0.42715
1.5 0.42735
1.5 0.42755
1.5 0.42775
1.5 0.42795
1.5 0.42815
1.5 0.42836
1.5 0.42856
1.5 0.42876
1.5 0.42896
1.5 0.42916
1.5 0.42936
1.5 0.42956
1.5 0.42977
1.5 0.42997
1.5 0.43017
1.5 0.43037
1.5 0.43057
1.5 0.43077
1.5 0.43098
1.5 0.43118
1.5 0.43138
1.5 0.43158
1.5 0.43178
1.5 0.43198
1.5 0.43218
1.5 0.43239
1.5 0.43259
1.5 0.43279
1.5 0.43299
1.5 0.43319
1.5 0.43339
1.5 0.4336
1.5 0.4338
1.5 0.434
1.5 0.4342
1.5 0.4344
1.5 0.4346
1.5 0.4348
1.5 0.43501
1.5 0.43521
1.5 0.43541
1.5 0.43561
1.5 0.43581
1.5 0.43601
1.5 0.43622
1.5 0.43642
1.5 0.43662
1.5 0.43682
1.5 0.43702
1.5 0.43722
1.5 0.43742
1.5 0.43763
1.5 0.43783
1.5 0.43803
1.5 0.43823
1.5 0.43843
1.5 0.43863
1.5 0.43884
1.5 0.43904
1.5 0.43924
1.5 0.43944
1.5 0.43964
1.5 0.43984
1.5 0.44004
1.5 0.44025
1.5 0.44045
1.5 0.44065
1.5 0.44085
1.5 0.44105
1.5 0.44125
1.5 0.44146
1.5 0.44166
1.5 0.44186
1.5 0.44206
1.5 0.44226
1.5 0.44246
1.5 0.44266
1.5 0.44287
1.5 0.44307
1.5 0.44327
1.5 0.44347
1.5 0.44367
1.5 0.44387
1.5 0.44407
1.5 0.44428
1.5 0.44448
1.5 0.44468
1.5 0.44488
1.5 0.44508
1.5 0.44528
1.5 0.44549
1.5 0.44569
1.5 0.44589
1.5 0.44609
1.5 0.44629
1.5 0.44649
1.5 0.44669
1.5 0.4469
1.5 0.4471
1.5 0.4473
1.5 0.4475
1.5 0.4477
1.5 0.4479
1.5 0.44811
1.5 0.44831
1.5 0.44851
1.5 0.44871
1.5 0.44891
1.5 0.44911
1.5 0.44931
1.5 0.44952
1.5 0.44972
1.5 0.44992
1.5 0.45012
1.5 0.45032
1.5 0.45052
1.5 0.45073
1.5 0.45093
1.5 0.45113
1.5 0.45133
1.5 0.45153
1.5 0.45173
1.5 0.45193
1.5 0.45214
1.5 0.45234
1.5 0.45254
1.5 0.45274
1.5 0.45294
1.5 0.45314
1.5 0.45335
1.5 0.45355
1.5 0.45375
1.5 0.45395
1.5 0.45415
1.5 0.45435
1.5 0.45455
1.5 0.45476
1.5 0.45496
1.5 0.45516
1.5 0.45536
1.5 0.45556
1.5 0.45576
1.5 0.45597
1.5 0.45617
1.5 0.45637
1.5 0.45657
1.5 0.45677
1.5 0.45697
1.5 0.45717
1.5 0.45738
1.5 0.45758
1.5 0.45778
1.5 0.45798
1.5 0.45818
1.5 0.45838
1.5 0.45859
1.5 0.45879
1.5 0.45899
1.5 0.45919
1.5 0.45939
1.5 0.45959
1.5 0.45979
1.5 0.46
1.5 0.4602
1.5 0.4604
1.5 0.4606
1.5 0.4608
1.5 0.461
1.5 0.46121
1.5 0.46141
1.5 0.46161
1.5 0.46181
1.5 0.46201
1.5 0.46221
1.5 0.46241
1.5 0.46262
1.5 0.46282
1.5 0.46302
1.5 0.46322
1.5 0.46342
1.5 0.46362
1.5 0.46383
1.5 0.46403
1.5 0.46423
1.5 0.46443
1.5 0.46463
1.5 0.46483
1.5 0.46503
1.5 0.46524
1.5 0.46544
1.5 0.46564
1.5 0.46584
1.5 0.46604
1.5 0.46624
1.5 0.46644
1.5 0.46665
1.5 0.46685
1.5 0.46705
1.5 0.46725
1.5 0.46745
1.5 0.46765
1.5 0.46786
1.5 0.46806
1.5 0.46826
1.5 0.46846
1.5 0.46866
1.5 0.46886
1.5 0.46906
1.5 0.46927
1.5 0.46947
1.5 0.46967
1.5 0.46987
1.5 0.47007
1.5 0.47027
1.5 0.47048
1.5 0.47068
1.5 0.47088
1.5 0.47108
1.5 0.47128
1.5 0.47148
1.5 0.47168
1.5 0.47189
1.5 0.47209
1.5 0.47229
1.5 0.47249
1.5 0.47269
1.5 0.47289
1.5 0.4731
1.5 0.4733
1.5 0.4735
1.5 0.4737
1.5 0.4739
1.5 0.4741
1.5 0.4743
1.5 0.47451
1.5 0.47471
1.5 0.47491
1.5 0.47511
1.5 0.47531
1.5 0.47551
1.5 0.47572
1.5 0.47592
1.5 0.47612
1.5 0.47632
1.5 0.47652
1.5 0.47672
1.5 0.47692
1.5 0.47713
1.5 0.47733
1.5 0.47753
1.5 0.47773
1.5 0.47793
1.5 0.47813
1.5 0.47834
1.5 0.47854
1.5 0.47874
1.5 0.47894
1.5 0.47914
1.5 0.47934
1.5 0.47954
1.5 0.47975
1.5 0.47995
1.5 0.48015
1.5 0.48035
1.5 0.48055
1.5 0.48075
1.5 0.48096
1.5 0.48116
1.5 0.48136
1.5 0.48156
1.5 0.48176
1.5 0.48196
1.5 0.48216
1.5 0.48237
1.5 0.48257
1.5 0.48277
1.5 0.48297
1.5 0.48317
1.5 0.48337
1.5 0.48358
1.5 0.48378
1.5 0.48398
1.5 0.48418
1.5 0.48438
1.5 0.48458
1.5 0.48478
1.5 0.48499
1.5 0.48519
1.5 0.48539
1.5 0.48559
1.5 0.48579
1.5 0.48599
1.5 0.4862
1.5 0.4864
1.5 0.4866
1.5 0.4868
1.5 0.487
1.5 0.4872
1.5 0.4874
1.5 0.48761
1.5 0.48781
1.5 0.48801
1.5 0.48821
1.5 0.48841
1.5 0.48861
1.5 0.48881
1.5 0.48902
1.5 0.48922
1.5 0.48942
1.5 0.48962
1.5 0.48982
1.5 0.49002
1.5 0.49023
1.5 0.49043
1.5 0.49063
1.5 0.49083
1.5 0.49103
1.5 0.49123
1.5 0.49143
1.5 0.49164
1.5 0.49184
1.5 0.49204
1.5 0.49224
1.5 0.49244
1.5 0.49264
1.5 0.49285
1.5 0.49305
1.5 0.49325
1.5 0.49345
1.5 0.49365
1.5 0.49385
1.5 0.49405
1.5 0.49426
1.5 0.49446
1.5 0.49466
1.5 0.49486
1.5 0.49506
1.5 0.49526
1.5 0.49547
1.5 0.49567
1.5 0.49587
1.5 0.49607
1.5 0.49627
1.5 0.49647
1.5 0.49667
1.5 0.49688
1.5 0.49708
1.5 0.49728
1.5 0.49748
1.5 0.49768
1.5 0.49788
1.5 0.49809
1.5 0.49829
1.5 0.49849
1.5 0.49869
1.5 0.49889
1.5 0.49909
1.5 0.49929
1.5 0.4995
1.5 0.4997
1.5 0.4999
1.5 0.5001
1.5 0.5003
1.5 0.5005
1.5 0.50071
1.5 0.50091
1.5 0.50111
1.5 0.50131
1.5 0.50151
1.5 0.50171
1.5 0.50191
1.5 0.50212
1.5 0.50232
1.5 0.50252
1.5 0.50272
1.5 0.50292
1.5 0.50312
1.5 0.50333
1.5 0.50353
1.5 0.50373
1.5 0.50393
1.5 0.50413
1.5 0.50433
1.5 0.50453
1.5 0.50474
1.5 0.50494
1.5 0.50514
1.5 0.50534
1.5 0.50554
1.5 0.50574
1.5 0.50595
1.5 0.50615
1.5 0.50635
1.5 0.50655
1.5 0.50675
1.5 0.50695
1.5 0.50715
1.5 0.50736
1.5 0.50756
1.5 0.50776
1.5 0.50796
1.5 0.50816
1.5 0.50836
1.5 0.50857
1.5 0.50877
1.5 0.50897
1.5 0.50917
1.5 0.50937
1.5 0.50957
1.5 0.50977
1.5 0.50998
1.5 0.51018
1.5 0.51038
1.5 0.51058
1.5 0.51078
1.5 0.51098
1.5 0.51119
1.5 0.51139
1.5 0.51159
1.5 0.51179
1.5 0.51199
1.5 0.51219
1.5 0.51239
1.5 0.5126
1.5 0.5128
1.5 0.513
1.5 0.5132
1.5 0.5134
1.5 0.5136
1.5 0.5138
1.5 0.51401
1.5 0.51421
1.5 0.51441
1.5 0.51461
1.5 0.51481
1.5 0.51501
1.5 0.51522
1.5 0.51542
1.5 0.51562
1.5 0.51582
1.5 0.51602
1.5 0.51622
1.5 0.51642
1.5 0.51663
1.5 0.51683
1.5 0.51703
1.5 0.51723
1.5 0.51743
1.5 0.51763
1.5 0.51784
1.5 0.51804
1.5 0.51824
1.5 0.51844
1.5 0.51864
1.5 0.51884
1.5 0.51904
1.5 0.51925
1.5 0.51945
1.5 0.51965
1.5 0.51985
1.5 0.52005
1.5 0.52025
1.5 0.52046
1.5 0.52066
1.5 0.52086
1.5 0.52106
1.5 0.52126
1.5 0.52146
1.5 0.52166
1.5 0.52187
1.5 0.52207
1.5 0.52227
1.5 0.52247
1.5 0.52267
1.5 0.52287
1.5 0.52308
1.5 0.52328
1.5 0.52348
1.5 0.52368
1.5 0.52388
1.5 0.52408
1.5 0.52428
1.5 0.52449
1.5 0.52469
1.5 0.52489
1.5 0.52509
1.5 0.52529
1.5 0.52549
1.5 0.5257
1.5 0.5259
1.5 0.5261
1.5 0.5263
1.5 0.5265
1.5 0.5267
1.5 0.5269
1.5 0.52711
1.5 0.52731
1.5 0.52751
1.5 0.52771
1.5 0.52791
1.5 0.52811
1.5 0.52832
1.5 0.52852
1.5 0.52872
1.5 0.52892
1.5 0.52912
1.5 0.52932
1.5 0.52952
1.5 0.52973
1.5 0.52993
1.5 0.53013
1.5 0.53033
1.5 0.53053
1.5 0.53073
1.5 0.53094
1.5 0.53114
1.5 0.53134
1.5 0.53154
1.5 0.53174
1.5 0.53194
1.5 0.53214
1.5 0.53235
1.5 0.53255
1.5 0.53275
1.5 0.53295
1.5 0.53315
1.5 0.53335
1.5 0.53356
1.5 0.53376
1.5 0.53396
1.5 0.53416
1.5 0.53436
1.5 0.53456
1.5 0.53476
1.5 0.53497
1.5 0.53517
1.5 0.53537
1.5 0.53557
1.5 0.53577
1.5 0.53597
1.5 0.53617
1.5 0.53638
1.5 0.53658
1.5 0.53678
1.5 0.53698
1.5 0.53718
1.5 0.53738
1.5 0.53759
1.5 0.53779
1.5 0.53799
1.5 0.53819
1.5 0.53839
1.5 0.53859
1.5 0.53879
1.5 0.539
1.5 0.5392
1.5 0.5394
1.5 0.5396
1.5 0.5398
1.5 0.54
1.5 0.54021
1.5 0.54041
1.5 0.54061
1.5 0.54081
1.5 0.54101
1.5 0.54121
1.5 0.54141
1.5 0.54162
1.5 0.54182
1.5 0.54202
1.5 0.54222
1.5 0.54242
1.5 0.54262
1.5 0.54283
1.5 0.54303
1.5 0.54323
1.5 0.54343
1.5 0.54363
1.5 0.54383
1.5 0.54403
1.5 0.54424
1.5 0.54444
1.5 0.54464
1.5 0.54484
1.5 0.54504
1.5 0.54524
1.5 0.54545
1.5 0.54565
1.5 0.54585
1.5 0.54605
1.5 0.54625
1.5 0.54645
1.5 0.54665
1.5 0.54686
1.5 0.54706
1.5 0.54726
1.5 0.54746
1.5 0.54766
1.5 0.54786
1.5 0.54807
1.5 0.54827
1.5 0.54847
1.5 0.54867
1.5 0.54887
1.5 0.54907
1.5 0.54927
1.5 0.54948
1.5 0.54968
1.5 0.54988
1.5 0.55008
1.5 0.55028
1.5 0.55048
1.5 0.55069
1.5 0.55089
1.5 0.55109
1.5 0.55129
1.5 0.55149
1.5 0.55169
1.5 0.55189
1.5 0.5521
1.5 0.5523
1.5 0.5525
1.5 0.5527
1.5 0.5529
1.5 0.5531
1.5 0.55331
1.5 0.55351
1.5 0.55371
1.5 0.55391
1.5 0.55411
1.5 0.55431
1.5 0.55451
1.5 0.55472
1.5 0.55492
1.5 0.55512
1.5 0.55532
1.5 0.55552
1.5 0.55572
1.5 0.55593
1.5 0.55613
1.75 0.55633
1.75 0.55653
1.75 0.55673
1.75 0.55693
1.75 0.55713
1.75 0.55734
1.75 0.55754
1.75 0.55774
1.75 0.55794
1.75 0.55814
1.75 0.55834
1.75 0.55854
1.75 0.55875
1.75 0.55895
1.75 0.55915
1.75 0.55935
1.75 0.55955
1.75 0.55975
1.75 0.55996
1.75 0.56016
1.75 0.56036
1.75 0.56056
1.75 0.56076
1.75 0.56096
1.75 0.56116
1.75 0.56137
1.75 0.56157
1.75 0.56177
1.75 0.56197
1.75 0.56217
1.75 0.56237
1.75 0.56258
1.75 0.56278
1.75 0.56298
1.75 0.56318
1.75 0.56338
1.75 0.56358
1.75 0.56378
1.75 0.56399
1.75 0.56419
1.75 0.56439
1.75 0.56459
1.75 0.56479
1.75 0.56499
1.75 0.5652
1.75 0.5654
1.75 0.5656
1.75 0.5658
1.75 0.566
1.75 0.5662
1.75 0.5664
1.75 0.56661
1.75 0.56681
1.75 0.56701
1.75 0.56721
1.75 0.56741
1.75 0.56761
1.75 0.56782
1.75 0.56802
1.75 0.56822
1.75 0.56842
1.75 0.56862
1.75 0.56882
1.75 0.56902
1.75 0.56923
1.75 0.56943
1.75 0.56963
1.75 0.56983
1.75 0.57003
1.75 0.57023
1.75 0.57044
1.75 0.57064
1.75 0.57084
1.75 0.57104
1.75 0.57124
1.75 0.57144
1.75 0.57164
1.75 0.57185
1.75 0.57205
1.75 0.57225
1.75 0.57245
1.75 0.57265
1.75 0.57285
1.75 0.57306
1.75 0.57326
1.75 0.57346
1.75 0.57366
1.75 0.57386
1.75 0.57406
1.75 0.57426
1.75 0.57447
1.75 0.57467
1.75 0.57487
1.75 0.57507
1.75 0.57527
1.75 0.57547
1.75 0.57568
1.75 0.57588
1.75 0.57608
1.75 0.57628
1.75 0.57648
1.75 0.57668
1.75 0.57688
1.75 0.57709
1.75 0.57729
1.75 0.57749
1.75 0.57769
1.75 0.57789
1.75 0.57809
1.75 0.5783
1.75 0.5785
1.75 0.5787
1.75 0.5789
1.75 0.5791
1.75 0.5793
1.75 0.5795
1.75 0.57971
1.75 0.57991
1.75 0.58011
1.75 0.58031
1.75 0.58051
1.75 0.58071
1.75 0.58091
1.75 0.58112
1.75 0.58132
1.75 0.58152
1.75 0.58172
1.75 0.58192
1.75 0.58212
1.75 0.58233
1.75 0.58253
1.75 0.58273
1.75 0.58293
1.75 0.58313
1.75 0.58333
1.75 0.58353
1.75 0.58374
1.75 0.58394
1.75 0.58414
1.75 0.58434
1.75 0.58454
1.75 0.58474
1.75 0.58495
1.75 0.58515
1.75 0.58535
1.75 0.58555
1.75 0.58575
1.75 0.58595
1.75 0.58615
1.75 0.58636
1.75 0.58656
1.75 0.58676
1.75 0.58696
1.75 0.58716
1.75 0.58736
1.75 0.58757
1.75 0.58777
1.75 0.58797
1.75 0.58817
1.75 0.58837
1.75 0.58857
1.75 0.58877
1.75 0.58898
1.75 0.58918
1.75 0.58938
1.75 0.58958
1.75 0.58978
1.75 0.58998
1.75 0.59019
1.75 0.59039
1.75 0.59059
1.75 0.59079
1.75 0.59099
1.75 0.59119
1.75 0.59139
1.75 0.5916
1.75 0.5918
1.75 0.592
1.75 0.5922
1.75 0.5924
1.75 0.5926
1.75 0.59281
1.75 0.59301
1.75 0.59321
1.75 0.59341
1.75 0.59361
1.75 0.59381
1.75 0.59401
1.75 0.59422
1.75 0.59442
1.75 0.59462
1.75 0.59482
1.75 0.59502
1.75 0.59522
1.75 0.59543
1.75 0.59563
1.75 0.59583
1.75 0.59603
1.75 0.59623
1.75 0.59643
1.75 0.59663
1.75 0.59684
1.75 0.59704
1.75 0.59724
1.75 0.59744
1.75 0.59764
1.75 0.59784
1.75 0.59805
1.75 0.59825
1.75 0.59845
1.75 0.59865
1.75 0.59885
1.75 0.59905
1.75 0.59925
1.75 0.59946
1.75 0.59966
1.75 0.59986
1.75 0.60006
1.75 0.60026
1.75 0.60046
1.75 0.60067
1.75 0.60087
1.75 0.60107
1.75 0.60127
1.75 0.60147
1.75 0.60167
1.75 0.60187
1.75 0.60208
1.75 0.60228
1.75 0.60248
1.75 0.60268
1.75 0.60288
1.75 0.60308
1.75 0.60328
1.75 0.60349
1.75 0.60369
1.75 0.60389
1.75 0.60409
1.75 0.60429
1.75 0.60449
1.75 0.6047
1.75 0.6049
1.75 0.6051
1.75 0.6053
1.75 0.6055
1.75 0.6057
1.75 0.6059
1.75 0.60611
1.75 0.60631
1.75 0.60651
1.75 0.60671
1.75 0.60691
1.75 0.60711
1.75 0.60732
1.75 0.60752
1.75 0.60772
1.75 0.60792
1.75 0.60812
1.75 0.60832
1.75 0.60852
1.75 0.60873
1.75 0.60893
1.75 0.60913
1.75 0.60933
1.75 0.60953
1.75 0.60973
1.75 0.60994
1.75 0.61014
1.75 0.61034
1.75 0.61054
1.75 0.61074
1.75 0.61094
1.75 0.61114
1.75 0.61135
1.75 0.61155
1.75 0.61175
1.75 0.61195
1.75 0.61215
1.75 0.61235
1.75 0.61256
1.75 0.61276
1.75 0.61296
1.75 0.61316
1.75 0.61336
1.75 0.61356
1.75 0.61376
1.75 0.61397
1.75 0.61417
1.75 0.61437
1.75 0.61457
1.75 0.61477
1.75 0.61497
1.75 0.61518
1.75 0.61538
1.75 0.61558
1.75 0.61578
1.75 0.61598
1.75 0.61618
1.75 0.61638
1.75 0.61659
1.75 0.61679
1.75 0.61699
1.75 0.61719
1.75 0.61739
1.75 0.61759
1.75 0.6178
1.75 0.618
1.75 0.6182
1.75 0.6184
1.75 0.6186
1.75 0.6188
1.75 0.619
1.75 0.61921
1.75 0.61941
1.75 0.61961
1.75 0.61981
1.75 0.62001
1.75 0.62021
1.75 0.62042
1.75 0.62062
1.75 0.62082
1.75 0.62102
1.75 0.62122
1.75 0.62142
1.75 0.62162
1.75 0.62183
1.75 0.62203
1.75 0.62223
1.75 0.62243
1.75 0.62263
1.75 0.62283
1.75 0.62304
1.75 0.62324
1.75 0.62344
1.75 0.62364
1.75 0.62384
1.75 0.62404
1.75 0.62424
1.75 0.62445
1.75 0.62465
1.75 0.62485
1.75 0.62505
1.75 0.62525
1.75 0.62545
1.75 0.62565
1.75 0.62586
1.75 0.62606
1.75 0.62626
1.75 0.62646
1.75 0.62666
1.75 0.62686
1.75 0.62707
1.75 0.62727
1.75 0.62747
1.75 0.62767
1.75 0.62787
1.75 0.62807
1.75 0.62827
1.75 0.62848
1.75 0.62868
1.75 0.62888
1.75 0.62908
1.75 0.62928
1.75 0.62948
1.75 0.62969
1.75 0.62989
1.75 0.63009
1.75 0.63029
1.75 0.63049
1.75 0.63069
1.75 0.63089
1.75 0.6311
1.75 0.6313
1.75 0.6315
1.75 0.6317
1.75 0.6319
1.75 0.6321
1.75 0.63231
1.75 0.63251
1.75 0.63271
1.75 0.63291
1.75 0.63311
1.75 0.63331
1.75 0.63351
1.75 0.63372
1.75 0.63392
1.75 0.63412
1.75 0.63432
1.75 0.63452
1.75 0.63472
1.75 0.63493
1.75 0.63513
1.75 0.63533
1.75 0.63553
1.75 0.63573
1.75 0.63593
1.75 0.63613
1.75 0.63634
1.75 0.63654
1.75 0.63674
1.75 0.63694
1.75 0.63714
1.75 0.63734
1.75 0.63755
1.75 0.63775
1.75 0.63795
1.75 0.63815
1.75 0.63835
1.75 0.63855
1.75 0.63875
1.75 0.63896
1.75 0.63916
1.75 0.63936
1.75 0.63956
1.75 0.63976
1.75 0.63996
1.75 0.64017
1.75 0.64037
1.75 0.64057
1.75 0.64077
1.75 0.64097
1.75 0.64117
1.75 0.64137
1.75 0.64158
1.75 0.64178
1.75 0.64198
1.75 0.64218
1.75 0.64238
1.75 0.64258
1.75 0.64279
1.75 0.64299
1.75 0.64319
1.75 0.64339
1.75 0.64359
1.75 0.64379
1.75 0.64399
1.75 0.6442
1.75 0.6444
1.75 0.6446
1.75 0.6448
1.75 0.645
1.75 0.6452
1.75 0.64541
1.75 0.64561
1.75 0.64581
1.75 0.64601
1.75 0.64621
1.75 0.64641
1.75 0.64661
1.75 0.64682
1.75 0.64702
1.75 0.64722
1.75 0.64742
1.75 0.64762
1.75 0.64782
1.75 0.64802
1.75 0.64823
1.75 0.64843
1.75 0.64863
1.75 0.64883
1.75 0.64903
1.75 0.64923
1.75 0.64944
1.75 0.64964
1.75 0.64984
1.75 0.65004
1.75 0.65024
1.75 0.65044
1.75 0.65064
1.75 0.65085
1.75 0.65105
1.75 0.65125
1.75 0.65145
1.75 0.65165
1.75 0.65185
1.75 0.65206
1.75 0.65226
1.75 0.65246
1.75 0.65266
1.75 0.65286
1.75 0.65306
1.75 0.65326
1.75 0.65347
1.75 0.65367
1.75 0.65387
1.75 0.65407
1.75 0.65427
1.75 0.65447
1.75 0.65468
1.75 0.65488
1.75 0.65508
1.75 0.65528
1.75 0.65548
1.75 0.65568
1.75 0.65588
1.75 0.65609
1.75 0.65629
1.75 0.65649
1.75 0.65669
1.75 0.65689
1.75 0.65709
1.75 0.6573
1.75 0.6575
1.75 0.6577
1.75 0.6579
1.75 0.6581
1.75 0.6583
1.75 0.6585
1.75 0.65871
1.75 0.65891
1.75 0.65911
1.75 0.65931
1.75 0.65951
1.75 0.65971
1.75 0.65992
1.75 0.66012
1.75 0.66032
1.75 0.66052
1.75 0.66072
1.75 0.66092
1.75 0.66112
1.75 0.66133
1.75 0.66153
1.75 0.66173
1.75 0.66193
1.75 0.66213
1.75 0.66233
1.75 0.66254
1.75 0.66274
1.75 0.66294
1.75 0.66314
1.75 0.66334
1.75 0.66354
1.75 0.66374
1.75 0.66395
1.75 0.66415
1.75 0.66435
1.75 0.66455
1.75 0.66475
1.75 0.66495
1.75 0.66516
1.75 0.66536
1.75 0.66556
1.75 0.66576
1.75 0.66596
1.75 0.66616
1.75 0.66636
1.75 0.66657
1.75 0.66677
1.75 0.66697
1.75 0.66717
1.75 0.66737
1.75 0.66757
1.75 0.66778
1.75 0.66798
1.75 0.66818
1.75 0.66838
1.75 0.66858
1.75 0.66878
1.75 0.66898
1.75 0.66919
1.75 0.66939
1.75 0.66959
1.75 0.66979
1.75 0.66999
1.75 0.67019
1.75 0.6704
1.75 0.6706
1.75 0.6708
1.75 0.671
1.75 0.6712
1.75 0.6714
1.75 0.6716
1.75 0.67181
1.75 0.67201
1.75 0.67221
1.75 0.67241
1.75 0.67261
1.75 0.67281
1.75 0.67301
1.75 0.67322
1.75 0.67342
1.75 0.67362
1.75 0.67382
1.75 0.67402
1.75 0.67422
1.75 0.67443
1.75 0.67463
1.75 0.67483
1.75 0.67503
1.75 0.67523
1.75 0.67543
1.75 0.67563
1.75 0.67584
1.75 0.67604
1.75 0.67624
1.75 0.67644
1.75 0.67664
1.75 0.67684
1.75 0.67705
1.75 0.67725
1.75 0.67745
1.75 0.67765
1.75 0.67785
1.75 0.67805
1.75 0.67825
1.75 0.67846
1.75 0.67866
1.75 0.67886
1.75 0.67906
1.75 0.67926
1.75 0.67946
1.75 0.67967
1.75 0.67987
1.75 0.68007
1.75 0.68027
1.75 0.68047
1.75 0.68067
1.75 0.68087
1.75 0.68108
1.75 0.68128
1.75 0.68148
1.75 0.68168
1.75 0.68188
1.75 0.68208
1.75 0.68229
1.75 0.68249
1.75 0.68269
1.75 0.68289
1.75 0.68309
1.75 0.68329
1.75 0.68349
1.75 0.6837
1.75 0.6839
1.75 0.6841
1.75 0.6843
1.75 0.6845
1.75 0.6847
1.75 0.68491
1.75 0.68511
1.75 0.68531
1.75 0.68551
1.75 0.68571
1.75 0.68591
1.75 0.68611
1.75 0.68632
1.75 0.68652
1.75 0.68672
1.75 0.68692
1.75 0.68712
1.75 0.68732
1.75 0.68753
1.75 0.68773
1.75 0.68793
1.75 0.68813
1.75 0.68833
1.75 0.68853
1.75 0.68873
1.75 0.68894
1.75 0.68914
1.75 0.68934
1.75 0.68954
1.75 0.68974
1.75 0.68994
1.75 0.69015
1.75 0.69035
1.75 0.69055
1.75 0.69075
1.75 0.69095
1.75 0.69115
1.75 0.69135
1.75 0.69156
1.75 0.69176
1.75 0.69196
1.75 0.69216
1.75 0.69236
1.75 0.69256
1.75 0.69277
1.75 0.69297
1.75 0.69317
1.75 0.69337
1.75 0.69357
1.75 0.69377
1.75 0.69397
1.75 0.69418
1.75 0.69438
1.75 0.69458
1.75 0.69478
1.75 0.69498
1.75 0.69518
1.75 0.69538
1.75 0.69559
1.75 0.69579
1.75 0.69599
1.75 0.69619
1.75 0.69639
1.75 0.69659
1.75 0.6968
1.75 0.697
1.75 0.6972
1.75 0.6974
1.75 0.6976
1.75 0.6978
1.75 0.698
1.75 0.69821
1.75 0.69841
1.75 0.69861
1.75 0.69881
1.75 0.69901
1.75 0.69921
1.75 0.69942
1.75 0.69962
1.75 0.69982
1.75 0.70002
1.75 0.70022
1.75 0.70042
1.75 0.70062
1.75 0.70083
1.75 0.70103
1.75 0.70123
1.75 0.70143
1.75 0.70163
1.75 0.70183
1.75 0.70204
1.75 0.70224
1.75 0.70244
1.75 0.70264
1.75 0.70284
1.75 0.70304
1.75 0.70324
1.75 0.70345
1.75 0.70365
1.75 0.70385
1.75 0.70405
1.75 0.70425
1.75 0.70445
1.75 0.70466
1.75 0.70486
1.75 0.70506
1.75 0.70526
1.75 0.70546
1.75 0.70566
1.75 0.70586
1.75 0.70607
1.75 0.70627
1.75 0.70647
1.75 0.70667
1.75 0.70687
1.75 0.70707
2 0.70728
2 0.70748
2 0.70768
2 0.70788
2 0.70808
2 0.70828
2 0.70848
2 0.70869
2 0.70889
2 0.70909
2 0.70929
2 0.70949
2 0.70969
2 0.7099
2 0.7101
2 0.7103
2 0.7105
2 0.7107
2 0.7109
2 0.7111
2 0.71131
2 0.71151
2 0.71171
2 0.71191
2 0.71211
2 0.71231
2 0.71252
2 0.71272
2 0.71292
2 0.71312
2 0.71332
2 0.71352
2 0.71372
2 0.71393
2 0.71413
2 0.71433
2 0.71453
2 0.71473
2 0.71493
2 0.71514
2 0.71534
2 0.71554
2 0.71574
2 0.71594
2 0.71614
2 0.71634
2 0.71655
2 0.71675
2 0.71695
2 0.71715
2 0.71735
2 0.71755
2 0.71775
2 0.71796
2 0.71816
2 0.71836
2 0.71856
2 0.71876
2 0.71896
2 0.71917
2 0.71937
2 0.71957
2 0.71977
2 0.71997
2 0.72017
2 0.72037
2 0.72058
2 0.72078
2 0.72098
2 0.72118
2 0.72138
2 0.72158
2 0.72179
2 0.72199
2 0.72219
2 0.72239
2 0.72259
2 0.72279
2 0.72299
2 0.7232
2 0.7234
2 0.7236
2 0.7238
2 0.724
2 0.7242
2 0.72441
2 0.72461
2 0.72481
2 0.72501
2 0.72521
2 0.72541
2 0.72561
2 0.72582
2 0.72602
2 0.72622
2 0.72642
2 0.72662
2 0.72682
2 0.72703
2 0.72723
2 0.72743
2 0.72763
2 0.72783
2 0.72803
2 0.72823
2 0.72844
2 0.72864
2 0.72884
2 0.72904
2 0.72924
2 0.72944
2 0.72965
2 0.72985
2 0.73005
2 0.73025
2 0.73045
2 0.73065
2 0.73085
2 0.73106
2 0.73126
2 0.73146
2 0.73166
2 0.73186
2 0.73206
2 0.73227
2 0.73247
2 0.73267
2 0.73287
2 0.73307
2 0.73327
2 0.73347
2 0.73368
2 0.73388
2 0.73408
2 0.73428
2 0.73448
2 0.73468
2 0.73489
2 0.73509
2 0.73529
2 0.73549
2 0.73569
2 0.73589
2 0.73609
2 0.7363
2 0.7365
2 0.7367
2 0.7369
2 0.7371
2 0.7373
2 0.73751
2 0.73771
2 0.73791
2 0.73811
2 0.73831
2 0.73851
2 0.73871
2 0.73892
2 0.73912
2 0.73932
2 0.73952
2 0.73972
2 0.73992
2 0.74012
2 0.74033
2 0.74053
2 0.74073
2 0.74093
2 0.74113
2 0.74133
2 0.74154
2 0.74174
2 0.74194
2 0.74214
2 0.74234
2 0.74254
2 0.74274
2 0.74295
2 0.74315
2 0.74335
2 0.74355
2 0.74375
2 0.74395
2 0.74416
2 0.74436
2 0.74456
2 0.74476
2 0.74496
2 0.74516
2 0.74536
2 0.74557
2 0.74577
2 0.74597
2 0.74617
2 0.74637
2 0.74657
2 0.74678
2 0.74698
2 0.74718
2 0.74738
2 0.74758
2 0.74778
2 0.74798
2 0.74819
2 0.74839
2 0.74859
2 0.74879
2 0.74899
2 0.74919
2 0.7494
2 0.7496
2 0.7498
2 0.75
2 0.7502
2 0.7504
2 0.7506
2 0.75081
2 0.75101
2 0.75121
2 0.75141
2 0.75161
2 0.75181
2 0.75202
2 0.75222
2 0.75242
2 0.75262
2 0.75282
2 0.75302
2 0.75322
2 0.75343
2 0.75363
2 0.75383
2 0.75403
2 0.75423
2 0.75443
2 0.75464
2 0.75484
2 0.75504
2 0.75524
2 0.75544
2 0.75564
2 0.75584
2 0.75605
2 0.75625
2 0.75645
2 0.75665
2 0.75685
2 0.75705
2 0.75726
2 0.75746
2 0.75766
2 0.75786
2 0.75806
2 0.75826
2 0.75846
2 0.75867
2 0.75887
2 0.75907
2 0.75927
2 0.75947
2 0.75967
2 0.75988
2 0.76008
2 0.76028
2 0.76048
2 0.76068
2 0.76088
2 0.76108
2 0.76129
2 0.76149
2 0.76169
2 0.76189
2 0.76209
2 0.76229
2 0.76249
2 0.7627
2 0.7629
2 0.7631
2 0.7633
2 0.7635
2 0.7637
2 0.76391
2 0.76411
2 0.76431
2 0.76451
2 0.76471
2 0.76491
2 0.76511
2 0.76532
2 0.76552
2 0.76572
2 0.76592
2 0.76612
2 0.76632
2 0.76653
2 0.76673
2 0.76693
2 0.76713
2 0.76733
2 0.76753
2 0.76773
2 0.76794
2 0.76814
2 0.76834
2 0.76854
2 0.76874
2 0.76894
2 0.76915
2 0.76935
2 0.76955
2 0.76975
2 0.76995
2 0.77015
2 0.77035
2 0.77056
2 0.77076
2 0.77096
2 0.77116
2 0.77136
2 0.77156
2 0.77177
2 0.77197
2 0.77217
2 0.77237
2 0.77257
2 0.77277
2 0.77297
2 0.77318
2 0.77338
2 0.77358
2 0.77378
2 0.77398
2 0.77418
2 0.77439
2 0.77459
2 0.77479
2 0.77499
2 0.77519
2 0.77539
2 0.77559
2 0.7758
2 0.776
2 0.7762
2 0.7764
2 0.7766
2 0.7768
2 0.77701
2 0.77721
2 0.77741
2 0.77761
2 0.77781
2 0.77801
2 0.77821
2 0.77842
2 0.77862
2 0.77882
2 0.77902
2 0.77922
2 0.77942
2 0.77963
2 0.77983
2 0.78003
2 0.78023
2 0.78043
2 0.78063
2 0.78083
2 0.78104
2 0.78124
2 0.78144
2 0.78164
2 0.78184
2 0.78204
2 0.78225
2 0.78245
2 0.78265
2 0.78285
2 0.78305
2 0.78325
2 0.78345
2 0.78366
2 0.78386
2 0.78406
2 0.78426
2 0.78446
2 0.78466
2 0.78486
2 0.78507
2 0.78527
2 0.78547
2 0.78567
2 0.78587
2 0.78607
2 0.78628
2 0.78648
2 0.78668
2 0.78688
2 0.78708
2 0.78728
2 0.78748
2 0.78769
2 0.78789
2 0.78809
2 0.78829
2 0.78849
2 0.78869
2 0.7889
2 0.7891
2 0.7893
2 0.7895
2 0.7897
2 0.7899
2 0.7901
2 0.79031
2 0.79051
2 0.79071
2 0.79091
2 0.79111
2 0.79131
2 0.79152
2 0.79172
2 0.79192
2 0.79212
2 0.79232
2 0.79252
2 0.79272
2 0.79293
2 0.79313
2 0.79333
2 0.79353
2 0.79373
2 0.79393
2 0.79414
2 0.79434
2 0.79454
2 0.79474
2 0.79494
2 0.79514
2 0.79534
2 0.79555
2 0.79575
2 0.79595
2 0.79615
2 0.79635
2 0.79655
2 0.79676
2 0.79696
2 0.79716
2 0.79736
2 0.79756
2 0.79776
2 0.79796
2 0.79817
2 0.79837
2 0.79857
2 0.79877
2 0.79897
2 0.79917
2 0.79938
2 0.79958
2 0.79978
2 0.79998
2 0.80018
2 0.80038
2 0.80058
2 0.80079
2 0.80099
2 0.80119
2 0.80139
2 0.80159
2 0.80179
2 0.802
2 0.8022
2 0.8024
2 0.8026
2 0.8028
2 0.803
2 0.8032
2 0.80341
2 0.80361
2 0.80381
2 0.80401
2 0.80421
2 0.80441
2 0.80462
2 0.80482
2 0.80502
2 0.80522
2 0.80542
2 0.80562
2 0.80582
2 0.80603
2 0.80623
2 0.80643
2 0.80663
2 0.80683
2 0.80703
2 0.80723
2 0.80744
2 0.80764
2 0.80784
2 0.80804
2 0.80824
2 0.80844
2 0.80865
2 0.80885
2 0.80905
2 0.80925
2 0.80945
2 0.80965
2 0.80985
2 0.81006
2 0.81026
2 0.81046
2 0.81066
2 0.81086
2 0.81106
2 0.81127
2 0.81147
2 0.81167
2 0.81187
2 0.81207
2 0.81227
2 0.81247
2 0.81268
2.25 0.81288
2.25 0.81308
2.25 0.81328
2.25 0.81348
2.25 0.81368
2.25 0.81389
2.25 0.81409
2.25 0.81429
2.25 0.81449
2.25 0.81469
2.25 0.81489
2.25 0.81509
2.25 0.8153
2.25 0.8155
2.25 0.8157
2.25 0.8159
2.25 0.8161
2.25 0.8163
2.25 0.81651
2.25 0.81671
2.25 0.81691
2.25 0.81711
2.25 0.81731
2.25 0.81751
2.25 0.81771
2.25 0.81792
2.25 0.81812
2.25 0.81832
2.25 0.81852
2.25 0.81872
2.25 0.81892
2.25 0.81913
2.25 0.81933
2.25 0.81953
2.25 0.81973
2.25 0.81993
2.25 0.82013
2.25 0.82033
2.25 0.82054
2.25 0.82074
2.25 0.82094
2.25 0.82114
2.25 0.82134
2.25 0.82154
2.25 0.82175
2.25 0.82195
2.25 0.82215
2.25 0.82235
2.25 0.82255
2.25 0.82275
2.25 0.82295
2.25 0.82316
2.25 0.82336
2.25 0.82356
2.25 0.82376
2.25 0.82396
2.25 0.82416
2.25 0.82437
2.25 0.82457
2.25 0.82477
2.25 0.82497
2.25 0.82517
2.25 0.82537
2.25 0.82557
2.25 0.82578
2.25 0.82598
2.25 0.82618
2.25 0.82638
2.25 0.82658
2.25 0.82678
2.25 0.82699
2.25 0.82719
2.25 0.82739
2.25 0.82759
2.25 0.82779
2.25 0.82799
2.25 0.82819
2.25 0.8284
2.25 0.8286
2.25 0.8288
2.25 0.829
2.25 0.8292
2.25 0.8294
2.25 0.8296
2.25 0.82981
2.25 0.83001
2.25 0.83021
2.25 0.83041
2.25 0.83061
2.25 0.83081
2.25 0.83102
2.25 0.83122
2.25 0.83142
2.25 0.83162
2.25 0.83182
2.25 0.83202
2.25 0.83222
2.25 0.83243
2.25 0.83263
2.25 0.83283
2.25 0.83303
2.25 0.83323
2.25 0.83343
2.25 0.83364
2.25 0.83384
2.25 0.83404
2.25 0.83424
2.25 0.83444
2.25 0.83464
2.25 0.83484
2.25 0.83505
2.25 0.83525
2.25 0.83545
2.25 0.83565
2.25 0.83585
2.25 0.83605
2.25 0.83626
2.25 0.83646
2.25 0.83666
2.25 0.83686
2.25 0.83706
2.25 0.83726
2.25 0.83746
2.25 0.83767
2.25 0.83787
2.25 0.83807
2.25 0.83827
2.25 0.83847
2.25 0.83867
2.25 0.83888
2.25 0.83908
2.25 0.83928
2.25 0.83948
2.25 0.83968
2.25 0.83988
2.25 0.84008
2.25 0.84029
2.25 0.84049
2.25 0.84069
2.25 0.84089
2.25 0.84109
2.25 0.84129
2.25 0.8415
2.25 0.8417
2.25 0.8419
2.25 0.8421
2.25 0.8423
2.25 0.8425
2.25 0.8427
2.25 0.84291
2.25 0.84311
2.25 0.84331
2.25 0.84351
2.25 0.84371
2.25 0.84391
2.25 0.84412
2.25 0.84432
2.25 0.84452
2.25 0.84472
2.25 0.84492
2.25 0.84512
2.25 0.84532
2.25 0.84553
2.25 0.84573
2.25 0.84593
2.25 0.84613
2.25 0.84633
2.25 0.84653
2.25 0.84674
2.25 0.84694
2.25 0.84714
2.25 0.84734
2.25 0.84754
2.25 0.84774
2.25 0.84794
2.25 0.84815
2.25 0.84835
2.25 0.84855
2.25 0.84875
2.25 0.84895
2.25 0.84915
2.25 0.84936
2.25 0.84956
2.25 0.84976
2.25 0.84996
2.25 0.85016
2.25 0.85036
2.25 0.85056
2.25 0.85077
2.25 0.85097
2.25 0.85117
2.25 0.85137
2.25 0.85157
2.25 0.85177
2.25 0.85198
2.25 0.85218
2.25 0.85238
2.25 0.85258
2.25 0.85278
2.25 0.85298
2.25 0.85318
2.25 0.85339
2.25 0.85359
2.25 0.85379
2.25 0.85399
2.25 0.85419
2.25 0.85439
2.25 0.85459
2.25 0.8548
2.25 0.855
2.25 0.8552
2.25 0.8554
2.25 0.8556
2.25 0.8558
2.25 0.85601
2.25 0.85621
2.25 0.85641
2.25 0.85661
2.25 0.85681
2.25 0.85701
2.25 0.85721
2.25 0.85742
2.25 0.85762
2.25 0.85782
2.25 0.85802
2.25 0.85822
2.25 0.85842
2.25 0.85863
2.25 0.85883
2.25 0.85903
2.25 0.85923
2.25 0.85943
2.25 0.85963
2.25 0.85983
2.25 0.86004
2.25 0.86024
2.25 0.86044
2.25 0.86064
2.25 0.86084
2.25 0.86104
2.25 0.86125
2.25 0.86145
2.25 0.86165
2.25 0.86185
2.25 0.86205
2.25 0.86225
2.25 0.86245
2.25 0.86266
2.25 0.86286
2.25 0.86306
2.25 0.86326
2.25 0.86346
2.25 0.86366
2.25 0.86387
2.25 0.86407
2.25 0.86427
2.25 0.86447
2.25 0.86467
2.25 0.86487
2.25 0.86507
2.25 0.86528
2.25 0.86548
2.25 0.86568
2.25 0.86588
2.25 0.86608
2.25 0.86628
2.25 0.86649
2.25 0.86669
2.25 0.86689
2.25 0.86709
2.25 0.86729
2.25 0.86749
2.25 0.86769
2.25 0.8679
2.25 0.8681
2.25 0.8683
2.25 0.8685
2.25 0.8687
2.25 0.8689
2.25 0.86911
2.25 0.86931
2.25 0.86951
2.25 0.86971
2.25 0.86991
2.25 0.87011
2.25 0.87031
2.25 0.87052
2.25 0.87072
2.25 0.87092
2.25 0.87112
2.25 0.87132
2.25 0.87152
2.25 0.87173
2.25 0.87193
2.25 0.87213
2.25 0.87233
2.25 0.87253
2.25 0.87273
2.25 0.87293
2.25 0.87314
2.25 0.87334
2.25 0.87354
2.25 0.87374
2.25 0.87394
2.25 0.87414
2.25 0.87435
2.25 0.87455
2.25 0.87475
2.25 0.87495
2.25 0.87515
2.25 0.87535
2.25 0.87555
2.25 0.87576
2.25 0.87596
2.25 0.87616
2.25 0.87636
2.25 0.87656
2.25 0.87676
2.25 0.87696
2.25 0.87717
2.25 0.87737
2.25 0.87757
2.25 0.87777
2.25 0.87797
2.25 0.87817
2.25 0.87838
2.25 0.87858
2.25 0.87878
2.25 0.87898
2.25 0.87918
2.25 0.87938
2.25 0.87958
2.25 0.87979
2.25 0.87999
2.25 0.88019
2.25 0.88039
2.25 0.88059
2.25 0.88079
2.25 0.881
2.25 0.8812
2.25 0.8814
2.25 0.8816
2.25 0.8818
2.25 0.882
2.25 0.8822
2.25 0.88241
2.25 0.88261
2.25 0.88281
2.25 0.88301
2.25 0.88321
2.25 0.88341
2.25 0.88362
2.25 0.88382
2.25 0.88402
2.25 0.88422
2.25 0.88442
2.25 0.88462
2.25 0.88482
2.25 0.88503
2.25 0.88523
2.25 0.88543
2.25 0.88563
2.25 0.88583
2.25 0.88603
2.25 0.88624
2.25 0.88644
2.25 0.88664
2.25 0.88684
2.25 0.88704
2.25 0.88724
2.25 0.88744
2.25 0.88765
2.25 0.88785
2.25 0.88805
2.25 0.88825
2.25 0.88845
2.25 0.88865
2.5 0.88886
2.5 0.88906
2.5 0.88926
2.5 0.88946
2.5 0.88966
2.5 0.88986
2.5 0.89006
2.5 0.89027
2.5 0.89047
2.5 0.89067
2.5 0.89087
2.5 0.89107
2.5 0.89127
2.5 0.89148
2.5 0.89168
2.5 0.89188
2.5 0.89208
2.5 0.89228
2.5 0.89248
2.5 0.89268
2.5 0.89289
2.5 0.89309
2.5 0.89329
2.5 0.89349
2.5 0.89369
2.5 0.89389
2.5 0.8941
2.5 0.8943
2.5 0.8945
2.5 0.8947
2.5 0.8949
2.5 0.8951
2.5 0.8953
2.5 0.89551
2.5 0.89571
2.5 0.89591
2.5 0.89611
2.5 0.89631
2.5 0.89651
2.5 0.89672
2.5 0.89692
2.5 0.89712
2.5 0.89732
2.5 0.89752
2.5 0.89772
2.5 0.89792
2.5 0.89813
2.5 0.89833
2.5 0.89853
2.5 0.89873
2.5 0.89893
2.5 0.89913
2.5 0.89933
2.5 0.89954
2.5 0.89974
2.5 0.89994
2.5 0.90014
2.5 0.90034
2.5 0.90054
2.5 0.90075
2.5 0.90095
2.5 0.90115
2.5 0.90135
2.5 0.90155
2.5 0.90175
2.5 0.90195
2.5 0.90216
2.5 0.90236
2.5 0.90256
2.5 0.90276
2.5 0.90296
2.5 0.90316
2.5 0.90337
2.5 0.90357
2.5 0.90377
2.5 0.90397
2.5 0.90417
2.5 0.90437
2.5 0.90457
2.5 0.90478
2.5 0.90498
2.5 0.90518
2.5 0.90538
2.5 0.90558
2.5 0.90578
2.5 0.90599
2.5 0.90619
2.5 0.90639
2.5 0.90659
2.5 0.90679
2.5 0.90699
2.5 0.90719
2.5 0.9074
2.5 0.9076
2.5 0.9078
2.5 0.908
2.5 0.9082
2.5 0.9084
2.5 0.90861
2.5 0.90881
2.5 0.90901
2.5 0.90921
2.5 0.90941
2.5 0.90961
2.5 0.90981
2.5 0.91002
2.5 0.91022
2.5 0.91042
2.5 0.91062
2.5 0.91082
2.5 0.91102
2.5 0.91123
2.5 0.91143
2.5 0.91163
2.5 0.91183
2.5 0.91203
2.5 0.91223
2.5 0.91243
2.5 0.91264
2.5 0.91284
2.5 0.91304
2.5 0.91324
2.5 0.91344
2.5 0.91364
2.5 0.91385
2.5 0.91405
2.5 0.91425
2.5 0.91445
2.5 0.91465
2.5 0.91485
2.5 0.91505
2.5 0.91526
2.5 0.91546
2.5 0.91566
2.5 0.91586
2.5 0.91606
2.5 0.91626
2.5 0.91647
2.5 0.91667
2.5 0.91687
2.5 0.91707
2.5 0.91727
2.5 0.91747
2.5 0.91767
2.5 0.91788
2.5 0.91808
2.5 0.91828
2.5 0.91848
2.5 0.91868
2.5 0.91888
2.5 0.91909
2.5 0.91929
2.5 0.91949
2.5 0.91969
2.5 0.91989
2.5 0.92009
2.5 0.92029
2.5 0.9205
2.5 0.9207
2.5 0.9209
2.5 0.9211
2.5 0.9213
2.5 0.9215
2.5 0.9217
2.5 0.92191
2.5 0.92211
2.5 0.92231
2.5 0.92251
2.5 0.92271
2.5 0.92291
2.5 0.92312
2.5 0.92332
2.5 0.92352
2.5 0.92372
2.5 0.92392
2.5 0.92412
2.5 0.92432
2.5 0.92453
2.5 0.92473
2.5 0.92493
2.5 0.92513
2.5 0.92533
2.5 0.92553
2.5 0.92574
2.5 0.92594
2.5 0.92614
2.5 0.92634
2.5 0.92654
2.5 0.92674
2.5 0.92694
2.5 0.92715
2.5 0.92735
2.5 0.92755
2.5 0.92775
2.5 0.92795
2.5 0.92815
2.5 0.92836
2.5 0.92856
2.5 0.92876
2.5 0.92896
2.5 0.92916
2.5 0.92936
2.5 0.92956
2.5 0.92977
2.5 0.92997
2.5 0.93017
2.5 0.93037
2.5 0.93057
2.5 0.93077
2.5 0.93098
2.5 0.93118
2.5 0.93138
2.5 0.93158
2.5 0.93178
2.5 0.93198
2.5 0.93218
2.5 0.93239
2.5 0.93259
2.5 0.93279
2.5 0.93299
2.5 0.93319
2.5 0.93339
2.5 0.9336
2.5 0.9338
2.5 0.934
2.5 0.9342
2.5 0.9344
2.5 0.9346
2.5 0.9348
2.5 0.93501
2.5 0.93521
2.5 0.93541
3 0.93561
3 0.93581
3 0.93601
3 0.93622
3 0.93642
3 0.93662
3 0.93682
3 0.93702
3 0.93722
3 0.93742
3 0.93763
3 0.93783
3 0.93803
3 0.93823
3 0.93843
3 0.93863
3 0.93884
3 0.93904
3 0.93924
3 0.93944
3 0.93964
3 0.93984
3 0.94004
3 0.94025
3 0.94045
3 0.94065
3 0.94085
3 0.94105
3 0.94125
3 0.94146
3 0.94166
3 0.94186
3 0.94206
3 0.94226
3 0.94246
3 0.94266
3 0.94287
3 0.94307
3 0.94327
3 0.94347
3 0.94367
3 0.94387
3 0.94407
3 0.94428
3 0.94448
3 0.94468
3 0.94488
3 0.94508
3 0.94528
3 0.94549
3 0.94569
3 0.94589
3 0.94609
3 0.94629
3 0.94649
3 0.94669
3 0.9469
3 0.9471
3 0.9473
3 0.9475
3 0.9477
3 0.9479
3 0.94811
3 0.94831
3 0.94851
3 0.94871
3 0.94891
3 0.94911
3 0.94931
3 0.94952
3 0.94972
3 0.94992
3 0.95012
3 0.95032
3 0.95052
3 0.95073
3 0.95093
3 0.95113
3 0.95133
3 0.95153
3 0.95173
3 0.95193
3 0.95214
3 0.95234
3 0.95254
3 0.95274
3 0.95294
3 0.95314
3 0.95335
3 0.95355
3 0.95375
3 0.95395
3 0.95415
3 0.95435
3 0.95455
3 0.95476
3 0.95496
3 0.95516
3 0.95536
3 0.95556
3 0.95576
3 0.95597
3 0.95617
3 0.95637
3 0.95657
3 0.95677
3 0.95697
3 0.95717
3 0.95738
3 0.95758
3 0.95778
3 0.95798
3 0.95818
3 0.95838
3 0.95859
3 0.95879
3 0.95899
3 0.95919
3 0.95939
3 0.95959
3 0.95979
3 0.96
3 0.9602
3 0.9604
3 0.9606
3 0.9608
3 0.961
3 0.96121
3 0.96141
3 0.96161
3 0.96181
3 0.96201
3 0.96221
3 0.96241
3 0.96262
3 0.96282
3 0.96302
3 0.96322
3 0.96342
3 0.96362
3 0.96383
3 0.96403
3 0.96423
3 0.96443
3 0.96463
3 0.96483
3 0.96503
3 0.96524
3 0.96544
3 0.96564
3 0.96584
3 0.96604
3 0.96624
3 0.96644
3 0.96665
3 0.96685
3 0.96705
3 0.96725
3 0.96745
3 0.96765
3 0.96786
3 0.96806
3 0.96826
3 0.96846
3 0.96866
3 0.96886
3 0.96906
3 0.96927
3 0.96947
3 0.96967
3 0.96987
3 0.97007
3 0.97027
3 0.97048
3 0.97068
3 0.97088
3 0.97108
3 0.97128
3 0.97148
3 0.97168
3 0.97189
3 0.97209
3 0.97229
3 0.97249
3 0.97269
3 0.97289
3 0.9731
3 0.9733
3 0.9735
3 0.9737
3 0.9739
3 0.9741
3 0.9743
3 0.97451
3 0.97471
3 0.97491
3 0.97511
3 0.97531
3 0.97551
3 0.97572
3 0.97592
3 0.97612
3 0.97632
3 0.97652
3 0.97672
3 0.97692
3 0.97713
3 0.97733
3 0.97753
3 0.97773
3 0.97793
3 0.97813
3 0.97834
3 0.97854
3 0.97874
3 0.97894
3 0.97914
3 0.97934
3 0.97954
3 0.97975
3 0.97995
3 0.98015
3 0.98035
4 0.98055
4 0.98075
4 0.98096
4 0.98116
4 0.98136
4 0.98156
4 0.98176
4 0.98196
4 0.98216
4 0.98237
4 0.98257
4 0.98277
4 0.98297
4 0.98317
4 0.98337
4 0.98358
4 0.98378
4 0.98398
4 0.98418
4 0.98438
4 0.98458
4 0.98478
4 0.98499
4 0.98519
4 0.98539
4 0.98559
4 0.98579
4 0.98599
4 0.9862
4 0.9864
4 0.9866
4 0.9868
4 0.987
4 0.9872
4 0.9874
4 0.98761
4 0.98781
4 0.98801
4 0.98821
4 0.98841
4 0.98861
4 0.98881
4 0.98902
4 0.98922
4 0.98942
4 0.98962
4 0.98982
4 0.99002
4 0.99023
4 0.99043
4 0.99063
4 0.99083
4 0.99103
4 0.99123
4 0.99143
4 0.99164
4 0.99184
4 0.99204
4 0.99224
4 0.99244
4 0.99264
4 0.99285
4 0.99305
4 0.99325
4 0.99345
4 0.99365
4 0.99385
4 0.99405
4 0.99426
4 0.99446
4 0.99466
4 0.99486
4 0.99506
4 0.99526
4 0.99547
4 0.99567
4 0.99587
4 0.99607
4 0.99627
4 0.99647
4 0.99667
4 0.99688
4 0.99708
4 0.99728
4 0.99748
4 0.99768
4 0.99788
4 0.99809
4 0.99829
4 0.99849
4 0.99869
4 0.99889
4 0.99909
4 0.99929
4 0.9995
5 0.9997
5 0.9999


==> fig/eval/biml2MnistAdv.txt <==
1 0.00010091
1 0.00050454
1 0.00090817
1 0.0013118
1 0.0017154
1 0.0021191
1 0.0025227
1 0.0029263
1 0.00333
1 0.0037336
1 0.0041372
1 0.0045409
1 0.0049445
1 0.0053481
1 0.0057518
1 0.0061554
1 0.006559
1 0.0069627
1 0.0073663
1 0.0077699
1 0.0081736
1 0.0085772
1 0.0089808
1 0.0093845
1 0.0097881
1 0.010192
1 0.010595
1 0.010999
1 0.011403
1 0.011806
1 0.01221
1 0.012614
1 0.013017
1 0.013421
1 0.013824
1 0.014228
1 0.014632
1 0.015035
1 0.015439
1 0.015843
1 0.016246
1 0.01665
1 0.017053
1 0.017457
1 0.017861
1 0.018264
1 0.018668
1 0.019072
1 0.019475
1 0.019879
1 0.020283
1 0.020686
1 0.02109
1 0.021493
1 0.021897
1 0.022301
1 0.022704
1 0.023108
1 0.023512
1 0.023915
1 0.024319
1 0.024723
1 0.025126
1 0.02553
1 0.025933
1 0.026337
1 0.026741
1 0.027144
1 0.027548
1 0.027952
1 0.028355
1 0.028759
1 0.029162
1 0.029566
1 0.02997
1 0.030373
1 0.030777
1 0.031181
1 0.031584
1 0.031988
1 0.032392
1 0.032795
1 0.033199
1 0.033602
1 0.034006
1 0.03441
1 0.034813
1 0.035217
1 0.035621
1 0.036024
1 0.036428
1 0.036831
1 0.037235
1 0.037639
1 0.038042
1 0.038446
1 0.03885
1 0.039253
1 0.039657
1 0.040061
1 0.040464
1 0.040868
1 0.041271
1 0.041675
1 0.042079
1 0.042482
1 0.042886
1 0.04329
1 0.043693
1 0.044097
1 0.044501
1 0.044904
1 0.045308
1 0.045711
1 0.046115
1 0.046519
1 0.046922
1 0.047326
1 0.04773
1 0.048133
1 0.048537
1 0.04894
1 0.049344
1 0.049748
1 0.050151
1 0.050555
1 0.050959
1 0.051362
1 0.051766
1 0.05217
1 0.052573
1 0.052977
1 0.05338
1 0.053784
1 0.054188
1 0.054591
1 0.054995
1 0.055399
1 0.055802
1 0.056206
1 0.056609
1 0.057013
1 0.057417
1 0.05782
1 0.058224
1 0.058628
1 0.059031
1 0.059435
1 0.059839
1 0.060242
1 0.060646
1 0.061049
1 0.061453
1 0.061857
1 0.06226
1 0.062664
1 0.063068
1 0.063471
1 0.063875
1 0.064279
1 0.064682
1 0.065086
1 0.065489
1 0.065893
1 0.066297
1 0.0667
1 0.067104
1 0.067508
1 0.067911
1 0.068315
1 0.068718
1 0.069122
1 0.069526
1 0.069929
1 0.070333
1 0.070737
1 0.07114
1 0.071544
1 0.071948
1 0.072351
1 0.072755
1 0.073158
1 0.073562
1 0.073966
1 0.074369
1 0.074773
1 0.075177
1 0.07558
1 0.075984
1 0.076387
1 0.076791
1 0.077195
1 0.077598
1 0.078002
1 0.078406
1 0.078809
1 0.079213
1 0.079617
1 0.08002
1 0.080424
1 0.080827
1 0.081231
1 0.081635
1 0.082038
1 0.082442
1 0.082846
1 0.083249
1 0.083653
1 0.084057
1 0.08446
1 0.084864
1 0.085267
1 0.085671
1 0.086075
1 0.086478
1 0.086882
1 0.087286
1 0.087689
1 0.088093
1 0.088496
1 0.0889
1 0.089304
1 0.089707
1 0.090111
1 0.090515
1 0.090918
1 0.091322
1 0.091726
1 0.092129
1 0.092533
1 0.092936
1 0.09334
1 0.093744
1 0.094147
1 0.094551
1 0.094955
1 0.095358
1 0.095762
1 0.096165
1 0.096569
1 0.096973
1 0.097376
1 0.09778
1 0.098184
1 0.098587
1 0.098991
1 0.099395
1 0.099798
1 0.1002
1 0.10061
1 0.10101
1 0.10141
1 0.10182
1 0.10222
1 0.10262
1 0.10303
1 0.10343
1 0.10383
1 0.10424
1 0.10464
1 0.10505
1 0.10545
1 0.10585
1 0.10626
1 0.10666
1 0.10706
1 0.10747
1 0.10787
1 0.10827
1 0.10868
1 0.10908
1 0.10949
1 0.10989
1 0.11029
1 0.1107
1 0.1111
1 0.1115
1 0.11191
1 0.11231
1 0.11271
1 0.11312
1 0.11352
1 0.11393
1 0.11433
1 0.11473
1 0.11514
1 0.11554
1 0.11594
1 0.11635
1 0.11675
1 0.11715
1 0.11756
1 0.11796
1 0.11837
1 0.11877
1 0.11917
1 0.11958
1 0.11998
1 0.12038
1 0.12079
1 0.12119
1 0.12159
1 0.122
1 0.1224
1 0.12281
1 0.12321
1 0.12361
1 0.12402
1 0.12442
1 0.12482
1 0.12523
1 0.12563
1 0.12603
1 0.12644
1 0.12684
1 0.12725
1 0.12765
1 0.12805
1 0.12846
1 0.12886
1 0.12926
1 0.12967
1 0.13007
1 0.13047
1 0.13088
1 0.13128
1 0.13169
1 0.13209
1 0.13249
1 0.1329
1 0.1333
1 0.1337
1 0.13411
1 0.13451
1 0.13491
1 0.13532
1 0.13572
1 0.13613
1 0.13653
1 0.13693
1 0.13734
1 0.13774
1 0.13814
1 0.13855
1 0.13895
1 0.13935
1 0.13976
1 0.14016
1 0.14057
1 0.14097
1 0.14137
1 0.14178
1 0.14218
1 0.14258
1 0.14299
1 0.14339
1 0.14379
1 0.1442
1 0.1446
1 0.14501
1 0.14541
1 0.14581
1 0.14622
1 0.14662
1 0.14702
1 0.14743
1 0.14783
1 0.14823
1 0.14864
1 0.14904
1 0.14945
1 0.14985
1 0.15025
1 0.15066
1 0.15106
1 0.15146
1 0.15187
1 0.15227
1 0.15267
1 0.15308
1 0.15348
1 0.15388
1 0.15429
1 0.15469
1 0.1551
1 0.1555
1 0.1559
1 0.15631
1 0.15671
1 0.15711
1 0.15752
1 0.15792
1 0.15832
1 0.15873
1 0.15913
1 0.15954
1 0.15994
1 0.16034
1 0.16075
1 0.16115
1 0.16155
1 0.16196
1 0.16236
1 0.16276
1 0.16317
1 0.16357
1 0.16398
1 0.16438
1 0.16478
1 0.16519
1 0.16559
1 0.16599
1 0.1664
1 0.1668
1 0.1672
1 0.16761
1 0.16801
1 0.16842
1 0.16882
1 0.16922
1 0.16963
1 0.17003
1 0.17043
1 0.17084
1 0.17124
1 0.17164
1 0.17205
1 0.17245
1 0.17286
1 0.17326
1 0.17366
1 0.17407
1 0.17447
1 0.17487
1 0.17528
1 0.17568
1 0.17608
1 0.17649
1 0.17689
1 0.1773
1 0.1777
1 0.1781
1 0.17851
1 0.17891
1 0.17931
1 0.17972
1 0.18012
1 0.18052
1 0.18093
1 0.18133
1 0.18174
1 0.18214
1 0.18254
1 0.18295
1 0.18335
1 0.18375
1 0.18416
1 0.18456
1 0.18496
1 0.18537
1 0.18577
1 0.18618
1 0.18658
1 0.18698
1 0.18739
1 0.18779
1 0.18819
1 0.1886
1 0.189
1 0.1894
1 0.18981
1 0.19021
1 0.19062
1 0.19102
1 0.19142
1 0.19183
1 0.19223
1 0.19263
1 0.19304
1 0.19344
1 0.19384
1 0.19425
1 0.19465
1 0.19506
1 0.19546
1 0.19586
1 0.19627
1 0.19667
1 0.19707
1 0.19748
1 0.19788
1 0.19828
1 0.19869
1 0.19909
1 0.1995
1 0.1999
1 0.2003
1 0.20071
1 0.20111
1 0.20151
1 0.20192
1 0.20232
1 0.20272
1 0.20313
1 0.20353
1 0.20394
1 0.20434
1 0.20474
1 0.20515
1 0.20555
1 0.20595
1 0.20636
1 0.20676
1 0.20716
1 0.20757
1 0.20797
1 0.20838
1 0.20878
1 0.20918
1 0.20959
1 0.20999
1 0.21039
1 0.2108
1 0.2112
1 0.2116
1 0.21201
1 0.21241
1 0.21282
1 0.21322
1 0.21362
1 0.21403
1 0.21443
1 0.21483
1 0.21524
1 0.21564
1 0.21604
1 0.21645
1 0.21685
1 0.21726
1 0.21766
1 0.21806
1 0.21847
1 0.21887
1 0.21927
1 0.21968
1 0.22008
1 0.22048
1 0.22089
1 0.22129
1 0.2217
1 0.2221
1 0.2225
1 0.22291
1 0.22331
1 0.22371
1 0.22412
1 0.22452
1 0.22492
1 0.22533
1 0.22573
1 0.22614
1 0.22654
1 0.22694
1 0.22735
1 0.22775
1 0.22815
1 0.22856
1 0.22896
1 0.22936
1 0.22977
1 0.23017
1 0.23058
1 0.23098
1 0.23138
1 0.23179
1 0.23219
1 0.23259
1 0.233
1 0.2334
1 0.2338
1 0.23421
1 0.23461
1 0.23502
1 0.23542
1 0.23582
1 0.23623
1 0.23663
1 0.23703
1 0.23744
1 0.23784
1 0.23824
1 0.23865
1 0.23905
1 0.23946
1 0.23986
1 0.24026
1 0.24067
1 0.24107
1 0.24147
1 0.24188
1 0.24228
1 0.24268
1 0.24309
1 0.24349
1 0.2439
1 0.2443
1 0.2447
1 0.24511
1 0.24551
1 0.24591
1 0.24632
1 0.24672
1 0.24712
1 0.24753
1 0.24793
1 0.24834
1 0.24874
1 0.24914
1 0.24955
1 0.24995
1 0.25035
1 0.25076
1 0.25116
1 0.25156
1 0.25197
1 0.25237
1 0.25277
1 0.25318
1 0.25358
1 0.25399
1 0.25439
1 0.25479
1 0.2552
1 0.2556
1 0.256
1 0.25641
1 0.25681
1 0.25721
1 0.25762
1 0.25802
1 0.25843
1 0.25883
1 0.25923
1 0.25964
1 0.26004
1 0.26044
1 0.26085
1 0.26125
1 0.26165
1 0.26206
1 0.26246
1 0.26287
1 0.26327
1 0.26367
1 0.26408
1 0.26448
1 0.26488
1 0.26529
1 0.26569
1 0.26609
1 0.2665
1 0.2669
1 0.26731
1 0.26771
1 0.26811
1 0.26852
1 0.26892
1 0.26932
1 0.26973
1 0.27013
1 0.27053
1 0.27094
1 0.27134
1 0.27175
1 0.27215
1 0.27255
1 0.27296
1 0.27336
1 0.27376
1 0.27417
1 0.27457
1 0.27497
1 0.27538
1 0.27578
1 0.27619
1 0.27659
1 0.27699
1 0.2774
1 0.2778
1 0.2782
1 0.27861
1 0.27901
1 0.27941
1 0.27982
1 0.28022
1 0.28063
1 0.28103
1 0.28143
1 0.28184
1 0.28224
1 0.28264
1 0.28305
1 0.28345
1 0.28385
1 0.28426
1 0.28466
1 0.28507
1 0.28547
1 0.28587
1 0.28628
1 0.28668
1 0.28708
1 0.28749
1 0.28789
1 0.28829
1 0.2887
1 0.2891
1 0.28951
1 0.28991
1 0.29031
1 0.29072
1 0.29112
1 0.29152
1 0.29193
1 0.29233
1 0.29273
1 0.29314
1 0.29354
1 0.29395
1 0.29435
1 0.29475
1 0.29516
1 0.29556
1 0.29596
1 0.29637
1 0.29677
1 0.29717
1 0.29758
1 0.29798
1 0.29839
1 0.29879
1 0.29919
1 0.2996
1 0.3
1 0.3004
1 0.30081
1 0.30121
1 0.30161
1 0.30202
1 0.30242
1 0.30283
1 0.30323
1 0.30363
1 0.30404
1 0.30444
1 0.30484
1 0.30525
1 0.30565
1 0.30605
1 0.30646
1 0.30686
1 0.30727
1 0.30767
1 0.30807
1 0.30848
1 0.30888
1 0.30928
1 0.30969
1 0.31009
1 0.31049
1 0.3109
1 0.3113
1 0.31171
1 0.31211
1 0.31251
1 0.31292
1 0.31332
1 0.31372
1 0.31413
1 0.31453
1 0.31493
1 0.31534
1 0.31574
1 0.31615
1 0.31655
1 0.31695
1 0.31736
1 0.31776
1 0.31816
1 0.31857
1 0.31897
1 0.31937
1 0.31978
1 0.32018
1 0.32059
1 0.32099
1 0.32139
1 0.3218
1 0.3222
1 0.3226
1 0.32301
1 0.32341
1 0.32381
1 0.32422
1 0.32462
1 0.32503
1 0.32543
1 0.32583
1 0.32624
1 0.32664
1 0.32704
1 0.32745
1 0.32785
1 0.32825
1 0.32866
1 0.32906
1 0.32947
1 0.32987
1 0.33027
1 0.33068
1 0.33108
1 0.33148
1 0.33189
1 0.33229
1 0.33269
1 0.3331
1 0.3335
1 0.33391
1 0.33431
1 0.33471
1 0.33512
1 0.33552
1 0.33592
1 0.33633
1 0.33673
1 0.33713
1 0.33754
1 0.33794
1 0.33835
1 0.33875
1 0.33915
1 0.33956
1 0.33996
1 0.34036
1 0.34077
1 0.34117
1 0.34157
1 0.34198
1 0.34238
1 0.34279
1 0.34319
1 0.34359
1 0.344
1 0.3444
1 0.3448
1 0.34521
1 0.34561
1 0.34601
1 0.34642
1 0.34682
1 0.34723
1 0.34763
1 0.34803
1 0.34844
1 0.34884
1 0.34924
1 0.34965
1 0.35005
1 0.35045
1 0.35086
1 0.35126
1 0.35166
1 0.35207
1 0.35247
1 0.35288
1 0.35328
1 0.35368
1 0.35409
1 0.35449
1 0.35489
1 0.3553
1 0.3557
1 0.3561
1 0.35651
1 0.35691
1 0.35732
1 0.35772
1 0.35812
1 0.35853
1 0.35893
1 0.35933
1 0.35974
1 0.36014
1 0.36054
1 0.36095
1 0.36135
1 0.36176
1 0.36216
1 0.36256
1 0.36297
1 0.36337
1 0.36377
1 0.36418
1 0.36458
1 0.36498
1 0.36539
1 0.36579
1 0.3662
1 0.3666
1 0.367
1 0.36741
1 0.36781
1 0.36821
1 0.36862
1 0.36902
1 0.36942
1 0.36983
1 0.37023
1 0.37064
1 0.37104
1 0.37144
1 0.37185
1 0.37225
1 0.37265
1 0.37306
1 0.37346
1 0.37386
1 0.37427
1 0.37467
1 0.37508
1 0.37548
1 0.37588
1 0.37629
1 0.37669
1 0.37709
1 0.3775
1 0.3779
1 0.3783
1 0.37871
1 0.37911
1 0.37952
1 0.37992
1 0.38032
1 0.38073
1 0.38113
1 0.38153
1 0.38194
1 0.38234
1 0.38274
1 0.38315
1 0.38355
1 0.38396
1 0.38436
1 0.38476
1 0.38517
1 0.38557
1 0.38597
1 0.38638
1 0.38678
1 0.38718
1 0.38759
1 0.38799
1 0.3884
1 0.3888
1 0.3892
1 0.38961
1 0.39001
1 0.39041
1 0.39082
1 0.39122
1 0.39162
1 0.39203
1 0.39243
1 0.39284
1 0.39324
1 0.39364
1 0.39405
1 0.39445
1 0.39485
1 0.39526
1 0.39566
1 0.39606
1 0.39647
1 0.39687
1 0.39728
1 0.39768
1 0.39808
1 0.39849
1 0.39889
1 0.39929
1 0.3997
1 0.4001
1 0.4005
1 0.40091
1 0.40131
1 0.40172
1 0.40212
1 0.40252
1 0.40293
1 0.40333
1 0.40373
1 0.40414
1 0.40454
1 0.40494
1 0.40535
1 0.40575
1 0.40616
1 0.40656
1 0.40696
1 0.40737
1 0.40777
1 0.40817
1 0.40858
1 0.40898
1 0.40938
1 0.40979
1 0.41019
1 0.4106
1 0.411
1 0.4114
1 0.41181
1 0.41221
1 0.41261
1 0.41302
1 0.41342
1 0.41382
1 0.41423
1 0.41463
1 0.41504
1 0.41544
1 0.41584
1 0.41625
1 0.41665
1 0.41705
1 0.41746
1 0.41786
1 0.41826
1 0.41867
1 0.41907
1 0.41948
1 0.41988
1 0.42028
1 0.42069
1 0.42109
1 0.42149
1 0.4219
1 0.4223
1 0.4227
1 0.42311
1 0.42351
1 0.42392
1 0.42432
1 0.42472
1 0.42513
1 0.42553
1 0.42593
1 0.42634
1 0.42674
1 0.42714
1 0.42755
1 0.42795
1 0.42836
1 0.42876
1 0.42916
1 0.42957
1 0.42997
1 0.43037
1 0.43078
1 0.43118
1 0.43158
1 0.43199
1 0.43239
1 0.4328
1 0.4332
1 0.4336
1 0.43401
1 0.43441
1 0.43481
1 0.43522
1 0.43562
1 0.43602
1 0.43643
1 0.43683
1 0.43724
1 0.43764
1 0.43804
1 0.43845
1 0.43885
1 0.43925
1 0.43966
1 0.44006
1 0.44046
1 0.44087
1 0.44127
1 0.44168
1 0.44208
1 0.44248
1 0.44289
1 0.44329
1 0.44369
1 0.4441
1 0.4445
1 0.4449
1 0.44531
1 0.44571
1 0.44612
1 0.44652
1 0.44692
1 0.44733
1 0.44773
1 0.44813
1 0.44854
1 0.44894
1 0.44934
1 0.44975
1 0.45015
1 0.45055
1 0.45096
1 0.45136
1 0.45177
1 0.45217
1 0.45257
1 0.45298
1 0.45338
1 0.45378
1 0.45419
1 0.45459
1 0.45499
1 0.4554
1 0.4558
1 0.45621
1 0.45661
1 0.45701
1 0.45742
1 0.45782
1 0.45822
1 0.45863
1 0.45903
1 0.45943
1 0.45984
1 0.46024
1 0.46065
1 0.46105
1 0.46145
1 0.46186
1 0.46226
1 0.46266
1 0.46307
1 0.46347
1 0.46387
1 0.46428
1 0.46468
1 0.46509
1 0.46549
1 0.46589
1 0.4663
1 0.4667
1 0.4671
1 0.46751
1 0.46791
1 0.46831
1 0.46872
1 0.46912
1 0.46953
1 0.46993
1 0.47033
1 0.47074
1 0.47114
1 0.47154
1 0.47195
1 0.47235
1 0.47275
1 0.47316
1 0.47356
1 0.47397
1 0.47437
1 0.47477
1 0.47518
1 0.47558
1 0.47598
1 0.47639
1 0.47679
1 0.47719
1 0.4776
1 0.478
1 0.47841
1 0.47881
1 0.47921
1 0.47962
1 0.48002
1 0.48042
1 0.48083
1 0.48123
1 0.48163
1 0.48204
1 0.48244
1 0.48285
1 0.48325
1 0.48365
1 0.48406
1 0.48446
1 0.48486
1 0.48527
1 0.48567
1 0.48607
1 0.48648
1 0.48688
1 0.48729
1 0.48769
1 0.48809
1 0.4885
1 0.4889
1 0.4893
1 0.48971
1 0.49011
1 0.49051
1 0.49092
1 0.49132
1 0.49173
1 0.49213
1 0.49253
1 0.49294
1 0.49334
1 0.49374
1 0.49415
1 0.49455
1 0.49495
1 0.49536
1 0.49576
1 0.49617
1 0.49657
1 0.49697
1 0.49738
1 0.49778
1 0.49818
1 0.49859
1 0.49899
1 0.49939
1 0.4998
1 0.5002
1 0.50061
1 0.50101
1 0.50141
1 0.50182
1 0.50222
1 0.50262
1 0.50303
1 0.50343
1 0.50383
1 0.50424
1 0.50464
1 0.50505
1 0.50545
1 0.50585
1 0.50626
1 0.50666
1 0.50706
1 0.50747
1 0.50787
1 0.50827
1 0.50868
1 0.50908
1 0.50949
1 0.50989
1 0.51029
1 0.5107
1 0.5111
1 0.5115
1 0.51191
1 0.51231
1 0.51271
1 0.51312
1 0.51352
1 0.51393
1 0.51433
1 0.51473
1 0.51514
1 0.51554
1 0.51594
1 0.51635
2 0.51675
2 0.51715
2 0.51756
2 0.51796
2 0.51837
2 0.51877
2 0.51917
2 0.51958
2 0.51998
2 0.52038
2 0.52079
2 0.52119
2 0.52159
2 0.522
2 0.5224
2 0.52281
2 0.52321
2 0.52361
2 0.52402
2 0.52442
2 0.52482
2 0.52523
2 0.52563
2 0.52603
2 0.52644
2 0.52684
2 0.52725
2 0.52765
2 0.52805
2 0.52846
2 0.52886
2 0.52926
2 0.52967
2 0.53007
2 0.53047
2 0.53088
2 0.53128
2 0.53169
2 0.53209
2 0.53249
2 0.5329
2 0.5333
2 0.5337
2 0.53411
2 0.53451
2 0.53491
2 0.53532
2 0.53572
2 0.53613
2 0.53653
2 0.53693
2 0.53734
2 0.53774
2 0.53814
2 0.53855
2 0.53895
2 0.53935
2 0.53976
2 0.54016
2 0.54057
2 0.54097
2 0.54137
2 0.54178
2 0.54218
2 0.54258
2 0.54299
2 0.54339
2 0.54379
2 0.5442
2 0.5446
2 0.54501
2 0.54541
2 0.54581
2 0.54622
2 0.54662
2 0.54702
2 0.54743
2 0.54783
2 0.54823
2 0.54864
2 0.54904
2 0.54945
2 0.54985
2 0.55025
2 0.55066
2 0.55106
2 0.55146
2 0.55187
2 0.55227
2 0.55267
2 0.55308
2 0.55348
2 0.55388
2 0.55429
2 0.55469
2 0.5551
2 0.5555
2 0.5559
2 0.55631
2 0.55671
2 0.55711
2 0.55752
2 0.55792
2 0.55832
2 0.55873
2 0.55913
2 0.55954
2 0.55994
2 0.56034
2 0.56075
2 0.56115
2 0.56155
2 0.56196
2 0.56236
2 0.56276
2 0.56317
2 0.56357
2 0.56398
2 0.56438
2 0.56478
2 0.56519
2 0.56559
2 0.56599
2 0.5664
2 0.5668
2 0.5672
2 0.56761
2 0.56801
2 0.56842
2 0.56882
2 0.56922
2 0.56963
2 0.57003
2 0.57043
2 0.57084
2 0.57124
2 0.57164
2 0.57205
2 0.57245
2 0.57286
2 0.57326
2 0.57366
2 0.57407
2 0.57447
2 0.57487
2 0.57528
2 0.57568
2 0.57608
2 0.57649
2 0.57689
2 0.5773
2 0.5777
2 0.5781
2 0.57851
2 0.57891
2 0.57931
2 0.57972
2 0.58012
2 0.58052
2 0.58093
2 0.58133
2 0.58174
2 0.58214
2 0.58254
2 0.58295
2 0.58335
2 0.58375
2 0.58416
2 0.58456
2 0.58496
2 0.58537
2 0.58577
2 0.58618
2 0.58658
2 0.58698
2 0.58739
2 0.58779
2 0.58819
2 0.5886
2 0.589
2 0.5894
2 0.58981
2 0.59021
2 0.59062
2 0.59102
2 0.59142
2 0.59183
2 0.59223
2 0.59263
2 0.59304
2 0.59344
2 0.59384
2 0.59425
2 0.59465
2 0.59506
2 0.59546
2 0.59586
2 0.59627
2 0.59667
2 0.59707
2 0.59748
2 0.59788
2 0.59828
2 0.59869
2 0.59909
2 0.5995
2 0.5999
2 0.6003
2 0.60071
2 0.60111
2 0.60151
2 0.60192
2 0.60232
2 0.60272
2 0.60313
2 0.60353
2 0.60394
2 0.60434
2 0.60474
2 0.60515
2 0.60555
2 0.60595
2 0.60636
2 0.60676
2 0.60716
2 0.60757
2 0.60797
2 0.60838
2 0.60878
2 0.60918
2 0.60959
2 0.60999
2 0.61039
2 0.6108
2 0.6112
2 0.6116
2 0.61201
2 0.61241
2 0.61282
2 0.61322
2 0.61362
2 0.61403
2 0.61443
2 0.61483
2 0.61524
2 0.61564
2 0.61604
2 0.61645
2 0.61685
2 0.61726
2 0.61766
2 0.61806
2 0.61847
2 0.61887
2 0.61927
2 0.61968
2 0.62008
2 0.62048
2 0.62089
2 0.62129
2 0.6217
2 0.6221
2 0.6225
2 0.62291
2 0.62331
2 0.62371
2 0.62412
2 0.62452
2 0.62492
2 0.62533
2 0.62573
2 0.62614
2 0.62654
2 0.62694
2 0.62735
2 0.62775
2 0.62815
2 0.62856
2 0.62896
2 0.62936
2 0.62977
2 0.63017
2 0.63058
2 0.63098
2 0.63138
2 0.63179
2 0.63219
2 0.63259
2 0.633
2 0.6334
2 0.6338
2 0.63421
2 0.63461
2 0.63502
2 0.63542
2 0.63582
2 0.63623
2 0.63663
2 0.63703
2 0.63744
2 0.63784
2 0.63824
2 0.63865
2 0.63905
2 0.63946
2 0.63986
2 0.64026
2 0.64067
2 0.64107
2 0.64147
2 0.64188
2 0.64228
2 0.64268
2 0.64309
2 0.64349
2 0.6439
2 0.6443
2 0.6447
2 0.64511
2 0.64551
2 0.64591
2 0.64632
2 0.64672
2 0.64712
2 0.64753
2 0.64793
2 0.64834
2 0.64874
2 0.64914
2 0.64955
2 0.64995
2 0.65035
2 0.65076
2 0.65116
2 0.65156
2 0.65197
2 0.65237
2 0.65277
2 0.65318
2 0.65358
2 0.65399
2 0.65439
2 0.65479
2 0.6552
2 0.6556
2 0.656
2 0.65641
2 0.65681
2 0.65721
2 0.65762
2 0.65802
2 0.65843
2 0.65883
2 0.65923
2 0.65964
2 0.66004
2 0.66044
2 0.66085
2 0.66125
2 0.66165
2 0.66206
2 0.66246
2 0.66287
2 0.66327
2 0.66367
2 0.66408
2 0.66448
2 0.66488
2 0.66529
2 0.66569
2 0.66609
2 0.6665
2 0.6669
2 0.66731
2 0.66771
2 0.66811
2 0.66852
2 0.66892
2 0.66932
2 0.66973
2 0.67013
2 0.67053
2 0.67094
2 0.67134
2 0.67175
2 0.67215
2 0.67255
2 0.67296
2 0.67336
2 0.67376
2 0.67417
2 0.67457
2 0.67497
2 0.67538
2 0.67578
2 0.67619
2 0.67659
2 0.67699
2 0.6774
2 0.6778
2 0.6782
2 0.67861
2 0.67901
2 0.67941
2 0.67982
2 0.68022
2 0.68063
2 0.68103
2 0.68143
2 0.68184
2 0.68224
2 0.68264
2 0.68305
2 0.68345
2 0.68385
2 0.68426
2 0.68466
2 0.68507
2 0.68547
2 0.68587
2 0.68628
2 0.68668
2 0.68708
2 0.68749
2 0.68789
2 0.68829
2 0.6887
2 0.6891
2 0.68951
2 0.68991
2 0.69031
2 0.69072
2 0.69112
2 0.69152
2 0.69193
2 0.69233
2 0.69273
2 0.69314
2 0.69354
2 0.69395
2 0.69435
2 0.69475
2 0.69516
2 0.69556
2 0.69596
2 0.69637
2 0.69677
2 0.69717
2 0.69758
2 0.69798
2 0.69839
2 0.69879
2 0.69919
2 0.6996
2 0.7
2 0.7004
2 0.70081
2 0.70121
2 0.70161
2 0.70202
2 0.70242
2 0.70283
2 0.70323
2 0.70363
2 0.70404
2 0.70444
2 0.70484
2 0.70525
2 0.70565
2 0.70605
2 0.70646
2 0.70686
2 0.70727
2 0.70767
2 0.70807
2 0.70848
2 0.70888
2 0.70928
2 0.70969
2 0.71009
2 0.71049
2 0.7109
2 0.7113
2 0.71171
2 0.71211
2 0.71251
2 0.71292
2 0.71332
2 0.71372
2 0.71413
2 0.71453
2 0.71493
2 0.71534
2 0.71574
2 0.71615
2 0.71655
2 0.71695
2 0.71736
2 0.71776
2 0.71816
2 0.71857
2 0.71897
2 0.71937
2 0.71978
2 0.72018
2 0.72059
2 0.72099
2 0.72139
2 0.7218
2 0.7222
2 0.7226
2 0.72301
2 0.72341
2 0.72381
2 0.72422
2 0.72462
2 0.72503
2 0.72543
2 0.72583
2 0.72624
2 0.72664
2 0.72704
2 0.72745
2 0.72785
2 0.72825
2 0.72866
2 0.72906
2 0.72947
2 0.72987
2 0.73027
2 0.73068
2 0.73108
2 0.73148
2 0.73189
2 0.73229
2 0.73269
2 0.7331
2 0.7335
2 0.73391
2 0.73431
2 0.73471
2 0.73512
2 0.73552
2 0.73592
2 0.73633
2 0.73673
2 0.73713
2 0.73754
2 0.73794
2 0.73835
2 0.73875
2 0.73915
2 0.73956
2 0.73996
2 0.74036
2 0.74077
2 0.74117
2 0.74157
2 0.74198
2 0.74238
2 0.74279
2 0.74319
2 0.74359
2 0.744
2 0.7444
2 0.7448
2 0.74521
2 0.74561
2 0.74601
2 0.74642
2 0.74682
2 0.74723
2 0.74763
2 0.74803
2 0.74844
2 0.74884
2 0.74924
2 0.74965
2 0.75005
2 0.75045
2 0.75086
2 0.75126
2 0.75166
2 0.75207
2 0.75247
2 0.75288
2 0.75328
2 0.75368
2 0.75409
2 0.75449
2 0.75489
2 0.7553
2 0.7557
2 0.7561
2 0.75651
2 0.75691
2 0.75732
2 0.75772
2 0.75812
2 0.75853
2 0.75893
2 0.75933
2 0.75974
2 0.76014
2 0.76054
2 0.76095
2 0.76135
2 0.76176
2 0.76216
2 0.76256
2 0.76297
2 0.76337
2 0.76377
2 0.76418
2 0.76458
2 0.76498
2 0.76539
2 0.76579
2 0.7662
2 0.7666
2 0.767
2 0.76741
2 0.76781
2 0.76821
2 0.76862
2 0.76902
2 0.76942
2 0.76983
2 0.77023
2 0.77064
2 0.77104
2 0.77144
2 0.77185
2 0.77225
2 0.77265
2 0.77306
2 0.77346
2 0.77386
2 0.77427
2 0.77467
2 0.77508
2 0.77548
2 0.77588
2 0.77629
2 0.77669
2 0.77709
2 0.7775
2 0.7779
2 0.7783
2 0.77871
2 0.77911
2 0.77952
2 0.77992
2 0.78032
2 0.78073
2 0.78113
2 0.78153
2 0.78194
2 0.78234
2 0.78274
2 0.78315
2 0.78355
2 0.78396
2 0.78436
2 0.78476
2 0.78517
2 0.78557
2 0.78597
2 0.78638
2 0.78678
2 0.78718
2 0.78759
2 0.78799
2 0.7884
2 0.7888
2 0.7892
2 0.78961
2 0.79001
2 0.79041
2 0.79082
2 0.79122
2 0.79162
2 0.79203
2 0.79243
2 0.79284
2 0.79324
2 0.79364
2 0.79405
2 0.79445
2 0.79485
2 0.79526
2 0.79566
2 0.79606
2 0.79647
2 0.79687
2 0.79728
2 0.79768
2 0.79808
2 0.79849
2 0.79889
2 0.79929
2 0.7997
2 0.8001
2 0.8005
2 0.80091
2 0.80131
2 0.80172
2 0.80212
2 0.80252
2 0.80293
2 0.80333
2 0.80373
2 0.80414
2 0.80454
2 0.80494
2 0.80535
2 0.80575
2 0.80616
2 0.80656
2 0.80696
2 0.80737
2 0.80777
2 0.80817
2 0.80858
2 0.80898
2 0.80938
2 0.80979
2 0.81019
2 0.8106
2 0.811
2 0.8114
2 0.81181
2 0.81221
2 0.81261
2 0.81302
2 0.81342
2 0.81382
2 0.81423
2 0.81463
2 0.81504
2 0.81544
2 0.81584
2 0.81625
2 0.81665
2 0.81705
2 0.81746
2 0.81786
2 0.81826
2 0.81867
2 0.81907
2 0.81948
2 0.81988
2 0.82028
2 0.82069
2 0.82109
2 0.82149
2 0.8219
2 0.8223
2 0.8227
2 0.82311
2 0.82351
2 0.82392
2 0.82432
2 0.82472
2 0.82513
2 0.82553
2 0.82593
2 0.82634
2 0.82674
2 0.82714
2 0.82755
2 0.82795
2 0.82836
2 0.82876
2 0.82916
2 0.82957
2 0.82997
2 0.83037
2 0.83078
2 0.83118
2 0.83158
2 0.83199
2 0.83239
2 0.8328
2 0.8332
2 0.8336
2 0.83401
2 0.83441
2 0.83481
2 0.83522
2 0.83562
2 0.83602
2 0.83643
2 0.83683
2 0.83724
2 0.83764
2 0.83804
2 0.83845
2 0.83885
2 0.83925
2 0.83966
2 0.84006
2 0.84046
2 0.84087
2 0.84127
2 0.84168
2 0.84208
2 0.84248
2 0.84289
2 0.84329
2 0.84369
2 0.8441
2 0.8445
2 0.8449
2 0.84531
2 0.84571
2 0.84612
2 0.84652
2 0.84692
2 0.84733
2 0.84773
2 0.84813
2 0.84854
2 0.84894
2 0.84934
2 0.84975
2 0.85015
2 0.85055
2 0.85096
2 0.85136
2 0.85177
2 0.85217
2 0.85257
2 0.85298
2 0.85338
2 0.85378
2 0.85419
2 0.85459
2 0.85499
2 0.8554
2 0.8558
2 0.85621
2 0.85661
2 0.85701
2 0.85742
2 0.85782
2 0.85822
2 0.85863
2 0.85903
2 0.85943
2 0.85984
2 0.86024
2 0.86065
2 0.86105
2 0.86145
2 0.86186
2 0.86226
2 0.86266
2 0.86307
2 0.86347
2 0.86387
2 0.86428
2 0.86468
2 0.86509
2 0.86549
2 0.86589
2 0.8663
2 0.8667
2 0.8671
2 0.86751
2 0.86791
2 0.86831
2 0.86872
2 0.86912
2 0.86953
2 0.86993
2 0.87033
2 0.87074
2 0.87114
2 0.87154
2 0.87195
2 0.87235
2 0.87275
2 0.87316
2 0.87356
2 0.87397
2 0.87437
2 0.87477
2 0.87518
2 0.87558
2 0.87598
2 0.87639
2 0.87679
2 0.87719
2 0.8776
2 0.878
2 0.87841
2 0.87881
2 0.87921
2 0.87962
2 0.88002
2 0.88042
2 0.88083
2 0.88123
2 0.88163
2 0.88204
2 0.88244
2 0.88285
2 0.88325
2 0.88365
2 0.88406
2 0.88446
2 0.88486
2 0.88527
2 0.88567
2 0.88607
2 0.88648
2 0.88688
2 0.88729
2 0.88769
2 0.88809
2 0.8885
2 0.8889
2 0.8893
2 0.88971
2 0.89011
2 0.89051
2 0.89092
2 0.89132
2 0.89173
2 0.89213
2 0.89253
2 0.89294
2 0.89334
2 0.89374
2 0.89415
2 0.89455
2 0.89495
2 0.89536
2 0.89576
2 0.89617
2 0.89657
2 0.89697
2 0.89738
2 0.89778
2 0.89818
2 0.89859
2 0.89899
2 0.89939
2 0.8998
2 0.9002
2 0.90061
2 0.90101
2 0.90141
2 0.90182
2 0.90222
2 0.90262
2 0.90303
2 0.90343
2 0.90383
2 0.90424
2 0.90464
2 0.90505
2 0.90545
2 0.90585
2 0.90626
2 0.90666
2 0.90706
2 0.90747
2 0.90787
2 0.90827
2 0.90868
2 0.90908
2 0.90949
2 0.90989
2 0.91029
2 0.9107
2 0.9111
2 0.9115
2 0.91191
2 0.91231
2 0.91271
2 0.91312
2 0.91352
2 0.91393
2 0.91433
2 0.91473
2 0.91514
2 0.91554
2 0.91594
2 0.91635
2 0.91675
2 0.91715
2 0.91756
2 0.91796
2 0.91837
2 0.91877
2 0.91917
2 0.91958
2 0.91998
2 0.92038
2 0.92079
2 0.92119
2 0.92159
2 0.922
2 0.9224
2 0.92281
2 0.92321
2 0.92361
2 0.92402
2 0.92442
2 0.92482
2 0.92523
2 0.92563
2 0.92603
2 0.92644
2 0.92684
2 0.92725
2 0.92765
2 0.92805
2 0.92846
2 0.92886
2 0.92926
2 0.92967
2 0.93007
2 0.93047
2 0.93088
2 0.93128
2 0.93169
2 0.93209
2 0.93249
2 0.9329
2 0.9333
2 0.9337
2 0.93411
2 0.93451
2 0.93491
2 0.93532
2 0.93572
2 0.93613
2 0.93653
2 0.93693
2 0.93734
2 0.93774
2 0.93814
2 0.93855
2 0.93895
2 0.93935
2 0.93976
2 0.94016
2 0.94057
2 0.94097
2 0.94137
2 0.94178
2 0.94218
2 0.94258
2 0.94299
2 0.94339
2 0.94379
2 0.9442
2 0.9446
2 0.94501
2 0.94541
2 0.94581
2 0.94622
2 0.94662
2 0.94702
2 0.94743
2 0.94783
2 0.94823
2 0.94864
2 0.94904
2 0.94945
2 0.94985
2 0.95025
2 0.95066
2 0.95106
2 0.95146
2 0.95187
2 0.95227
2 0.95267
2 0.95308
2 0.95348
2 0.95388
2 0.95429
2 0.95469
2 0.9551
2 0.9555
2 0.9559
2 0.95631
2 0.95671
2 0.95711
2 0.95752
2 0.95792
2 0.95832
2 0.95873
2 0.95913
2 0.95954
2 0.95994
2 0.96034
2 0.96075
2 0.96115
2 0.96155
2 0.96196
2 0.96236
2 0.96276
2 0.96317
2 0.96357
2 0.96398
2 0.96438
2 0.96478
2 0.96519
2 0.96559
2 0.96599
2 0.9664
2 0.9668
2 0.9672
2 0.96761
2 0.96801
2 0.96842
2 0.96882
2 0.96922
2 0.96963
2 0.97003
2 0.97043
2 0.97084
2 0.97124
2 0.97164
2 0.97205
2 0.97245
2 0.97286
2 0.97326
2 0.97366
2 0.97407
2 0.97447
2 0.97487
2 0.97528
2 0.97568
2 0.97608
2 0.97649
2 0.97689
2 0.9773
2 0.9777
2 0.9781
2 0.97851
2 0.97891
2 0.97931
2 0.97972
2 0.98012
2 0.98052
2 0.98093
2 0.98133
2 0.98174
2 0.98214
2 0.98254
2 0.98295
2 0.98335
2 0.98375
2 0.98416
2 0.98456
2 0.98496
2 0.98537
2 0.98577
2 0.98618
2 0.98658
2 0.98698
2 0.98739
2 0.98779
2 0.98819
3 0.9886
3 0.989
3 0.9894
3 0.98981
3 0.99021
3 0.99062
3 0.99102
3 0.99142
3 0.99183
3 0.99223
3 0.99263
3 0.99304
3 0.99344
3 0.99384
3 0.99425
3 0.99465
3 0.99506
3 0.99546
3 0.99586
3 0.99627
3 0.99667
3 0.99707
3 0.99748
3 0.99788
3 0.99828
3 0.99869
3 0.99909
3 0.9995
3 0.9999


==> fig/eval/clipImageNet.txt <==
1.1792 0.0010449
1.273 0.0020899
1.2979 0.0031348
1.3076 0.0041797
1.313 0.0052247
1.344 0.0062696
1.3463 0.0073145
1.3487 0.0083595
1.358 0.0094044
1.358 0.010449
1.3586 0.011494
1.3663 0.012539
1.369 0.013584
1.3698 0.014629
1.3836 0.015674
1.3856 0.016719
1.3882 0.017764
1.3896 0.018809
1.3898 0.019854
1.3929 0.020899
1.3941 0.021944
1.3976 0.022989
1.4015 0.024033
1.4042 0.025078
1.4042 0.026123
1.4059 0.027168
1.4081 0.028213
1.4111 0.029258
1.4124 0.030303
1.4129 0.031348
1.4215 0.032393
1.4222 0.033438
1.4243 0.034483
1.4348 0.035528
1.4364 0.036573
1.4397 0.037618
1.4417 0.038662
1.4463 0.039707
1.4512 0.040752
1.4516 0.041797
1.4556 0.042842
1.4572 0.043887
1.4689 0.044932
1.4692 0.045977
1.4704 0.047022
1.4746 0.048067
1.4748 0.049112
1.475 0.050157
1.4776 0.051202
1.4797 0.052247
1.4812 0.053292
1.4813 0.054336
1.4828 0.055381
1.4832 0.056426
1.4835 0.057471
1.4853 0.058516
1.4858 0.059561
1.4878 0.060606
1.4879 0.061651
1.4931 0.062696
1.4938 0.063741
1.4958 0.064786
1.4978 0.065831
1.5028 0.066876
1.5046 0.067921
1.5085 0.068966
1.5088 0.07001
1.5089 0.071055
1.5111 0.0721
1.5116 0.073145
1.5118 0.07419
1.5138 0.075235
1.5141 0.07628
1.5142 0.077325
1.5147 0.07837
1.5156 0.079415
1.5162 0.08046
1.5174 0.081505
1.5203 0.08255
1.5292 0.083595
1.53 0.084639
1.5306 0.085684
1.5326 0.086729
1.5339 0.087774
1.5351 0.088819
1.5385 0.089864
1.5389 0.090909
1.5395 0.091954
1.5411 0.092999
1.5416 0.094044
1.543 0.095089
1.5459 0.096134
1.5462 0.097179
1.5465 0.098224
1.5473 0.099269
1.5475 0.10031
1.5486 0.10136
1.549 0.1024
1.55 0.10345
1.554 0.10449
1.5555 0.10554
1.5557 0.10658
1.5573 0.10763
1.5574 0.10867
1.5597 0.10972
1.5637 0.11076
1.5648 0.11181
1.566 0.11285
1.5678 0.1139
1.5693 0.11494
1.5791 0.11599
1.5796 0.11703
1.5834 0.11808
1.5835 0.11912
1.5836 0.12017
1.5839 0.12121
1.5842 0.12226
1.585 0.1233
1.5856 0.12435
1.5865 0.12539
1.5877 0.12644
1.5885 0.12748
1.5924 0.12853
1.5978 0.12957
1.598 0.13062
1.598 0.13166
1.5985 0.13271
1.6035 0.13375
1.604 0.1348
1.6049 0.13584
1.6073 0.13689
1.6092 0.13793
1.6131 0.13898
1.6154 0.14002
1.6181 0.14107
1.6194 0.14211
1.6237 0.14316
1.6242 0.1442
1.6299 0.14525
1.6338 0.14629
1.6424 0.14734
1.6429 0.14838
1.643 0.14943
1.6454 0.15047
1.6462 0.15152
1.6494 0.15256
1.6536 0.15361
1.6604 0.15465
1.6614 0.15569
1.6649 0.15674
1.6662 0.15778
1.6672 0.15883
1.6715 0.15987
1.672 0.16092
1.6758 0.16196
1.6792 0.16301
1.6806 0.16405
1.695 0.1651
1.6952 0.16614
1.696 0.16719
1.6997 0.16823
1.701 0.16928
1.7013 0.17032
1.7021 0.17137
1.7027 0.17241
1.703 0.17346
1.7038 0.1745
1.7048 0.17555
1.7055 0.17659
1.7061 0.17764
1.72 0.17868
1.722 0.17973
1.7233 0.18077
1.725 0.18182
1.7268 0.18286
1.7323 0.18391
1.7324 0.18495
1.7349 0.186
1.7356 0.18704
1.7386 0.18809
1.7447 0.18913
1.7455 0.19018
1.7554 0.19122
1.7577 0.19227
1.7584 0.19331
1.7612 0.19436
1.7657 0.1954
1.7663 0.19645
1.7676 0.19749
1.7725 0.19854
1.7742 0.19958
1.7746 0.20063
1.7759 0.20167
1.7805 0.20167
1.7813 0.20272
1.7813 0.20376
1.7976 0.20481
1.7996 0.20585
1.8038 0.2069
1.8043 0.20794
1.8049 0.20899
1.8075 0.21003
1.8079 0.21108
1.8132 0.21212
1.8199 0.21317
1.8207 0.21421
1.8237 0.21526
1.8246 0.2163
1.8266 0.21735
1.8325 0.21839
1.8346 0.21944
1.8387 0.22048
1.8425 0.22153
1.8444 0.22257
1.8457 0.22362
1.8538 0.22466
1.8578 0.22571
1.8804 0.22571
1.8815 0.22675
1.8907 0.2278
1.8933 0.22884
1.8963 0.22989
1.9004 0.23093
1.9042 0.23197
1.9076 0.23302
1.9089 0.23406
1.9099 0.23511
1.9143 0.23615
1.9156 0.2372
1.9181 0.23824
1.9208 0.23929
1.9293 0.24033
1.9309 0.24138
1.9459 0.24242
1.947 0.24347
1.9474 0.24451
1.9477 0.24556
1.951 0.2466
1.9604 0.24765
1.9609 0.24869
1.9616 0.24974
1.9646 0.25078
1.9666 0.25183
1.9675 0.25287
1.9729 0.25392
1.9734 0.25496
1.9771 0.25601
1.9858 0.25705
1.9889 0.2581
1.9899 0.25914
1.9942 0.26019
1.9945 0.26123
1.9959 0.26228
1.9965 0.26332
2.001 0.26437
2.0071 0.26541
2.0081 0.26646
2.0127 0.2675
2.0133 0.26855
2.0133 0.26959
2.0243 0.27064
2.0293 0.27168
2.0389 0.27273
2.0418 0.27377
2.0433 0.27482
2.0435 0.27586
2.046 0.27691
2.0466 0.27795
2.0469 0.279
2.0529 0.28004
2.0535 0.28109
2.054 0.28213
2.0554 0.28318
2.0625 0.28422
2.0635 0.28527
2.0641 0.28631
2.0677 0.28736
2.0681 0.2884
2.0714 0.28945
2.0796 0.29049
2.0801 0.29154
2.0828 0.29258
2.0872 0.29363
2.0875 0.29467
2.0906 0.29572
2.0921 0.29676
2.0949 0.29781
2.0972 0.29885
2.0998 0.2999
2.1001 0.30094
2.1009 0.30199
2.1038 0.30303
2.1066 0.30408
2.1103 0.30512
2.112 0.30617
2.1132 0.30721
2.1247 0.30825
2.1298 0.3093
2.1307 0.31034
2.134 0.31139
2.1346 0.31243
2.1359 0.31348
2.1387 0.31452
2.1407 0.31557
2.1507 0.31661
2.1594 0.31766
2.1597 0.3187
2.1606 0.31975
2.1637 0.32079
2.1801 0.32184
2.1822 0.32288
2.1825 0.32393
2.1845 0.32497
2.1913 0.32602
2.1922 0.32706
2.2018 0.32811
2.2031 0.32915
2.2062 0.3302
2.2075 0.33124
2.2166 0.33229
2.221 0.33333
2.2237 0.33438
2.2326 0.33542
2.2362 0.33647
2.2409 0.33751
2.2424 0.33856
2.2431 0.3396
2.2452 0.34065
2.2459 0.34169
2.2493 0.34274
2.2514 0.34378
2.2536 0.34483
2.2594 0.34587
2.2662 0.34692
2.2681 0.34796
2.2684 0.34901
2.2877 0.35005
2.2961 0.3511
2.2971 0.35214
2.3014 0.35319
2.3024 0.35423
2.3038 0.35528
2.3076 0.35632
2.308 0.35737
2.3093 0.35841
2.3113 0.35946
2.3269 0.3605
2.3284 0.36155
2.3319 0.36259
2.3329 0.36364
2.3367 0.36468
2.3389 0.36573
2.3422 0.36677
2.3467 0.36782
2.3648 0.36886
2.3659 0.36991
2.366 0.37095
2.3715 0.372
2.3737 0.37304
2.3757 0.37409
2.377 0.37513
2.3786 0.37618
2.3787 0.37722
2.3923 0.37827
2.4 0.37931
2.4049 0.38036
2.4125 0.3814
2.4171 0.38245
2.4192 0.38349
2.4258 0.38454
2.4333 0.38558
2.4337 0.38662
2.4491 0.38767
2.4554 0.38871
2.457 0.38976
2.4573 0.3908
2.4575 0.39185
2.4596 0.39289
2.4639 0.39394
2.4664 0.39498
2.467 0.39603
2.473 0.39707
2.4825 0.39812
2.4903 0.39916
2.5104 0.40021
2.5168 0.40125
2.5178 0.4023
2.5186 0.40334
2.5203 0.40439
2.5243 0.40543
2.5264 0.40648
2.5315 0.40752
2.5381 0.40857
2.5397 0.40961
2.55 0.41066
2.5554 0.4117
2.5554 0.41275
2.5559 0.41379
2.5562 0.41484
2.5564 0.41588
2.5584 0.41693
2.5592 0.41797
2.5597 0.41902
2.5663 0.42006
2.5702 0.42111
2.5716 0.42215
2.5739 0.4232
2.5804 0.42424
2.581 0.42529
2.5834 0.42633
2.5975 0.42738
2.5988 0.42842
2.6012 0.42947
2.6028 0.43051
2.6032 0.43156
2.6097 0.4326
2.6101 0.43365
2.6135 0.43469
2.614 0.43574
2.614 0.43678
2.6162 0.43783
2.6288 0.43887
2.6316 0.43992
2.6387 0.44096
2.6396 0.44201
2.6459 0.44305
2.648 0.4441
2.6519 0.44514
2.6533 0.44619
2.6539 0.44723
2.6551 0.44828
2.6564 0.44932
2.657 0.45037
2.6589 0.45141
2.661 0.45246
2.6662 0.4535
2.67 0.45455
2.6739 0.45559
2.6778 0.45664
2.6823 0.45768
2.6827 0.45873
2.6832 0.45977
2.684 0.46082
2.6852 0.46186
2.6884 0.4629
2.6884 0.46395
2.6895 0.46499
2.7077 0.46604
2.7108 0.46708
2.7146 0.46813
2.7222 0.46917
2.7258 0.47022
2.731 0.47126
2.732 0.47231
2.7385 0.47335
2.7414 0.4744
2.7445 0.47544
2.7445 0.47649
2.7496 0.47753
2.7515 0.47858
2.7519 0.47962
2.7522 0.48067
2.754 0.48171
2.7657 0.48276
2.7835 0.4838
2.7865 0.48485
2.787 0.48589
2.7918 0.48694
2.7925 0.48798
2.8073 0.48903
2.8082 0.49007
2.8084 0.49112
2.8096 0.49216
2.8221 0.49321
2.8249 0.49425
2.8262 0.4953
2.8297 0.49634
2.8353 0.49739
2.8473 0.49843
2.853 0.49948
2.8565 0.50052
2.8593 0.50157
2.8664 0.50261
2.8678 0.50366
2.8707 0.5047
2.873 0.50575
2.8767 0.50679
2.877 0.50784
2.8779 0.50888
2.8803 0.50993
2.8879 0.51097
2.8888 0.51202
2.8904 0.51306
2.8907 0.51411
2.8909 0.51515
2.891 0.5162
2.892 0.51724
2.8937 0.51829
2.8975 0.51933
2.9078 0.52038
2.912 0.52142
2.9126 0.52247
2.916 0.52351
2.9184 0.52456
2.9377 0.5256
2.9422 0.52665
2.9449 0.52769
2.9455 0.52874
2.9468 0.52978
2.9479 0.53083
2.9576 0.53187
2.9579 0.53292
2.9626 0.53396
2.9644 0.53501
2.972 0.53605
2.9725 0.5371
2.9751 0.53814
2.9776 0.53918
2.9792 0.54023
2.9811 0.54127
2.9814 0.54232
2.9816 0.54336
2.9827 0.54441
2.9921 0.54545
3.0002 0.5465
3.0029 0.54754
3.0047 0.54859
3.0131 0.54963
3.0146 0.55068
3.0191 0.55172
3.0243 0.55277
3.0246 0.55381
3.0261 0.55486
3.0265 0.5559
3.027 0.55695
3.031 0.55799
3.0322 0.55904
3.0352 0.56008
3.037 0.56113
3.0372 0.56217
3.0381 0.56322
3.0391 0.56426
3.0466 0.56531
3.0476 0.56635
3.0534 0.5674
3.0553 0.56844
3.0639 0.56949
3.0641 0.57053
3.0669 0.57158
3.0705 0.57262
3.0711 0.57367
3.0801 0.57471
3.0809 0.57576
3.0852 0.5768
3.0885 0.57785
3.0888 0.57889
3.0916 0.57994
3.0923 0.58098
3.0946 0.58203
3.0977 0.58307
3.1092 0.58412
3.114 0.58516
3.1233 0.58621
3.1305 0.58725
3.1315 0.5883
3.1316 0.58934
3.1333 0.59039
3.1393 0.59143
3.1399 0.59248
3.1405 0.59352
3.1488 0.59457
3.151 0.59561
3.1541 0.59666
3.1582 0.5977
3.1622 0.59875
3.1692 0.59979
3.1766 0.60084
3.1785 0.60188
3.1787 0.60293
3.179 0.60397
3.1806 0.60502
3.1845 0.60606
3.1883 0.60711
3.1984 0.60815
3.1987 0.6092
3.21 0.61024
3.2195 0.61129
3.2241 0.61233
3.2278 0.61338
3.2335 0.61442
3.2429 0.61546
3.2493 0.61651
3.2532 0.61755
3.2549 0.6186
3.2628 0.61964
3.2657 0.62069
3.2718 0.62173
3.2796 0.62278
3.2849 0.62382
3.2859 0.62487
3.2988 0.62591
3.3073 0.62696
3.3134 0.628
3.3197 0.62905
3.3199 0.63009
3.3218 0.63114
3.3276 0.63218
3.3313 0.63323
3.3313 0.63427
3.3356 0.63532
3.3361 0.63636
3.3473 0.63741
3.3561 0.63845
3.362 0.6395
3.3631 0.64054
3.3681 0.64159
3.3757 0.64263
3.3838 0.64368
3.3889 0.64472
3.3896 0.64577
3.3913 0.64681
3.3923 0.64786
3.3981 0.64786
3.4009 0.6489
3.4023 0.6489
3.4024 0.64995
3.4058 0.65099
3.4071 0.65204
3.4096 0.65308
3.4112 0.65413
3.4217 0.65517
3.4231 0.65622
3.4237 0.65726
3.4259 0.65831
3.4359 0.65935
3.4361 0.6604
3.4373 0.66144
3.4407 0.66249
3.4445 0.66353
3.4532 0.66458
3.4598 0.66562
3.4623 0.66667
3.4648 0.66771
3.4651 0.66876
3.4697 0.6698
3.4726 0.67085
3.4742 0.67189
3.4742 0.67294
3.4771 0.67398
3.4852 0.67503
3.4939 0.67607
3.5002 0.67712
3.5003 0.67816
3.5011 0.67921
3.5043 0.68025
3.5141 0.6813
3.52 0.68234
3.5202 0.68339
3.5216 0.68443
3.5262 0.68548
3.5269 0.68652
3.5307 0.68757
3.5328 0.68861
3.5511 0.68966
3.5516 0.6907
3.5589 0.69175
3.5603 0.69279
3.5612 0.69383
3.5666 0.69488
3.5679 0.69592
3.5731 0.69697
3.5765 0.69801
3.5863 0.69906
3.5909 0.7001
3.5926 0.70115
3.5933 0.70219
3.5934 0.70324
3.5944 0.70428
3.5969 0.70533
3.6194 0.70637
3.6197 0.70742
3.6224 0.70846
3.6293 0.70951
3.6399 0.71055
3.6441 0.7116
3.6479 0.71264
3.6511 0.71369
3.6531 0.71473
3.6554 0.71578
3.6579 0.71682
3.6794 0.71787
3.6845 0.71891
3.6855 0.71996
3.6884 0.721
3.6923 0.72205
3.7047 0.72309
3.7081 0.72414
3.709 0.72518
3.7098 0.72623
3.7105 0.72727
3.7122 0.72832
3.7135 0.72936
3.7192 0.73041
3.7236 0.73145
3.7253 0.7325
3.7363 0.73354
3.7365 0.73459
3.7409 0.73563
3.7414 0.73668
3.7415 0.73772
3.7458 0.73877
3.7582 0.73981
3.7697 0.74086
3.7784 0.7419
3.7809 0.74295
3.7834 0.74399
3.7875 0.74504
3.7881 0.74608
3.7923 0.74713
3.7997 0.74817
3.7997 0.74922
3.8049 0.75026
3.8071 0.75131
3.8075 0.75235
3.8133 0.7534
3.8135 0.75444
3.8137 0.75549
3.8206 0.75653
3.8245 0.75758
3.8271 0.75862
3.8275 0.75967
3.8295 0.76071
3.8324 0.76176
3.8361 0.7628
3.8457 0.76385
3.849 0.76489
3.8493 0.76594
3.8507 0.76698
3.853 0.76803
3.8591 0.76907
3.8597 0.77011
3.8762 0.77116
3.8793 0.7722
3.8797 0.77325
3.8821 0.77429
3.8822 0.77534
3.8834 0.77638
3.8894 0.77743
3.8988 0.77847
3.9046 0.77952
3.908 0.78056
3.9117 0.78161
3.912 0.78265
3.9162 0.7837
3.9189 0.78474
3.9214 0.78579
3.9232 0.78683
3.9265 0.78788
3.933 0.78892
3.934 0.78997
3.9381 0.79101
3.9394 0.79206
3.9421 0.7931
3.9506 0.7931
3.9528 0.79415
3.9599 0.79519
3.9613 0.79624
3.9631 0.79728
3.9697 0.79833
3.9737 0.79937
3.9749 0.80042
3.9751 0.80146
3.9793 0.80251
3.9853 0.80251
3.9878 0.80355
3.9912 0.8046
3.9941 0.80564
4.0092 0.80669
4.0121 0.80773
4.0129 0.80878
4.0244 0.80982
4.0273 0.80982
4.0376 0.81087
4.0457 0.81191
4.0506 0.81296
4.0538 0.814
4.061 0.81505
4.0624 0.81609
4.0637 0.81714
4.0668 0.81818
4.0736 0.81923
4.0764 0.81923
4.0767 0.82027
4.0809 0.82132
4.082 0.82236
4.0925 0.82341
4.104 0.82445
4.1069 0.8255
4.1217 0.82654
4.1222 0.82759
4.1224 0.82863
4.1242 0.82968
4.1251 0.83072
4.1285 0.83072
4.1297 0.83177
4.1356 0.83281
4.1491 0.83386
4.1505 0.8349
4.1513 0.83595
4.1614 0.83699
4.1615 0.83804
4.1672 0.83908
4.1681 0.84013
4.1697 0.84117
4.1716 0.84222
4.1761 0.84326
4.1762 0.84431
4.1779 0.84535
4.1927 0.84639
4.1942 0.84744
4.2047 0.84848
4.2084 0.84953
4.2104 0.85057
4.2209 0.85162
4.2221 0.85266
4.2244 0.85371
4.2301 0.85475
4.2318 0.8558
4.2372 0.85684
4.2393 0.85789
4.2489 0.85893
4.2555 0.85998
4.2567 0.86102
4.2596 0.86207
4.2701 0.86311
4.2755 0.86416
4.2811 0.8652
4.2954 0.86625
4.3047 0.86729
4.3181 0.86834
4.3183 0.86938
4.325 0.87043
4.3259 0.87147
4.3289 0.87252
4.3403 0.87356
4.3405 0.87461
4.3532 0.87565
4.3557 0.8767
4.3558 0.87774
4.3596 0.87774
4.3625 0.87879
4.3632 0.87983
4.3633 0.88088
4.3646 0.88192
4.3668 0.88297
4.375 0.88401
4.3811 0.88506
4.3966 0.8861
4.3999 0.88715
4.4002 0.88819
4.402 0.88924
4.4031 0.89028
4.4042 0.89133
4.4044 0.89237
4.4115 0.89342
4.4128 0.89446
4.4353 0.89551
4.4373 0.89655
4.4432 0.8976
4.477 0.89864
4.4798 0.89969
4.4801 0.90073
4.4945 0.90178
4.4987 0.90282
4.5033 0.90387
4.5193 0.90491
4.5206 0.90596
4.5214 0.907
4.5258 0.90805
4.5259 0.90909
4.5319 0.91014
4.5497 0.91118
4.5631 0.91223
4.5674 0.91327
4.5808 0.91432
4.6049 0.91536
4.6102 0.91536
4.6185 0.91641
4.6251 0.91745
4.6346 0.9185
4.6401 0.91954
4.6469 0.92059
4.6538 0.92163
4.6666 0.92268
4.6732 0.92372
4.6757 0.92476
4.6801 0.92581
4.6899 0.92685
4.7021 0.9279
4.703 0.92894
4.7083 0.92999
4.718 0.93103
4.7327 0.93208
4.7416 0.93312
4.7451 0.93417
4.7798 0.93521
4.8002 0.93626
4.8135 0.9373
4.8265 0.93835
4.8511 0.93939
4.8766 0.94044
4.9114 0.94148
4.9418 0.94253
4.9484 0.94357
4.9535 0.94462
4.9538 0.94566
4.9568 0.94671
4.9659 0.94775
4.9936 0.9488
5.0438 0.94984
5.0765 0.95089
5.0979 0.95193
5.099 0.95298
5.1173 0.95402
5.1312 0.95507
5.1373 0.95611
5.1411 0.95716
5.2531 0.9582
5.2803 0.95925
5.2948 0.96029
5.3027 0.96134
5.4274 0.96238
5.4954 0.96343
5.6738 0.96447
5.991 0.96552
5.9988 0.96656
6.0414 0.96761
6.1237 0.96865
6.2416 0.9697
6.3871 0.97074
6.45 0.97179
6.5324 0.97283
6.8914 0.97388
6.8924 0.97492
7.3233 0.97597
7.8154 0.97701
8.4579 0.97806
8.4614 0.9791
8.6158 0.98015
8.6904 0.98119
9.5967 0.98224
10.246 0.98328
11.08 0.98433
11.394 0.98537
12.846 0.98642
16.158 0.98746
21.794 0.98851


==> fig/eval/clipImageNetAdv.txt <==
1.9996 0.0010582
2.3257 0.0021164
2.4703 0.0031746
2.5732 0.0042328
2.5817 0.005291
2.5867 0.0063492
2.6111 0.0074074
2.6247 0.0084656
2.6258 0.0095238
2.6304 0.0095238
2.6679 0.010582
2.672 0.01164
2.6841 0.012698
2.6955 0.013757
2.6998 0.014815
2.7066 0.015873
2.7202 0.016931
2.734 0.016931
2.7535 0.017989
2.7572 0.019048
2.7591 0.020106
2.7657 0.021164
2.7757 0.021164
2.7813 0.022222
2.7828 0.02328
2.7902 0.024339
2.7944 0.025397
2.8006 0.026455
2.8123 0.027513
2.8192 0.028571
2.8277 0.02963
2.8334 0.030688
2.8421 0.031746
2.8433 0.032804
2.8464 0.033862
2.8512 0.034921
2.8549 0.035979
2.8565 0.037037
2.8596 0.038095
2.8642 0.038095
2.8683 0.039153
2.8691 0.040212
2.8697 0.04127
2.872 0.04127
2.8747 0.04127
2.8753 0.042328
2.877 0.043386
2.8897 0.043386
2.8933 0.044444
2.8981 0.045503
2.9001 0.046561
2.9151 0.047619
2.9195 0.048677
2.9228 0.049735
2.9247 0.050794
2.9282 0.051852
2.9363 0.05291
2.9387 0.053968
2.9394 0.055026
2.941 0.056085
2.9468 0.057143
2.9504 0.058201
2.9521 0.059259
2.9522 0.060317
2.953 0.061376
2.9535 0.061376
2.9557 0.062434
2.9563 0.063492
2.958 0.06455
2.9621 0.06455
2.9652 0.065608
2.9679 0.066667
2.9821 0.066667
2.9826 0.067725
2.9834 0.068783
2.9874 0.068783
2.9878 0.069841
2.9882 0.070899
2.9894 0.071958
2.9944 0.073016
2.9966 0.074074
3.0001 0.075132
3.0132 0.075132
3.0138 0.07619
3.016 0.077249
3.0161 0.078307
3.0173 0.079365
3.0194 0.079365
3.0356 0.080423
3.0359 0.081481
3.0403 0.081481
3.0448 0.08254
3.0505 0.083598
3.0508 0.084656
3.0512 0.085714
3.0569 0.086772
3.0597 0.086772
3.0601 0.087831
3.0711 0.088889
3.075 0.088889
3.0753 0.089947
3.0865 0.091005
3.0952 0.092063
3.0959 0.092063
3.0961 0.093122
3.0975 0.09418
3.1002 0.095238
3.101 0.096296
3.1022 0.097354
3.1037 0.098413
3.1077 0.099471
3.1105 0.10053
3.1105 0.10053
3.1184 0.10159
3.1291 0.10265
3.1295 0.1037
3.1326 0.1037
3.1374 0.10476
3.143 0.10582
3.1447 0.10582
3.1449 0.10688
3.1465 0.10794
3.1489 0.10899
3.1504 0.11005
3.1524 0.11111
3.1529 0.11217
3.156 0.11323
3.158 0.11429
3.1645 0.11534
3.1681 0.11534
3.1684 0.11534
3.1742 0.1164
3.1775 0.11746
3.1776 0.11852
3.183 0.11852
3.185 0.11958
3.1876 0.11958
3.197 0.12063
3.199 0.12169
3.2008 0.12275
3.2008 0.12275
3.2044 0.12275
3.2071 0.12275
3.2073 0.12381
3.2092 0.12381
3.2141 0.12381
3.2277 0.12487
3.2299 0.12593
3.2384 0.12698
3.2398 0.12804
3.2545 0.1291
3.2599 0.13016
3.2626 0.13122
3.2935 0.13228
3.2936 0.13333
3.2967 0.13439
3.2989 0.13439
3.3179 0.13545
3.3207 0.13651
3.3246 0.13757
3.3313 0.13862
3.334 0.13862
3.342 0.13862
3.3449 0.13862
3.3539 0.13968
3.3541 0.14074
3.3563 0.1418
3.362 0.14286
3.365 0.14392
3.3652 0.14497
3.3674 0.14603
3.3689 0.14709
3.3774 0.14815
3.3829 0.14921
3.387 0.14921
3.3897 0.15026
3.3969 0.15132
3.3989 0.15238
3.3992 0.15344
3.4011 0.1545
3.4051 0.1545
3.4087 0.1545
3.4148 0.15556
3.4213 0.15661
3.4232 0.15767
3.4238 0.15873
3.4251 0.15873
3.4345 0.15979
3.4347 0.15979
3.4399 0.16085
3.4433 0.1619
3.447 0.1619
3.4506 0.16296
3.4511 0.16296
3.4559 0.16402
3.4567 0.16508
3.4713 0.16508
3.4897 0.16614
3.4962 0.1672
3.5129 0.16825
3.5179 0.16931
3.5218 0.17037
3.5231 0.17143
3.5262 0.17249
3.5334 0.17354
3.5396 0.17354
3.5445 0.1746
3.5471 0.17566
3.555 0.17672
3.5698 0.17672
3.5718 0.17778
3.5738 0.17778
3.5817 0.17884
3.5822 0.17884
3.6005 0.17989
3.6012 0.18095
3.6054 0.18201
3.6117 0.18307
3.6169 0.18307
3.6173 0.18307
3.6173 0.18307
3.6179 0.18307
3.6233 0.18413
3.6291 0.18519
3.6307 0.18624
3.6425 0.1873
3.6622 0.18836
3.6631 0.18942
3.6636 0.19048
3.6642 0.19048
3.6677 0.19048
3.6744 0.19153
3.6866 0.19259
3.6878 0.19365
3.6892 0.19471
3.6899 0.19577
3.7076 0.19577
3.7109 0.19683
3.7139 0.19788
3.7182 0.19788
3.7218 0.19894
3.7224 0.2
3.7229 0.2
3.7269 0.20106
3.7291 0.20212
3.7387 0.20212
3.7431 0.20317
3.7443 0.20317
3.7444 0.20423
3.7504 0.20529
3.7515 0.20635
3.7574 0.20741
3.7584 0.20847
3.7595 0.20847
3.7637 0.20847
3.7648 0.20847
3.7673 0.20952
3.7678 0.20952
3.7694 0.21058
3.7846 0.21058
3.7858 0.21058
3.7879 0.21164
3.8035 0.21164
3.8071 0.21164
3.8102 0.21164
3.8159 0.2127
3.8231 0.21376
3.827 0.21481
3.8314 0.21587
3.8332 0.21587
3.8366 0.21693
3.8668 0.21799
3.8719 0.21905
3.8739 0.22011
3.8796 0.22116
3.8822 0.22222
3.8932 0.22328
3.9194 0.22328
3.9278 0.22434
3.9336 0.2254
3.9347 0.2254
3.9371 0.22646
3.947 0.22751
3.951 0.22857
3.9553 0.22963
3.981 0.23069
3.9814 0.23175
3.9884 0.23175
3.9891 0.2328
3.9947 0.23386
3.9965 0.23492
4.0054 0.23492
4.0146 0.23598
4.0175 0.23598
4.0246 0.23598
4.0488 0.23704
4.05 0.2381
4.0551 0.2381
4.062 0.23915
4.0691 0.24021
4.0754 0.24127
4.0834 0.24233
4.0881 0.24339
4.0919 0.24444
4.0948 0.2455
4.0998 0.24656
4.1044 0.24762
4.1206 0.24762
4.1217 0.24762
4.122 0.24762
4.1307 0.24762
4.1339 0.24868
4.1485 0.24974
4.1528 0.24974
4.1596 0.24974
4.1702 0.25079
4.1716 0.25079
4.1938 0.25185
4.2022 0.25291
4.214 0.25397
4.2175 0.25503
4.2248 0.25608
4.241 0.25608
4.2535 0.25714
4.2645 0.2582
4.2704 0.2582
4.2748 0.25926
4.2757 0.26032
4.2836 0.26032
4.3012 0.26138
4.3052 0.26243
4.3123 0.26349
4.3161 0.26455
4.3206 0.26561
4.3244 0.26561
4.3259 0.26667
4.3365 0.26772
4.3492 0.26772
4.3498 0.26878
4.3521 0.26878
4.3604 0.26984
4.3738 0.2709
4.375 0.27196
4.3792 0.27302
4.3929 0.27407
4.3955 0.27513
4.3988 0.27513
4.4033 0.27513
4.4056 0.27619
4.4073 0.27619
4.4086 0.27725
4.4116 0.27725
4.413 0.27725
4.4139 0.27725
4.4491 0.27831
4.453 0.27937
4.4576 0.27937
4.4588 0.28042
4.4656 0.28148
4.4787 0.28254
4.4815 0.2836
4.486 0.2836
4.4913 0.28466
4.4958 0.28571
4.5022 0.28677
4.5033 0.28677
4.5041 0.28783
4.5158 0.28889
4.5236 0.28995
4.5269 0.29101
4.5269 0.29206
4.5296 0.29206
4.5356 0.29312
4.5654 0.29312
4.569 0.29418
4.5705 0.29524
4.5778 0.2963
4.5868 0.2963
4.6169 0.29735
4.6256 0.29841
4.6277 0.29841
4.6295 0.29947
4.6495 0.30053
4.651 0.30053
4.6626 0.30159
4.6633 0.30265
4.6649 0.3037
4.6669 0.30476
4.6684 0.30582
4.6951 0.30688
4.7033 0.30794
4.7052 0.30899
4.7303 0.31005
4.7349 0.31111
4.7446 0.31217
4.7484 0.31323
4.7524 0.31429
4.7564 0.31429
4.7579 0.31534
4.7653 0.31534
4.7665 0.31534
4.7666 0.3164
4.7709 0.31746
4.7721 0.31852
4.7779 0.31958
4.7796 0.32063
4.7848 0.32063
4.7904 0.32169
4.7999 0.32275
4.8046 0.32381
4.805 0.32487
4.8113 0.32593
4.8452 0.32698
4.846 0.32698
4.8471 0.32804
4.8547 0.3291
4.8583 0.3291
4.8808 0.3291
4.8819 0.33016
4.886 0.33122
4.8928 0.33228
4.8939 0.33333
4.9053 0.33439
4.9326 0.33439
4.9449 0.33545
4.9643 0.33651
4.9806 0.33651
4.9806 0.33757
5.0084 0.33862
5.0197 0.33968
5.0409 0.34074
5.05 0.3418
5.052 0.34286
5.0821 0.34392
5.087 0.34392
5.0872 0.34392
5.0914 0.34497
5.1042 0.34603
5.106 0.34709
5.1074 0.34815
5.1145 0.34815
5.1195 0.34815
5.1219 0.34921
5.1233 0.34921
5.1266 0.35026
5.1284 0.35132
5.1532 0.35238
5.1594 0.35344
5.1608 0.35344
5.1655 0.3545
5.1668 0.3545
5.1762 0.35556
5.1774 0.35661
5.1969 0.35661
5.1971 0.35767
5.1978 0.35873
5.2011 0.35873
5.214 0.35979
5.2289 0.36085
5.2383 0.3619
5.2441 0.3619
5.2444 0.36296
5.251 0.36402
5.2705 0.36508
5.2734 0.36508
5.2826 0.36614
5.3073 0.36614
5.3098 0.36614
5.3143 0.3672
5.3174 0.3672
5.3188 0.36825
5.3198 0.36931
5.3341 0.37037
5.3384 0.37143
5.3421 0.37249
5.3439 0.37249
5.3468 0.37354
5.3523 0.37354
5.3634 0.3746
5.3775 0.37566
5.3821 0.37566
5.3916 0.37672
5.3995 0.37778
5.4085 0.37884
5.4157 0.37989
5.4432 0.38095
5.4453 0.38201
5.446 0.38201
5.4512 0.38307
5.4632 0.38413
5.4769 0.38413
5.4912 0.38519
5.4957 0.38624
5.5111 0.3873
5.526 0.38836
5.5425 0.38836
5.5546 0.38942
5.5619 0.39048
5.5621 0.39153
5.563 0.39259
5.5645 0.39259
5.5662 0.39259
5.5805 0.39365
5.5862 0.39365
5.6092 0.39471
5.6119 0.39471
5.6584 0.39471
5.6592 0.39577
5.6888 0.39683
5.6916 0.39788
5.7153 0.39894
5.7262 0.4
5.7307 0.40106
5.732 0.40212
5.7344 0.40317
5.7385 0.40423
5.747 0.40529
5.7554 0.40529
5.7563 0.40635
5.7706 0.40741
5.7736 0.40741
5.7902 0.40741
5.7904 0.40847
5.8164 0.40847
5.8318 0.40952
5.8437 0.41058
5.8475 0.41164
5.8551 0.41164
5.8567 0.4127
5.8679 0.4127
5.8728 0.41376
5.8758 0.41481
5.8903 0.41481
5.8934 0.41587
5.8972 0.41693
5.8999 0.41799
5.9104 0.41905
5.9139 0.42011
5.9152 0.42011
5.9237 0.42116
5.9308 0.42222
5.9323 0.42328
5.9418 0.42328
5.9664 0.42434
6.0075 0.4254
6.0175 0.4254
6.028 0.42646
6.0444 0.42751
6.0615 0.42857
6.0956 0.42963
6.0986 0.43069
6.0997 0.43175
6.1029 0.4328
6.1088 0.4328
6.1308 0.4328
6.1382 0.43386
6.1463 0.43492
6.1472 0.43598
6.1536 0.43598
6.1815 0.43704
6.1815 0.4381
6.1918 0.43915
6.1977 0.43915
6.2058 0.44021
6.2065 0.44127
6.2174 0.44233
6.2334 0.44339
6.2392 0.44444
6.2515 0.4455
6.2683 0.44656
6.2855 0.44656
6.2954 0.44656
6.307 0.44656
6.3104 0.44656
6.3124 0.44762
6.32 0.44762
6.3438 0.44762
6.3559 0.44868
6.3632 0.44974
6.368 0.45079
6.3698 0.45185
6.3777 0.45291
6.3864 0.45397
6.3928 0.45503
6.4121 0.45608
6.4212 0.45608
6.4294 0.45714
6.4525 0.4582
6.4634 0.4582
6.4717 0.45926
6.4757 0.46032
6.4765 0.46032
6.4837 0.46032
6.4994 0.46138
6.505 0.46138
6.5229 0.46243
6.5278 0.46349
6.5351 0.46455
6.5611 0.46561
6.5696 0.46667
6.5952 0.46772
6.5987 0.46772
6.6028 0.46878
6.6033 0.46984
6.616 0.46984
6.6161 0.4709
6.6404 0.47196
6.6608 0.47196
6.6692 0.47302
6.6861 0.47302
6.6953 0.47407
6.7257 0.47513
6.7354 0.47619
6.7424 0.47725
6.743 0.47831
6.7684 0.47831
6.7685 0.47831
6.7724 0.47831
6.7734 0.47937
6.7937 0.48042
6.814 0.48148
6.8169 0.48254
6.83 0.4836
6.8306 0.4836
6.8464 0.48466
6.8516 0.48466
6.8566 0.48571
6.8574 0.48677
6.8614 0.48677
6.8869 0.48783
6.8945 0.48889
6.9123 0.48995
6.926 0.49101
6.9351 0.49101
6.9415 0.49206
6.9429 0.49312
6.9541 0.49418
6.9567 0.49524
6.9962 0.4963
7.003 0.49735
7.008 0.49841
7.0321 0.49947
7.0452 0.49947
7.0585 0.50053
7.0711 0.50159
7.0947 0.50159
7.0951 0.50159
7.1062 0.50265
7.1236 0.5037
7.1356 0.50476
7.1375 0.50582
7.1454 0.50688
7.1455 0.50688
7.1467 0.50794
7.1511 0.50899
7.1642 0.51005
7.1685 0.51005
7.1893 0.51111
7.1938 0.51217
7.1957 0.51323
7.2076 0.51323
7.2153 0.51429
7.2402 0.51429
7.2432 0.51534
7.2472 0.5164
7.2557 0.5164
7.274 0.51746
7.29 0.51852
7.2903 0.51958
7.3125 0.52063
7.323 0.52169
7.3377 0.52169
7.3418 0.52275
7.3494 0.52381
7.353 0.52487
7.3582 0.52593
7.3613 0.52698
7.374 0.52698
7.3781 0.52804
7.3792 0.5291
7.3933 0.5291
7.4003 0.53016
7.4045 0.53122
7.4095 0.53228
7.4224 0.53333
7.4302 0.53333
7.4427 0.53439
7.4436 0.53545
7.4521 0.53651
7.4615 0.53651
7.4824 0.53651
7.4955 0.53757
7.5447 0.53862
7.5685 0.53968
7.5726 0.54074
7.5791 0.54074
7.5885 0.54074
7.6055 0.5418
7.6103 0.54286
7.6108 0.54392
7.6109 0.54497
7.631 0.54603
7.6394 0.54709
7.6408 0.54815
7.6451 0.54815
7.6626 0.54815
7.6741 0.54921
7.678 0.55026
7.6863 0.55132
7.6884 0.55238
7.6938 0.55344
7.7248 0.55344
7.7392 0.5545
7.7459 0.55556
7.7489 0.55661
7.7536 0.55661
7.759 0.55767
7.7601 0.55873
7.7624 0.55979
7.7693 0.55979
7.7776 0.56085
7.7884 0.5619
7.7892 0.56296
7.7967 0.56296
7.8178 0.56296
7.8262 0.56402
7.8269 0.56508
7.8294 0.56508
7.8455 0.56508
7.8457 0.56508
7.8465 0.56614
7.8467 0.56614
7.8521 0.5672
7.8584 0.5672
7.8713 0.56825
7.8938 0.56931
7.9078 0.56931
7.9095 0.57037
7.9097 0.57143
7.918 0.57249
7.9228 0.57354
7.9256 0.57354
7.9259 0.57354
7.9289 0.5746
7.9355 0.57566
7.9412 0.57672
7.956 0.57778
7.958 0.57884
7.9649 0.57989
7.9691 0.58095
7.9692 0.58201
7.9702 0.58307
7.9846 0.58413
7.9889 0.58519
7.997 0.58624
7.9975 0.5873
8.008 0.58836
8.0215 0.58942
8.0221 0.59048
8.0442 0.59153
8.0511 0.59259
8.0659 0.59259
8.0795 0.59365
8.1066 0.59471
8.1196 0.59577
8.1203 0.59683
8.1282 0.59683
8.166 0.59788
8.1737 0.59894
8.1918 0.6
8.1918 0.60106
8.1998 0.60212
8.2084 0.60317
8.2091 0.60423
8.2093 0.60529
8.2098 0.60635
8.2162 0.60741
8.2257 0.60847
8.254 0.60952
8.3324 0.61058
8.3726 0.61164
8.3726 0.6127
8.3993 0.61376
8.4178 0.61376
8.4193 0.61481
8.435 0.61587
8.4439 0.61693
8.4444 0.61693
8.4562 0.61799
8.4603 0.61905
8.4616 0.61905
8.4872 0.62011
8.5072 0.62116
8.5078 0.62222
8.5137 0.62328
8.5165 0.62434
8.5195 0.6254
8.524 0.6254
8.5355 0.62646
8.5444 0.62751
8.5535 0.62857
8.5599 0.62857
8.5671 0.62963
8.5834 0.62963
8.6015 0.63069
8.6292 0.63069
8.6383 0.63175
8.6465 0.6328
8.6576 0.63386
8.6849 0.63492
8.6853 0.63598
8.6912 0.63598
8.6935 0.63704
8.7129 0.6381
8.7181 0.63915
8.7185 0.64021
8.7185 0.64021
8.7284 0.64127
8.7292 0.64127
8.7477 0.64233
8.7572 0.64233
8.7663 0.64233
8.7663 0.64339
8.7751 0.64339
8.7771 0.64444
8.7815 0.64444
8.7955 0.64444
8.8259 0.6455
8.8277 0.64656
8.8543 0.64762
8.858 0.64868
8.8594 0.64974
8.8686 0.65079
8.8699 0.65185
8.8722 0.65291
8.8741 0.65397
8.8908 0.65397
8.8925 0.65397
8.8946 0.65503
8.9044 0.65608
8.9102 0.65608
8.9147 0.65714
8.9284 0.6582
8.9384 0.6582
8.9507 0.6582
8.9604 0.65926
8.9974 0.66032
9.0105 0.66138
9.0157 0.66138
9.0227 0.66138
9.0262 0.66243
9.0701 0.66349
9.0746 0.66349
9.0868 0.66455
9.1075 0.66561
9.1132 0.66667
9.1187 0.66772
9.1561 0.66878
9.2148 0.66984
9.3166 0.6709
9.3487 0.67196
9.3788 0.67302
9.3859 0.67407
9.404 0.67513
9.4255 0.67619
9.4579 0.67725
9.4789 0.67831
9.4952 0.67831
9.5324 0.67937
9.5548 0.68042
9.568 0.68042
9.611 0.68042
9.6188 0.68148
9.6211 0.68254
9.6216 0.68254
9.626 0.6836
9.7071 0.68466
9.7363 0.68571
9.7392 0.68677
9.7772 0.68783
9.7821 0.68889
9.7828 0.68995
9.8215 0.69101
9.8756 0.69206
9.8843 0.69312
9.915 0.69312
9.9286 0.69418
10.156 0.69524
10.189 0.6963
10.204 0.69735
10.253 0.69841
10.314 0.69947
10.332 0.69947
10.35 0.70053
10.4 0.70159
10.531 0.70265
10.644 0.7037
10.656 0.7037
10.72 0.70476
10.765 0.70582
11.016 0.70582
11.066 0.70582
11.143 0.70688
11.265 0.70794
11.275 0.70794
11.507 0.70899
12.024 0.71005
12.03 0.71111
12.069 0.71217
12.271 0.71323
12.278 0.71429
12.361 0.71534
12.517 0.7164
12.68 0.71746
12.749 0.71852
12.89 0.71958
12.948 0.72063
13.047 0.72169
13.334 0.72275
13.74 0.72381
14.094 0.72487
14.573 0.72593
14.815 0.72698
14.955 0.72804
15.109 0.7291
15.223 0.73016
15.251 0.73122
15.434 0.73228
16.205 0.73333
16.553 0.73439
16.813 0.73545
18.121 0.73651
18.475 0.73757
18.61 0.73862
18.628 0.73968
18.669 0.74074
19.037 0.7418
19.564 0.74286
22.127 0.74392
23.113 0.74497
23.152 0.74603
27.873 0.74709
29.97 0.74815
32.534 0.74921
39.483 0.75026


==> fig/eval/clipImageNetO.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
1.429 0.051
1.4345 0.061
1.4374 0.071
1.442 0.081
1.4492 0.091
1.4606 0.101
1.4757 0.111
1.4995 0.121
1.5306 0.131
1.5601 0.141
1.5928 0.15
1.6543 0.16
1.6843 0.169
1.7063 0.179
1.7514 0.187
1.7937 0.196
1.8318 0.206
1.8748 0.216
1.9249 0.226
1.9445 0.235
1.9995 0.245
2.0466 0.254
2.0993 0.264
2.1338 0.274
2.1782 0.283
2.2073 0.292
2.2786 0.3
2.3171 0.309
2.3514 0.319
2.4407 0.328
2.4645 0.338
2.5212 0.348
2.5496 0.358
2.6027 0.368
2.6383 0.378
2.6565 0.388
2.6711 0.398
2.6984 0.407
2.716 0.417
2.7312 0.427
2.7431 0.437
2.7652 0.447
2.7923 0.457
2.8093 0.467
2.8445 0.477
2.8596 0.487
2.8852 0.496
2.9151 0.506
2.9379 0.516
2.973 0.526
2.9885 0.536
2.9981 0.546
3.0168 0.556
3.0385 0.566
3.0475 0.576
3.0705 0.586
3.0911 0.596
3.1093 0.606
3.1253 0.616
3.1383 0.626
3.1599 0.636
3.1772 0.646
3.1904 0.656
3.2094 0.666
3.2302 0.675
3.2471 0.685
3.2672 0.695
3.2813 0.705
3.2986 0.715
3.3233 0.725
3.3656 0.735
3.4265 0.745
3.4514 0.755
3.4933 0.765
3.534 0.774
3.5905 0.784
3.625 0.793
3.6806 0.803
3.7728 0.813
3.8695 0.822
3.927 0.832
3.9792 0.842
4.0178 0.852
4.085 0.862
4.1484 0.872
4.2209 0.882
4.282 0.891
4.3338 0.901
4.4481 0.911
4.4857 0.919
4.5396 0.929
4.6295 0.939
4.7731 0.949
4.9292 0.959
5.967 0.968
11.734 0.977


==> fig/eval/clipImageNetResV2.txt <==
2.5588 0.0010582
2.7988 0.0021164
2.8118 0.0031746
2.8359 0.0042328
2.8454 0.0042328
2.8472 0.005291
2.9115 0.0063492
2.9378 0.0074074
2.9441 0.0084656
2.9534 0.0095238
2.9558 0.010582
2.9596 0.01164
2.965 0.012698
2.9654 0.013757
2.9784 0.014815
2.9942 0.015873
3.0041 0.016931
3.0129 0.017989
3.0133 0.019048
3.0293 0.020106
3.0301 0.020106
3.0412 0.021164
3.0742 0.022222
3.0767 0.02328
3.0777 0.024339
3.0835 0.025397
3.0838 0.026455
3.0867 0.027513
3.1025 0.028571
3.1081 0.02963
3.1101 0.030688
3.1102 0.031746
3.1178 0.032804
3.1249 0.033862
3.1258 0.034921
3.136 0.035979
3.1389 0.037037
3.1395 0.038095
3.1414 0.039153
3.1498 0.040212
3.1538 0.04127
3.1561 0.042328
3.1574 0.043386
3.1577 0.044444
3.1591 0.045503
3.1609 0.046561
3.1687 0.047619
3.1717 0.048677
3.1762 0.049735
3.1765 0.050794
3.1801 0.051852
3.1851 0.05291
3.1951 0.053968
3.1992 0.055026
3.2074 0.055026
3.2105 0.056085
3.2106 0.057143
3.214 0.058201
3.2177 0.059259
3.2268 0.060317
3.2273 0.061376
3.2309 0.062434
3.2446 0.063492
3.2488 0.06455
3.2524 0.065608
3.2524 0.066667
3.2556 0.067725
3.2611 0.068783
3.2695 0.068783
3.2714 0.069841
3.2798 0.070899
3.2837 0.071958
3.2841 0.073016
3.288 0.074074
3.2922 0.075132
3.2931 0.07619
3.2936 0.077249
3.2953 0.078307
3.2992 0.079365
3.3065 0.080423
3.3068 0.081481
3.3143 0.08254
3.3202 0.083598
3.3213 0.084656
3.3252 0.085714
3.3256 0.086772
3.3259 0.087831
3.3278 0.088889
3.331 0.089947
3.3377 0.091005
3.339 0.092063
3.3433 0.093122
3.3445 0.09418
3.345 0.095238
3.3457 0.096296
3.3506 0.097354
3.3564 0.098413
3.3575 0.099471
3.3594 0.10053
3.3597 0.10159
3.3617 0.10265
3.3672 0.1037
3.3699 0.10476
3.3748 0.10582
3.377 0.10688
3.3816 0.10794
3.3827 0.10899
3.3878 0.11005
3.3891 0.11111
3.3915 0.11217
3.3969 0.11323
3.3971 0.11429
3.4009 0.11534
3.4025 0.11534
3.4227 0.1164
3.4252 0.11746
3.4259 0.11852
3.426 0.11958
3.4481 0.12063
3.4485 0.12169
3.4507 0.12275
3.4564 0.12381
3.4591 0.12487
3.4605 0.12593
3.4619 0.12698
3.4707 0.12804
3.4723 0.1291
3.4767 0.13016
3.4812 0.13122
3.4823 0.13228
3.4824 0.13333
3.4917 0.13439
3.4921 0.13545
3.503 0.13651
3.5034 0.13757
3.5126 0.13862
3.5136 0.13968
3.5167 0.14074
3.5214 0.1418
3.5244 0.14286
3.5258 0.14392
3.5302 0.14497
3.5325 0.14603
3.5344 0.14709
3.5399 0.14815
3.5439 0.14921
3.545 0.15026
3.5469 0.15132
3.5473 0.15238
3.5506 0.15344
3.5513 0.1545
3.5522 0.15556
3.576 0.15661
3.5777 0.15767
3.5777 0.15873
3.5778 0.15979
3.5842 0.16085
3.5868 0.1619
3.5884 0.16296
3.5884 0.16402
3.5986 0.16508
3.6045 0.16614
3.6054 0.1672
3.6088 0.16825
3.6121 0.16931
3.6141 0.17037
3.6204 0.17143
3.6225 0.17249
3.6231 0.17354
3.6251 0.1746
3.6277 0.17566
3.6293 0.17672
3.6333 0.17778
3.6345 0.17884
3.6358 0.17989
3.6386 0.18095
3.6395 0.18201
3.6406 0.18307
3.6441 0.18413
3.6441 0.18519
3.6478 0.18624
3.6512 0.1873
3.6514 0.18836
3.6518 0.18942
3.6651 0.19048
3.6759 0.19153
3.682 0.19259
3.6865 0.19365
3.6874 0.19471
3.6875 0.19577
3.6877 0.19683
3.6927 0.19788
3.6937 0.19894
3.6964 0.2
3.6986 0.20106
3.7024 0.20212
3.7054 0.20317
3.7085 0.20423
3.709 0.20529
3.7127 0.20635
3.7157 0.20741
3.7262 0.20847
3.7286 0.20952
3.7331 0.21058
3.7359 0.21164
3.7442 0.2127
3.7473 0.21376
3.7553 0.21481
3.7601 0.21587
3.7611 0.21693
3.7636 0.21799
3.7641 0.21905
3.7668 0.22011
3.7757 0.22116
3.7759 0.22222
3.7829 0.22328
3.785 0.22434
3.7886 0.2254
3.7886 0.22646
3.7886 0.22751
3.8107 0.22857
3.8108 0.22963
3.8125 0.23069
3.8156 0.23175
3.8187 0.2328
3.8223 0.23386
3.8263 0.23492
3.8269 0.23598
3.8315 0.23704
3.834 0.2381
3.8365 0.23915
3.8416 0.24021
3.8481 0.24127
3.8579 0.24233
3.8741 0.24339
3.8781 0.24444
3.8851 0.24444
3.8872 0.2455
3.8881 0.24656
3.8889 0.24762
3.8973 0.24868
3.8993 0.24974
3.9039 0.25079
3.9046 0.25185
3.9151 0.25291
3.9195 0.25397
3.9259 0.25503
3.9278 0.25608
3.9284 0.25714
3.9344 0.2582
3.9345 0.25926
3.935 0.26032
3.9351 0.26138
3.9352 0.26243
3.937 0.26349
3.9385 0.26455
3.9408 0.26561
3.9452 0.26667
3.9551 0.26772
3.9583 0.26878
3.9637 0.26984
3.9665 0.2709
3.9677 0.27196
3.9781 0.27302
3.9863 0.27407
3.9877 0.27513
3.9969 0.27619
4.0024 0.27725
4.0037 0.27831
4.0078 0.27937
4.0093 0.28042
4.0153 0.28148
4.0264 0.28254
4.0283 0.2836
4.0336 0.28466
4.0359 0.28571
4.0365 0.28677
4.0406 0.28783
4.045 0.28889
4.0479 0.28995
4.0544 0.29101
4.0572 0.29206
4.0573 0.29312
4.0573 0.29418
4.0578 0.29524
4.0825 0.2963
4.089 0.29735
4.0914 0.29841
4.0967 0.29947
4.1124 0.30053
4.1155 0.30159
4.1166 0.30265
4.1169 0.3037
4.1185 0.30476
4.1199 0.30582
4.1238 0.30688
4.1304 0.30688
4.1421 0.30794
4.1465 0.30899
4.1483 0.31005
4.1604 0.31111
4.1692 0.31217
4.1716 0.31323
4.1824 0.31429
4.1838 0.31534
4.1842 0.3164
4.1853 0.31746
4.1895 0.31852
4.1938 0.31958
4.1961 0.32063
4.1978 0.32169
4.1995 0.32275
4.21 0.32381
4.2346 0.32487
4.2477 0.32593
4.2483 0.32698
4.2501 0.32804
4.2526 0.3291
4.2577 0.33016
4.2577 0.33122
4.2648 0.33228
4.2717 0.33333
4.2748 0.33333
4.2778 0.33439
4.2855 0.33545
4.3066 0.33651
4.3092 0.33757
4.3104 0.33862
4.3148 0.33968
4.3201 0.34074
4.3226 0.3418
4.3229 0.34286
4.3364 0.34392
4.3365 0.34497
4.3408 0.34497
4.3427 0.34603
4.3482 0.34709
4.3577 0.34815
4.3615 0.34921
4.3644 0.35026
4.3666 0.35132
4.3753 0.35238
4.3771 0.35344
4.3887 0.3545
4.3912 0.35556
4.3984 0.35661
4.404 0.35767
4.4089 0.35873
4.4101 0.35979
4.4163 0.36085
4.4207 0.3619
4.4298 0.36296
4.4459 0.36402
4.4562 0.36508
4.4662 0.36614
4.4728 0.3672
4.4746 0.36825
4.4795 0.36931
4.4797 0.37037
4.4864 0.37143
4.4916 0.37249
4.4954 0.37354
4.4966 0.3746
4.513 0.37566
4.5144 0.37672
4.5182 0.37778
4.5231 0.37884
4.5245 0.37989
4.5245 0.38095
4.5259 0.38201
4.5421 0.38307
4.5532 0.38413
4.5547 0.38519
4.5599 0.38624
4.5645 0.3873
4.5731 0.38836
4.5807 0.38942
4.5877 0.39048
4.6038 0.39153
4.6072 0.39259
4.6084 0.39365
4.6127 0.39471
4.6186 0.39577
4.6234 0.39683
4.6298 0.39788
4.6317 0.39894
4.6333 0.4
4.6335 0.40106
4.6344 0.40212
4.6349 0.40317
4.6407 0.40423
4.6473 0.40529
4.6495 0.40635
4.6586 0.40741
4.6651 0.40847
4.6758 0.40952
4.6765 0.41058
4.6966 0.41164
4.6979 0.4127
4.7047 0.41376
4.7068 0.41481
4.7092 0.41587
4.7122 0.41693
4.7125 0.41799
4.7162 0.41905
4.7211 0.42011
4.727 0.42116
4.7284 0.42222
4.7462 0.42328
4.7496 0.42434
4.7503 0.4254
4.7682 0.42646
4.7767 0.42751
4.7976 0.42857
4.8 0.42963
4.8021 0.43069
4.8033 0.43175
4.8092 0.4328
4.8174 0.43386
4.8183 0.43492
4.8188 0.43598
4.8364 0.43704
4.8448 0.4381
4.8534 0.43915
4.8596 0.44021
4.873 0.44127
4.878 0.44233
4.8829 0.44339
4.9026 0.44444
4.9035 0.4455
4.9111 0.44656
4.9116 0.44762
4.9159 0.44868
4.9233 0.44974
4.9267 0.44974
4.9328 0.45079
4.9437 0.45185
4.9702 0.45291
4.9718 0.45397
4.9766 0.45503
4.9818 0.45608
5.0036 0.45714
5.007 0.4582
5.0091 0.45926
5.0175 0.46032
5.0274 0.46138
5.0361 0.46243
5.0424 0.46349
5.0434 0.46455
5.0462 0.46561
5.0504 0.46667
5.0692 0.46772
5.0715 0.46878
5.072 0.46984
5.0855 0.4709
5.117 0.47196
5.1202 0.47302
5.1243 0.47407
5.1267 0.47407
5.1269 0.47513
5.1397 0.47619
5.1435 0.47725
5.1502 0.47831
5.1504 0.47937
5.1507 0.48042
5.1516 0.48148
5.1531 0.48254
5.1561 0.4836
5.1892 0.48466
5.1904 0.48571
5.1998 0.48677
5.2012 0.48783
5.2365 0.48889
5.2432 0.48995
5.2436 0.49101
5.2444 0.49206
5.2484 0.49312
5.2535 0.49418
5.2535 0.49524
5.2546 0.4963
5.2654 0.49735
5.2654 0.49841
5.2768 0.49947
5.2868 0.50053
5.3054 0.50159
5.3101 0.50265
5.3233 0.5037
5.3426 0.50476
5.3489 0.50582
5.3504 0.50688
5.3599 0.50794
5.3642 0.50899
5.3756 0.51005
5.3792 0.51111
5.3813 0.51217
5.3966 0.51323
5.4082 0.51429
5.4098 0.51534
5.4156 0.5164
5.4239 0.51746
5.4281 0.51852
5.4369 0.51958
5.437 0.52063
5.4722 0.52169
5.4743 0.52275
5.4842 0.52381
5.493 0.52487
5.514 0.52593
5.527 0.52698
5.5397 0.52804
5.5648 0.5291
5.5725 0.53016
5.5768 0.53122
5.5808 0.53228
5.5852 0.53333
5.5982 0.53439
5.6097 0.53545
5.6124 0.53651
5.6238 0.53757
5.626 0.53862
5.6562 0.53968
5.6616 0.54074
5.6923 0.5418
5.7012 0.54286
5.7166 0.54392
5.7259 0.54497
5.7463 0.54603
5.7475 0.54709
5.7614 0.54815
5.7756 0.54921
5.777 0.55026
5.7832 0.55132
5.7843 0.55238
5.7923 0.55344
5.7953 0.5545
5.7992 0.55556
5.8023 0.55661
5.8161 0.55767
5.8165 0.55873
5.8213 0.55979
5.8223 0.56085
5.8338 0.5619
5.8428 0.56296
5.8706 0.56402
5.8736 0.56508
5.8763 0.56614
5.8843 0.5672
5.911 0.56825
5.9114 0.56931
5.9233 0.57037
5.9292 0.57143
5.9469 0.57249
5.955 0.57354
5.9578 0.5746
5.9632 0.57566
5.9692 0.57672
5.9717 0.57778
5.9857 0.57884
5.9949 0.57989
6.0076 0.58095
6.0078 0.58201
6.0117 0.58307
6.0153 0.58413
6.0358 0.58519
6.039 0.58624
6.0455 0.5873
6.0602 0.58836
6.0848 0.58942
6.088 0.59048
6.108 0.59153
6.1362 0.59259
6.141 0.59365
6.1672 0.59471
6.1746 0.59577
6.1938 0.59683
6.2179 0.59788
6.2235 0.59894
6.2334 0.6
6.2509 0.60106
6.2526 0.60212
6.2578 0.60317
6.2621 0.60423
6.2651 0.60529
6.2787 0.60635
6.2961 0.60741
6.3045 0.60847
6.3052 0.60952
6.3072 0.61058
6.3089 0.61164
6.3185 0.6127
6.3323 0.61376
6.338 0.61481
6.3435 0.61587
6.353 0.61693
6.3535 0.61799
6.3571 0.61905
6.3587 0.62011
6.3684 0.62116
6.3713 0.62222
6.3749 0.62328
6.3909 0.62434
6.3934 0.6254
6.3952 0.62646
6.404 0.62751
6.4167 0.62857
6.4172 0.62963
6.4353 0.63069
6.4441 0.63175
6.4514 0.6328
6.4801 0.63386
6.4819 0.63492
6.4909 0.63598
6.4922 0.63704
6.4967 0.6381
6.5041 0.63915
6.5162 0.64021
6.5182 0.64127
6.5343 0.64233
6.5391 0.64233
6.5696 0.64339
6.5704 0.64444
6.574 0.6455
6.5777 0.64656
6.5806 0.64762
6.5892 0.64868
6.6013 0.64974
6.6087 0.65079
6.6144 0.65185
6.6267 0.65291
6.6289 0.65397
6.6297 0.65503
6.6355 0.65608
6.6412 0.65714
6.6593 0.6582
6.6632 0.65926
6.6714 0.66032
6.6756 0.66138
6.679 0.66243
6.6798 0.66349
6.6854 0.66455
6.6963 0.66561
6.7129 0.66667
6.7166 0.66772
6.7255 0.66878
6.7346 0.66984
6.7398 0.6709
6.7401 0.67196
6.7431 0.67302
6.7506 0.67407
6.7861 0.67513
6.7886 0.67619
6.7916 0.67725
6.8143 0.67831
6.8389 0.67937
6.844 0.68042
6.8614 0.68148
6.8711 0.68254
6.8756 0.6836
6.8874 0.68466
6.8915 0.68571
6.9103 0.68677
6.9258 0.68783
6.9261 0.68889
6.9349 0.68995
6.9606 0.69101
6.9788 0.69206
6.98 0.69312
6.9835 0.69418
6.988 0.69524
6.996 0.6963
7.0081 0.69735
7.009 0.69841
7.0255 0.69947
7.0289 0.70053
7.0438 0.70159
7.0598 0.70265
7.07 0.7037
7.0719 0.70476
7.1046 0.70582
7.1208 0.70688
7.1212 0.70794
7.1342 0.70899
7.1445 0.71005
7.1572 0.71111
7.1665 0.71217
7.1685 0.71323
7.1877 0.71429
7.1924 0.71534
7.2178 0.7164
7.2319 0.71746
7.2341 0.71852
7.2416 0.71958
7.2488 0.72063
7.2528 0.72169
7.2549 0.72275
7.2749 0.72381
7.2815 0.72487
7.307 0.72593
7.3087 0.72698
7.3202 0.72804
7.3216 0.7291
7.3416 0.73016
7.3434 0.73122
7.3528 0.73228
7.3857 0.73333
7.3858 0.73439
7.3875 0.73545
7.3917 0.73651
7.4063 0.73757
7.4086 0.73862
7.421 0.73968
7.4272 0.74074
7.428 0.7418
7.4309 0.74286
7.4319 0.74392
7.4334 0.74497
7.4424 0.74603
7.4439 0.74709
7.4479 0.74815
7.4608 0.74921
7.4688 0.75026
7.4794 0.75132
7.4836 0.75238
7.4957 0.75344
7.4985 0.7545
7.5273 0.75556
7.5341 0.75661
7.5562 0.75767
7.5761 0.75873
7.587 0.75979
7.6178 0.76085
7.6342 0.7619
7.6343 0.76296
7.6718 0.76402
7.6914 0.76508
7.7064 0.76614
7.7329 0.7672
7.7549 0.76825
7.7726 0.76931
7.7874 0.77037
7.7933 0.77143
7.7976 0.77249
7.8044 0.77354
7.8048 0.7746
7.8051 0.77566
7.8109 0.77672
7.8188 0.77778
7.822 0.77778
7.829 0.77884
7.8623 0.77989
7.8683 0.78095
7.879 0.78201
7.8933 0.78307
7.896 0.78413
7.9134 0.78519
7.9432 0.78624
7.9472 0.7873
7.9521 0.78836
7.9688 0.78942
7.9814 0.79048
7.9825 0.79153
8.0022 0.79259
8.0222 0.79365
8.0275 0.79471
8.0359 0.79577
8.0494 0.79683
8.0559 0.79788
8.0563 0.79894
8.0724 0.8
8.0841 0.80106
8.0867 0.80212
8.0882 0.80317
8.0968 0.80423
8.0974 0.80529
8.1628 0.80635
8.1669 0.80741
8.1697 0.80847
8.1902 0.80952
8.2222 0.81058
8.229 0.81164
8.2365 0.8127
8.2457 0.81376
8.283 0.81481
8.3109 0.81587
8.3203 0.81693
8.3245 0.81799
8.3646 0.81905
8.4016 0.82011
8.4309 0.82116
8.4382 0.82222
8.4479 0.82328
8.4953 0.82434
8.5003 0.8254
8.5038 0.82646
8.505 0.82751
8.521 0.82857
8.5316 0.82963
8.5526 0.83069
8.5766 0.83175
8.5792 0.8328
8.5932 0.83386
8.6111 0.83492
8.6286 0.83598
8.642 0.83704
8.6519 0.8381
8.6536 0.83915
8.6704 0.84021
8.6879 0.84021
8.695 0.84127
8.7109 0.84233
8.7126 0.84339
8.7194 0.84444
8.7238 0.8455
8.7263 0.84656
8.7327 0.84762
8.737 0.84868
8.7419 0.84974
8.7465 0.85079
8.7537 0.85185
8.754 0.85291
8.7707 0.85397
8.7791 0.85503
8.7865 0.85608
8.7868 0.85714
8.8126 0.8582
8.82 0.85926
8.839 0.86032
8.8484 0.86138
8.8754 0.86243
8.8819 0.86349
8.8825 0.86455
8.8838 0.86561
8.9005 0.86667
8.9138 0.86772
8.932 0.86878
8.9346 0.86984
8.9391 0.8709
8.9532 0.87196
8.9821 0.87302
8.9945 0.87407
9.0136 0.87513
9.0175 0.87619
9.0301 0.87725
9.0585 0.87831
9.0651 0.87937
9.0724 0.88042
9.0857 0.88148
9.1067 0.88254
9.1157 0.8836
9.1234 0.88466
9.1386 0.88571
9.1563 0.88677
9.1565 0.88783
9.1802 0.88889
9.2173 0.88995
9.2224 0.89101
9.2507 0.89206
9.2526 0.89312
9.2532 0.89418
9.2719 0.89524
9.3097 0.8963
9.3243 0.89735
9.3333 0.89841
9.3695 0.89947
9.3962 0.90053
9.4212 0.90159
9.4282 0.90265
9.4399 0.9037
9.4489 0.90476
9.4569 0.90582
9.4604 0.90582
9.5867 0.90688
9.6109 0.90794
9.6136 0.90899
9.6166 0.91005
9.62 0.91111
9.6225 0.91217
9.6302 0.91323
9.6326 0.91323
9.6626 0.91429
9.75 0.91534
9.7584 0.9164
9.7972 0.91746
9.8066 0.91852
9.8183 0.91958
9.8952 0.92063
9.8984 0.92169
9.9107 0.92275
9.9285 0.92381
9.9502 0.92487
9.953 0.92593
9.9896 0.92698
9.9911 0.92804
10.009 0.9291
10.052 0.93016
10.054 0.93122
10.197 0.93228
10.253 0.93333
10.254 0.93439
10.284 0.93545
10.298 0.93651
10.323 0.93757
10.337 0.93757
10.429 0.93862
10.454 0.93968
10.472 0.94074
10.513 0.9418
10.586 0.94286
10.764 0.94392
10.856 0.94497
10.905 0.94603
10.953 0.94709
10.975 0.94815
11.221 0.94921
11.261 0.95026
11.348 0.95132
11.574 0.95238
11.652 0.95344
11.717 0.9545
11.816 0.95556
11.842 0.95661
12.015 0.95767
12.072 0.95873
12.086 0.95979
12.272 0.96085
12.491 0.9619
12.849 0.96296
12.862 0.96402
12.916 0.96508
13.204 0.96614
13.263 0.9672
13.784 0.96825
14.855 0.96931
15.691 0.97037
15.998 0.97143
16.772 0.97249
17.819 0.97354
17.972 0.9746
18.067 0.97566
21.403 0.97672
22.608 0.97778
23.858 0.97884
24.635 0.97989
29.701 0.98095
43.492 0.98201


==> fig/eval/clipImageNetS.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
1.3487 0.048
1.3896 0.052
1.4111 0.057
1.4463 0.062
1.475 0.067
1.4878 0.073
1.5089 0.078
1.5174 0.083
1.5395 0.088
1.549 0.091
1.566 0.094
1.585 0.101
1.6035 0.106
1.6242 0.11
1.6604 0.116
1.695 0.123
1.7048 0.131
1.7349 0.138
1.7663 0.143
1.7996 0.15
1.8246 0.156
1.8804 0.161
1.9143 0.169
1.951 0.179
1.9858 0.184
2.0127 0.192
2.0466 0.2
2.0681 0.208
2.0972 0.214
2.1298 0.223
2.1606 0.233
2.2062 0.241
2.2452 0.249
2.2961 0.258
2.3284 0.268
2.3715 0.278
2.4171 0.287
2.4596 0.295
2.5186 0.303
2.5559 0.312
2.5804 0.322
2.6135 0.329
2.6519 0.337
2.6739 0.347
2.7077 0.355
2.7445 0.364
2.7918 0.372
2.8353 0.382
2.877 0.39
2.8937 0.398
2.9455 0.407
2.9776 0.417
3.0131 0.426
3.0352 0.435
3.0641 0.445
3.0923 0.454
3.1393 0.462
3.1785 0.471
3.2241 0.481
3.2796 0.49
3.3313 0.5
3.3838 0.509
3.4071 0.517
3.4407 0.526
3.4742 0.535
3.5202 0.545
3.5612 0.554
3.5944 0.56
3.6531 0.565
3.709 0.57
3.7409 0.579
3.7881 0.586
3.8206 0.592
3.8507 0.598
3.8894 0.603
3.9265 0.61
3.9631 0.616
4.0092 0.62
4.0624 0.623
4.1069 0.627
4.1505 0.631
4.1779 0.635
4.2318 0.642
4.2954 0.645
4.3557 0.649
4.3966 0.654
4.4373 0.657
4.5214 0.662
4.6185 0.668
4.6899 0.672
4.8135 0.675
4.9659 0.677
5.2531 0.682
6.1237 0.687
8.4614 0.691
21.794 0.696


==> fig/eval/clipImageNetSO.txt <==
0 0
0 0.007
0 0.017
0 0.027
0 0.037
0.54546 0.046
1.1776 0.054
1.3882 0.057
1.43 0.062
1.435 0.067
1.439 0.072
1.4444 0.075
1.4514 0.079
1.4614 0.084
1.4763 0.088
1.501 0.093
1.5306 0.099
1.5601 0.104
1.5946 0.109
1.6521 0.114
1.6781 0.121
1.7034 0.127
1.738 0.131
1.7937 0.136
1.8318 0.142
1.8748 0.147
1.9249 0.153
1.9445 0.158
1.9995 0.16
2.0474 0.163
2.101 0.168
2.1355 0.172
2.1794 0.177
2.2168 0.181
2.2881 0.187
2.3216 0.192
2.3845 0.195
2.4544 0.2
2.4878 0.207
2.5351 0.213
2.5721 0.217
2.6246 0.221
2.6469 0.226
2.6696 0.23
2.6948 0.236
2.7168 0.239
2.7331 0.242
2.7445 0.246
2.7658 0.25
2.7968 0.255
2.8247 0.261
2.8513 0.264
2.871 0.27
2.9015 0.273
2.9219 0.282
2.9588 0.287
2.9803 0.291
2.9946 0.296
3.0102 0.304
3.0244 0.31
3.043 0.313
3.0671 0.318
3.0874 0.322
3.1087 0.324
3.1218 0.329
3.1376 0.333
3.1599 0.336
3.1772 0.338
3.1899 0.34
3.2077 0.347
3.2294 0.353
3.2464 0.357
3.2658 0.363
3.2777 0.366
3.2906 0.37
3.3337 0.376
3.3777 0.381
3.4349 0.385
3.4685 0.388
3.5053 0.395
3.5685 0.398
3.613 0.4
3.6605 0.403
3.7305 0.408
3.8324 0.413
3.9047 0.417
3.952 0.421
3.9898 0.426
4.0646 0.431
4.1032 0.433
4.1734 0.439
4.2403 0.445
4.3149 0.449
4.4146 0.452
4.4747 0.455
4.521 0.458
4.6279 0.461
4.7731 0.463
4.9292 0.466
5.967 0.469
11.734 0.475


==> fig/eval/clipImageNetTransf.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
0 0.051
1.0948 0.055
1.3776 0.055
1.429 0.055
1.435 0.055
1.4381 0.055
1.4429 0.055
1.4501 0.055
1.4606 0.055
1.4757 0.055
1.501 0.055
1.5297 0.055
1.5582 0.055
1.5831 0.055
1.6433 0.055
1.6715 0.056
1.7 0.056
1.7318 0.056
1.7774 0.057
1.8226 0.057
1.8561 0.057
1.9009 0.057
1.9309 0.057
1.9851 0.057
2.0228 0.057
2.0815 0.057
2.1135 0.057
2.1558 0.057
2.1984 0.057
2.2606 0.057
2.3007 0.057
2.3454 0.057
2.434 0.057
2.4608 0.057
2.5019 0.057
2.5444 0.058
2.5946 0.058
2.6286 0.058
2.6542 0.059
2.6703 0.061
2.6984 0.062
2.7168 0.062
2.736 0.062
2.7462 0.063
2.7701 0.065
2.8027 0.065
2.8249 0.065
2.8531 0.066
2.8813 0.066
2.9076 0.066
2.9302 0.066
2.9663 0.068
2.9874 0.068
2.995 0.068
3.0157 0.069
3.0385 0.069
3.0484 0.069
3.0799 0.069
3.1031 0.069
3.12 0.069
3.1337 0.069
3.1582 0.07
3.1674 0.07
3.1852 0.071
3.2047 0.071
3.2293 0.071
3.246 0.071
3.2639 0.072
3.2759 0.073
3.2986 0.074
3.3339 0.074
3.4048 0.074
3.443 0.074
3.4763 0.075
3.5168 0.076
3.5763 0.076
3.6232 0.076
3.6733 0.076
3.7517 0.077
3.8667 0.078
3.918 0.078
3.9792 0.079
4.0178 0.079
4.085 0.079
4.1484 0.08
4.2209 0.08
4.282 0.08
4.3338 0.08
4.4481 0.08
4.4857 0.08
4.5396 0.08
4.6295 0.08
4.7731 0.08
4.9292 0.08
5.967 0.08
11.734 0.08


==> fig/eval/clipMnist.txt <==
0 0
0 0.0006
0 0.0016
0 0.0026
0 0.0036
0 0.0046
0 0.0056
0 0.0066
0 0.0076
0.52526 0.0086
0.56568 0.0096
0.58498 0.0106
0.61727 0.0116
0.63696 0.0126
0.66525 0.0136
0.68493 0.0146
0.69381 0.0156
0.7186 0.0166
0.74115 0.0176
0.75682 0.0186
0.77316 0.0196
0.79346 0.0206
0.81664 0.0216
0.82143 0.0226
0.83801 0.0236
0.85373 0.0246
0.86307 0.0256
0.87666 0.0266
0.88854 0.0276
0.90124 0.0286
0.91127 0.0296
0.91818 0.0306
0.93632 0.0316
0.94645 0.0326
0.95325 0.0336
0.95961 0.0346
0.96545 0.0356
0.97217 0.0366
0.98234 0.0376
0.99193 0.0386
0.99785 0.0396
1.0051 0.0406
1.0111 0.0416
1.0184 0.0426
1.0261 0.0436
1.0343 0.0446
1.04 0.0456
1.0483 0.0466
1.051 0.0476
1.0552 0.0486
1.0633 0.0496
1.0662 0.0506
1.0705 0.0516
1.083 0.0526
1.0894 0.0536
1.0932 0.0546
1.0988 0.0556
1.1038 0.0566
1.1089 0.0576
1.1129 0.0586
1.118 0.0596
1.1218 0.0606
1.127 0.0616
1.1312 0.0626
1.1365 0.0636
1.1419 0.0646
1.1463 0.0656
1.1525 0.0666
1.1581 0.0676
1.1637 0.0686
1.1678 0.0696
1.1756 0.0706
1.1788 0.0716
1.1824 0.0726
1.1846 0.0736
1.1884 0.0746
1.1917 0.0756
1.1942 0.0766
1.1977 0.0776
1.204 0.0786
1.209 0.0796
1.2128 0.0806
1.2183 0.0816
1.221 0.0826
1.2254 0.0836
1.2293 0.0846
1.2318 0.0856
1.2343 0.0866
1.2375 0.0876
1.2416 0.0886
1.2463 0.0896
1.2495 0.0906
1.2538 0.0916
1.2584 0.0926
1.2604 0.0936
1.2645 0.0946
1.266 0.0956
1.2692 0.0966
1.2722 0.0976
1.2758 0.0986
1.2801 0.0996
1.2837 0.1006
1.2859 0.1016
1.2891 0.1026
1.2915 0.1036
1.2941 0.1046
1.2974 0.1056
1.2997 0.1066
1.3022 0.1076
1.305 0.1086
1.3071 0.1096
1.3101 0.1106
1.3134 0.1116
1.3173 0.1126
1.3202 0.1136
1.3237 0.1146
1.3258 0.1156
1.3285 0.1166
1.3311 0.1176
1.3331 0.1186
1.335 0.1196
1.3375 0.1206
1.3395 0.1216
1.3426 0.1226
1.3445 0.1236
1.3471 0.1246
1.3503 0.1256
1.3518 0.1266
1.3542 0.1276
1.3567 0.1286
1.3585 0.1296
1.3625 0.1306
1.3643 0.1316
1.3665 0.1326
1.3689 0.1336
1.372 0.1346
1.3748 0.1356
1.3775 0.1366
1.3814 0.1376
1.3828 0.1386
1.3856 0.1396
1.3873 0.1406
1.3896 0.1416
1.392 0.1426
1.3936 0.1436
1.3962 0.1446
1.3977 0.1456
1.4003 0.1466
1.4017 0.1476
1.404 0.1486
1.4052 0.1496
1.407 0.1506
1.4091 0.1516
1.4108 0.1526
1.4128 0.1536
1.4135 0.1546
1.4147 0.1556
1.4163 0.1566
1.4177 0.1576
1.4191 0.1586
1.4209 0.1596
1.4232 0.1606
1.4248 0.1616
1.426 0.1626
1.4282 0.1636
1.4306 0.1646
1.4328 0.1656
1.4341 0.1666
1.4372 0.1676
1.4409 0.1686
1.4419 0.1696
1.4435 0.1706
1.4461 0.1716
1.4479 0.1726
1.4494 0.1736
1.4506 0.1746
1.452 0.1756
1.4537 0.1766
1.4546 0.1776
1.4564 0.1786
1.4584 0.1796
1.4593 0.1806
1.4614 0.1816
1.4642 0.1826
1.466 0.1836
1.4679 0.1846
1.4691 0.1856
1.471 0.1866
1.4726 0.1876
1.475 0.1886
1.4761 0.1896
1.4774 0.1906
1.4791 0.1916
1.481 0.1926
1.4823 0.1936
1.4843 0.1946
1.4864 0.1956
1.4881 0.1966
1.49 0.1976
1.491 0.1986
1.4926 0.1996
1.4951 0.2006
1.4967 0.2016
1.4983 0.2026
1.5006 0.2036
1.5022 0.2046
1.5033 0.2056
1.5052 0.2066
1.5067 0.2076
1.5083 0.2086
1.5098 0.2096
1.511 0.2106
1.5128 0.2116
1.5152 0.2126
1.5164 0.2136
1.5184 0.2146
1.52 0.2156
1.5216 0.2166
1.5234 0.2176
1.5255 0.2186
1.5277 0.2196
1.53 0.2206
1.5314 0.2216
1.5337 0.2226
1.5349 0.2236
1.5375 0.2246
1.5387 0.2256
1.5397 0.2266
1.5404 0.2276
1.5422 0.2286
1.5432 0.2296
1.5443 0.2306
1.5463 0.2316
1.548 0.2326
1.5503 0.2336
1.5518 0.2346
1.553 0.2356
1.5547 0.2366
1.5566 0.2376
1.5586 0.2386
1.5612 0.2396
1.5619 0.2406
1.5636 0.2416
1.5652 0.2426
1.567 0.2436
1.5682 0.2446
1.5696 0.2456
1.5709 0.2466
1.5722 0.2476
1.5731 0.2486
1.5742 0.2496
1.5747 0.2506
1.5769 0.2516
1.5782 0.2526
1.5795 0.2536
1.5809 0.2546
1.5824 0.2556
1.584 0.2566
1.5854 0.2576
1.5872 0.2586
1.5889 0.2596
1.5897 0.2606
1.5915 0.2616
1.593 0.2626
1.5947 0.2636
1.5962 0.2646
1.5977 0.2656
1.5997 0.2666
1.6018 0.2676
1.6037 0.2686
1.6058 0.2696
1.6071 0.2706
1.6085 0.2716
1.6106 0.2726
1.6122 0.2736
1.613 0.2746
1.614 0.2756
1.6154 0.2766
1.6172 0.2776
1.6185 0.2786
1.6194 0.2796
1.6209 0.2806
1.6224 0.2816
1.6238 0.2826
1.6247 0.2836
1.626 0.2846
1.6271 0.2856
1.6278 0.2866
1.6295 0.2876
1.6305 0.2886
1.6313 0.2896
1.6327 0.2906
1.6344 0.2916
1.6362 0.2926
1.6372 0.2936
1.6381 0.2946
1.6398 0.2956
1.6411 0.2966
1.6434 0.2976
1.6455 0.2986
1.647 0.2996
1.6477 0.3006
1.649 0.3016
1.6498 0.3026
1.651 0.3036
1.6524 0.3046
1.654 0.3056
1.6553 0.3066
1.6567 0.3076
1.6575 0.3086
1.66 0.3096
1.6611 0.3106
1.6618 0.3116
1.6624 0.3126
1.6635 0.3136
1.6644 0.3146
1.6657 0.3156
1.6671 0.3166
1.668 0.3176
1.6688 0.3186
1.6693 0.3196
1.6713 0.3206
1.6718 0.3216
1.6729 0.3226
1.674 0.3236
1.6749 0.3246
1.6758 0.3256
1.677 0.3266
1.6781 0.3276
1.6789 0.3286
1.6801 0.3296
1.6812 0.3306
1.6825 0.3316
1.6834 0.3326
1.6846 0.3336
1.6862 0.3346
1.6875 0.3356
1.6883 0.3366
1.6892 0.3376
1.6904 0.3386
1.6918 0.3396
1.6939 0.3406
1.6948 0.3416
1.6964 0.3426
1.6976 0.3436
1.6992 0.3446
1.7002 0.3456
1.7028 0.3466
1.704 0.3476
1.705 0.3486
1.706 0.3496
1.7075 0.3506
1.709 0.3516
1.7103 0.3526
1.7113 0.3536
1.713 0.3546
1.7143 0.3556
1.7154 0.3566
1.7168 0.3576
1.7181 0.3586
1.7215 0.3596
1.722 0.3606
1.723 0.3616
1.7245 0.3626
1.7253 0.3636
1.7268 0.3646
1.7287 0.3656
1.7297 0.3666
1.7307 0.3676
1.732 0.3686
1.7327 0.3696
1.7341 0.3706
1.7358 0.3716
1.7369 0.3726
1.7385 0.3736
1.7404 0.3746
1.7423 0.3756
1.7434 0.3766
1.7447 0.3776
1.7454 0.3786
1.7465 0.3796
1.7479 0.3806
1.7489 0.3816
1.7496 0.3826
1.751 0.3836
1.7521 0.3846
1.7534 0.3856
1.7544 0.3866
1.7558 0.3876
1.757 0.3886
1.7582 0.3896
1.7592 0.3906
1.7606 0.3916
1.7619 0.3926
1.7627 0.3936
1.7638 0.3946
1.7653 0.3956
1.7664 0.3966
1.7675 0.3976
1.7687 0.3986
1.7699 0.3996
1.7707 0.4006
1.7723 0.4016
1.7734 0.4026
1.7749 0.4036
1.7766 0.4046
1.7781 0.4056
1.779 0.4066
1.7805 0.4076
1.7816 0.4086
1.7823 0.4096
1.7838 0.4106
1.7852 0.4116
1.7868 0.4126
1.7891 0.4136
1.7901 0.4146
1.7914 0.4156
1.7923 0.4166
1.7934 0.4176
1.7941 0.4186
1.7951 0.4196
1.7961 0.4206
1.7976 0.4216
1.7986 0.4226
1.7993 0.4236
1.8002 0.4246
1.8012 0.4256
1.8023 0.4266
1.8041 0.4276
1.8054 0.4286
1.8065 0.4296
1.8076 0.4306
1.8087 0.4316
1.8099 0.4326
1.8111 0.4336
1.8125 0.4346
1.8146 0.4356
1.8156 0.4366
1.8171 0.4376
1.8182 0.4386
1.8196 0.4396
1.8208 0.4406
1.8229 0.4416
1.8235 0.4426
1.8247 0.4436
1.8259 0.4446
1.8273 0.4456
1.8286 0.4466
1.8304 0.4476
1.8311 0.4486
1.8327 0.4496
1.8342 0.4506
1.8349 0.4516
1.8366 0.4526
1.8375 0.4536
1.8385 0.4546
1.8398 0.4556
1.8413 0.4566
1.8427 0.4576
1.8435 0.4586
1.8456 0.4596
1.8471 0.4606
1.8482 0.4616
1.8498 0.4626
1.8506 0.4636
1.852 0.4646
1.8539 0.4656
1.8554 0.4666
1.857 0.4676
1.8576 0.4686
1.8586 0.4696
1.8608 0.4706
1.8622 0.4716
1.8633 0.4726
1.8644 0.4736
1.8655 0.4746
1.8662 0.4756
1.8682 0.4766
1.8689 0.4776
1.8697 0.4786
1.8715 0.4796
1.8733 0.4806
1.8739 0.4816
1.8754 0.4826
1.8768 0.4836
1.8781 0.4846
1.8788 0.4856
1.88 0.4866
1.8811 0.4876
1.8826 0.4886
1.8835 0.4896
1.8852 0.4906
1.8867 0.4916
1.8881 0.4926
1.8894 0.4936
1.8912 0.4946
1.8918 0.4956
1.8928 0.4966
1.8942 0.4976
1.8958 0.4986
1.8967 0.4996
1.8984 0.5006
1.9003 0.5016
1.9018 0.5026
1.9035 0.5036
1.9043 0.5046
1.9053 0.5056
1.9063 0.5066
1.9079 0.5076
1.9096 0.5086
1.9111 0.5096
1.9129 0.5106
1.9142 0.5116
1.9156 0.5126
1.9169 0.5136
1.9179 0.5146
1.9198 0.5156
1.9211 0.5166
1.9218 0.5176
1.9235 0.5186
1.9244 0.5196
1.9263 0.5206
1.9279 0.5216
1.9293 0.5226
1.9309 0.5236
1.9318 0.5246
1.9332 0.5256
1.934 0.5266
1.9356 0.5276
1.9362 0.5286
1.938 0.5296
1.939 0.5306
1.94 0.5316
1.941 0.5326
1.9426 0.5336
1.9441 0.5346
1.9453 0.5356
1.9462 0.5366
1.9477 0.5376
1.9489 0.5386
1.9501 0.5396
1.951 0.5406
1.9529 0.5416
1.9542 0.5426
1.9553 0.5436
1.9568 0.5446
1.9577 0.5456
1.9589 0.5466
1.9598 0.5476
1.962 0.5486
1.964 0.5496
1.9654 0.5506
1.967 0.5516
1.9679 0.5526
1.9685 0.5536
1.9699 0.5546
1.9713 0.5556
1.9725 0.5566
1.9735 0.5576
1.9743 0.5586
1.976 0.5596
1.9769 0.5606
1.9781 0.5616
1.98 0.5626
1.9818 0.5636
1.9845 0.5646
1.9862 0.5656
1.9872 0.5666
1.9889 0.5676
1.9905 0.5686
1.9919 0.5696
1.994 0.5706
1.9954 0.5716
1.9964 0.5726
1.9975 0.5736
1.9995 0.5746
2.0009 0.5756
2.0025 0.5766
2.0046 0.5776
2.0066 0.5786
2.0078 0.5796
2.0086 0.5806
2.0098 0.5816
2.0117 0.5826
2.0127 0.5836
2.0139 0.5846
2.0145 0.5856
2.0167 0.5866
2.0182 0.5876
2.0198 0.5886
2.022 0.5896
2.0232 0.5906
2.0246 0.5916
2.0259 0.5926
2.0277 0.5936
2.029 0.5946
2.0302 0.5956
2.0316 0.5966
2.0326 0.5976
2.0341 0.5986
2.036 0.5996
2.0372 0.6006
2.0388 0.6016
2.0402 0.6026
2.0421 0.6036
2.0434 0.6046
2.0451 0.6056
2.0462 0.6066
2.0479 0.6076
2.0496 0.6086
2.0516 0.6096
2.0534 0.6106
2.0542 0.6116
2.056 0.6126
2.057 0.6136
2.0584 0.6146
2.0602 0.6156
2.0612 0.6166
2.0625 0.6176
2.0637 0.6186
2.0646 0.6196
2.066 0.6206
2.0671 0.6216
2.0689 0.6226
2.071 0.6236
2.0727 0.6246
2.0746 0.6256
2.0753 0.6266
2.0761 0.6276
2.0781 0.6286
2.0788 0.6296
2.0801 0.6306
2.0828 0.6316
2.0842 0.6326
2.0853 0.6336
2.0874 0.6346
2.0891 0.6356
2.0909 0.6366
2.0924 0.6376
2.0938 0.6386
2.0954 0.6396
2.097 0.6406
2.0989 0.6416
2.1002 0.6426
2.1022 0.6436
2.1039 0.6446
2.1062 0.6456
2.1076 0.6466
2.1094 0.6476
2.1113 0.6486
2.1132 0.6496
2.1147 0.6506
2.116 0.6516
2.1182 0.6526
2.1199 0.6536
2.1211 0.6546
2.1233 0.6556
2.1246 0.6566
2.1258 0.6576
2.127 0.6586
2.1303 0.6596
2.1316 0.6606
2.1327 0.6616
2.1347 0.6626
2.1365 0.6636
2.1376 0.6646
2.1401 0.6656
2.1413 0.6666
2.1437 0.6676
2.1455 0.6686
2.1482 0.6696
2.149 0.6706
2.1511 0.6716
2.1525 0.6726
2.1549 0.6736
2.1568 0.6746
2.1584 0.6756
2.1602 0.6766
2.162 0.6776
2.1641 0.6786
2.1656 0.6796
2.1687 0.6806
2.1707 0.6816
2.1728 0.6826
2.1742 0.6836
2.1758 0.6846
2.1771 0.6856
2.1787 0.6866
2.1804 0.6876
2.1823 0.6886
2.1844 0.6896
2.186 0.6906
2.1871 0.6916
2.189 0.6926
2.1918 0.6936
2.1935 0.6946
2.1951 0.6956
2.1967 0.6966
2.1986 0.6976
2.2007 0.6986
2.2014 0.6996
2.2034 0.7006
2.2047 0.7016
2.206 0.7026
2.2096 0.7036
2.2118 0.7046
2.213 0.7056
2.2143 0.7066
2.2173 0.7076
2.2197 0.7086
2.2217 0.7096
2.2238 0.7106
2.2261 0.7116
2.2285 0.7126
2.2304 0.7136
2.232 0.7146
2.2335 0.7156
2.2351 0.7166
2.2367 0.7176
2.2385 0.7186
2.2405 0.7196
2.2424 0.7206
2.245 0.7216
2.2461 0.7226
2.2478 0.7236
2.2482 0.7246
2.2512 0.7256
2.2539 0.7266
2.2557 0.7276
2.2584 0.7286
2.2608 0.7296
2.2634 0.7306
2.2651 0.7316
2.2676 0.7326
2.2694 0.7336
2.2718 0.7346
2.2737 0.7356
2.2767 0.7366
2.278 0.7376
2.2798 0.7386
2.2815 0.7396
2.2839 0.7406
2.2858 0.7416
2.2898 0.7426
2.2917 0.7436
2.2933 0.7446
2.2954 0.7456
2.2972 0.7466
2.2999 0.7476
2.3028 0.7486
2.3053 0.7496
2.3068 0.7506
2.3082 0.7516
2.3108 0.7526
2.3141 0.7536
2.3172 0.7546
2.3194 0.7556
2.3216 0.7566
2.3236 0.7576
2.3255 0.7586
2.327 0.7596
2.3298 0.7606
2.3316 0.7616
2.3344 0.7626
2.3376 0.7636
2.3391 0.7646
2.3407 0.7656
2.3425 0.7666
2.345 0.7676
2.3494 0.7686
2.351 0.7696
2.354 0.7706
2.3573 0.7716
2.3592 0.7726
2.3614 0.7736
2.363 0.7746
2.3643 0.7756
2.3666 0.7766
2.3686 0.7776
2.3705 0.7786
2.3718 0.7796
2.374 0.7806
2.3756 0.7816
2.3775 0.7826
2.3802 0.7836
2.3823 0.7846
2.3835 0.7856
2.3863 0.7866
2.3885 0.7876
2.3895 0.7886
2.3928 0.7896
2.3954 0.7906
2.397 0.7916
2.4001 0.7926
2.4015 0.7936
2.4044 0.7946
2.4071 0.7956
2.4092 0.7966
2.4107 0.7976
2.4131 0.7986
2.4147 0.7996
2.4189 0.8006
2.4222 0.8016
2.4248 0.8026
2.4287 0.8036
2.4318 0.8046
2.4366 0.8056
2.4398 0.8066
2.442 0.8076
2.4444 0.8086
2.4477 0.8096
2.4504 0.8106
2.4536 0.8116
2.4562 0.8126
2.4589 0.8136
2.4614 0.8146
2.463 0.8156
2.4651 0.8166
2.4679 0.8176
2.4708 0.8186
2.473 0.8196
2.4764 0.8206
2.4791 0.8216
2.4821 0.8226
2.4864 0.8236
2.489 0.8246
2.491 0.8256
2.4936 0.8266
2.4959 0.8276
2.4993 0.8286
2.5028 0.8296
2.507 0.8306
2.5104 0.8316
2.5124 0.8326
2.5162 0.8336
2.5212 0.8346
2.5276 0.8356
2.5324 0.8366
2.5377 0.8376
2.5397 0.8386
2.5438 0.8396
2.5472 0.8406
2.5496 0.8416
2.5543 0.8426
2.5584 0.8436
2.5608 0.8446
2.5635 0.8456
2.5671 0.8466
2.57 0.8476
2.5753 0.8486
2.5779 0.8496
2.5807 0.8506
2.5834 0.8516
2.5856 0.8526
2.5908 0.8536
2.5962 0.8546
2.6004 0.8556
2.6034 0.8566
2.6058 0.8576
2.6092 0.8586
2.6117 0.8596
2.6156 0.8606
2.6184 0.8616
2.6213 0.8626
2.6257 0.8636
2.6302 0.8646
2.6351 0.8656
2.6384 0.8666
2.6407 0.8676
2.6441 0.8686
2.6474 0.8696
2.6502 0.8706
2.6543 0.8716
2.6577 0.8726
2.6618 0.8736
2.6647 0.8746
2.6692 0.8756
2.6726 0.8766
2.6747 0.8776
2.6785 0.8786
2.6844 0.8796
2.6892 0.8806
2.6948 0.8816
2.6996 0.8826
2.7031 0.8836
2.7072 0.8846
2.7135 0.8856
2.7164 0.8866
2.7207 0.8876
2.7244 0.8886
2.7278 0.8896
2.7314 0.8906
2.7369 0.8916
2.7394 0.8926
2.7421 0.8936
2.7465 0.8946
2.7489 0.8956
2.7519 0.8966
2.7563 0.8976
2.7632 0.8986
2.7711 0.8996
2.7764 0.9006
2.7794 0.9016
2.782 0.9026
2.7858 0.9036
2.7891 0.9046
2.7931 0.9056
2.7982 0.9066
2.8033 0.9076
2.8117 0.9086
2.8194 0.9096
2.8238 0.9106
2.8286 0.9116
2.8336 0.9126
2.8439 0.9136
2.8481 0.9146
2.8516 0.9156
2.8595 0.9166
2.8661 0.9176
2.872 0.9186
2.8768 0.9196
2.8798 0.9206
2.8853 0.9216
2.8929 0.9226
2.8966 0.9236
2.9034 0.9246
2.9108 0.9256
2.9161 0.9266
2.9208 0.9276
2.9242 0.9286
2.9308 0.9296
2.9381 0.9306
2.9421 0.9316
2.9465 0.9326
2.9511 0.9336
2.958 0.9346
2.9664 0.9356
2.9731 0.9366
2.9803 0.9376
2.9868 0.9386
2.9912 0.9396
2.9982 0.9406
3.0042 0.9416
3.0104 0.9426
3.0172 0.9436
3.0242 0.9446
3.029 0.9456
3.035 0.9466
3.0445 0.9476
3.053 0.9486
3.0598 0.9496
3.0656 0.9506
3.0703 0.9516
3.0805 0.9526
3.088 0.9536
3.0918 0.9546
3.0967 0.9556
3.1034 0.9566
3.1081 0.9576
3.1181 0.9586
3.1272 0.9596
3.1344 0.9606
3.1407 0.9616
3.1585 0.9626
3.1715 0.9636
3.1788 0.9646
3.1869 0.9656
3.1952 0.9666
3.2081 0.9676
3.2206 0.9686
3.2314 0.9696
3.2379 0.9706
3.2492 0.9716
3.2562 0.9726
3.2708 0.9736
3.2772 0.9746
3.2862 0.9756
3.3009 0.9766
3.3127 0.9776
3.3244 0.9786
3.3369 0.9796
3.3608 0.9806
3.3793 0.9816
3.4066 0.9826
3.4261 0.9836
3.4493 0.9846
3.4648 0.9856
3.4831 0.9866
3.4899 0.9876
3.5197 0.9886
3.5554 0.9896
3.5854 0.9906
3.6256 0.9916
3.6756 0.9926
3.7148 0.9936
3.7601 0.9946
3.8111 0.9956
3.843 0.9966
3.941 0.9976
4.0759 0.9986


==> fig/eval/clipMnistAdv.txt <==
0 0.0001
0.51844 0.0101
0.65419 0.0201
0.75331 0.0301
0.85149 0.0401
0.92417 0.0501
0.99166 0.0601
1.0353 0.0701
1.078 0.0801
1.1156 0.0901
1.1469 0.1001
1.1758 0.1101
1.2002 0.1201
1.219 0.1301
1.2361 0.1401
1.2563 0.1501
1.2745 0.1601
1.2889 0.1701
1.3013 0.1801
1.3151 0.1901
1.3281 0.2001
1.3414 0.2101
1.3522 0.2201
1.3633 0.2301
1.3757 0.2401
1.3866 0.2501
1.3979 0.2601
1.4096 0.2701
1.4201 0.2801
1.4296 0.2901
1.4394 0.3001
1.448 0.3101
1.4591 0.3201
1.4691 0.3301
1.4784 0.3401
1.4869 0.3501
1.4953 0.3601
1.506 0.3701
1.5169 0.3801
1.5263 0.3901
1.5363 0.4001
1.5465 0.4101
1.5577 0.4201
1.5671 0.4301
1.5799 0.4401
1.5905 0.4501
1.6023 0.4601
1.6144 0.4701
1.6251 0.4801
1.6372 0.4901
1.6495 0.5001
1.6613 0.5101
1.6733 0.5201
1.688 0.5301
1.6973 0.5401
1.7105 0.5501
1.7225 0.5601
1.7349 0.5701
1.7468 0.5801
1.7591 0.5901
1.7723 0.6001
1.786 0.6101
1.7991 0.6201
1.8118 0.6301
1.8236 0.6401
1.8368 0.6501
1.852 0.6601
1.8653 0.6701
1.8804 0.6801
1.8945 0.6901
1.9112 0.7001
1.9236 0.7101
1.9385 0.7201
1.9549 0.7301
1.9718 0.7401
1.9906 0.7501
2.0062 0.7601
2.0238 0.7701
2.0394 0.7801
2.0549 0.7901
2.0731 0.8001
2.0909 0.8101
2.109 0.8201
2.1265 0.8301
2.1474 0.8401
2.1685 0.8501
2.189 0.8601
2.2135 0.8701
2.2353 0.8801
2.2613 0.8901
2.2938 0.9001
2.3239 0.9101
2.3464 0.9201
2.3823 0.9301
2.4213 0.9401
2.4678 0.9501
2.5073 0.9601
2.5659 0.9701
2.6494 0.9801
2.7652 0.9901
3.5492 1


==> fig/eval/clipMnistTransf.txt <==
0 0
0 0.0087
0.74689 0.0113
0.90172 0.0136
0.99385 0.0156
1.061 0.0177
1.1153 0.0197
1.1667 0.0215
1.2085 0.0229
1.2456 0.0244
1.2797 0.0258
1.3062 0.027
1.3346 0.0295
1.3584 0.0311
1.3856 0.0321
1.4052 0.0333
1.4209 0.0344
1.4419 0.0354
1.4584 0.0361
1.4761 0.0369
1.4926 0.0377
1.5098 0.0394
1.5277 0.0407
1.5432 0.0416
1.5612 0.0424
1.5742 0.0436
1.5889 0.0448
1.6058 0.0461
1.6194 0.0471
1.6313 0.0482
1.647 0.0495
1.66 0.0507
1.6693 0.0519
1.6801 0.0538
1.6918 0.0552
1.706 0.0562
1.7215 0.0575
1.7327 0.0585
1.7465 0.0594
1.7582 0.0606
1.7699 0.0618
1.7823 0.0629
1.7951 0.0636
1.8065 0.0649
1.8196 0.0654
1.8327 0.0665
1.8456 0.0677
1.8586 0.0689
1.8715 0.0703
1.8835 0.0717
1.8967 0.0726
1.9111 0.0733
1.9244 0.0737
1.938 0.0751
1.9501 0.0761
1.964 0.0771
1.976 0.078
1.9919 0.0785
2.0078 0.0789
2.022 0.0795
2.036 0.0803
2.0516 0.0812
2.0646 0.0824
2.0788 0.0827
2.0954 0.0832
2.1132 0.0842
2.1303 0.0846
2.1482 0.0855
2.1656 0.0865
2.1844 0.087
2.2014 0.0873
2.2217 0.0876
2.2405 0.088
2.2608 0.0883
2.2815 0.0893
2.3053 0.0897
2.327 0.0902
2.351 0.0905
2.3718 0.0907
2.3928 0.091
2.4147 0.0913
2.4477 0.0914
2.473 0.0916
2.5028 0.0918
2.5438 0.0921
2.5779 0.0923
2.6117 0.0923
2.6474 0.0927
2.6844 0.0928
2.7278 0.0928
2.7711 0.0928
2.8194 0.0931
2.8768 0.0932
2.9308 0.0934
2.9912 0.0936
3.0598 0.0937
3.1272 0.0938
3.2314 0.094
3.3369 0.0942
3.5554 0.0942
4.8549 0.0943


==> fig/eval/cwImageNet.txt <==
1.6492 0.0010449
1.7183 0.0020899
2.1645 0.0031348
2.2962 0.0031348
2.3782 0.0041797
2.3868 0.0052247
2.5354 0.0062696
2.5462 0.0073145
2.7239 0.0083595
2.7383 0.0094044
2.8201 0.010449
2.8242 0.011494
2.8328 0.012539
2.8351 0.013584
2.8447 0.014629
2.8465 0.015674
2.8674 0.016719
2.8682 0.017764
2.896 0.018809
2.8995 0.019854
2.9052 0.020899
2.9113 0.021944
2.9257 0.022989
2.9504 0.024033
2.9528 0.025078
2.9563 0.026123
2.9692 0.027168
2.9713 0.028213
2.9826 0.029258
2.9951 0.030303
2.9954 0.031348
2.9989 0.032393
3.0256 0.033438
3.0313 0.034483
3.0361 0.035528
3.048 0.036573
3.0499 0.037618
3.0613 0.038662
3.0711 0.039707
3.0734 0.040752
3.0897 0.041797
3.1089 0.042842
3.1128 0.043887
3.1341 0.044932
3.1458 0.045977
3.1612 0.047022
3.1631 0.048067
3.1666 0.049112
3.1722 0.050157
3.1784 0.051202
3.1801 0.052247
3.1824 0.053292
3.185 0.054336
3.2103 0.055381
3.2132 0.056426
3.2167 0.057471
3.2168 0.058516
3.2433 0.059561
3.2465 0.059561
3.2653 0.060606
3.2726 0.061651
3.2837 0.062696
3.2912 0.063741
3.3058 0.064786
3.3154 0.065831
3.3232 0.066876
3.3296 0.067921
3.3342 0.068966
3.3448 0.07001
3.3544 0.071055
3.3618 0.0721
3.3653 0.073145
3.3659 0.07419
3.3952 0.075235
3.4079 0.07628
3.4179 0.077325
3.4212 0.07837
3.4415 0.079415
3.4584 0.08046
3.459 0.081505
3.4594 0.08255
3.4674 0.083595
3.4696 0.084639
3.4722 0.085684
3.5146 0.086729
3.5201 0.087774
3.5287 0.088819
3.5313 0.089864
3.5336 0.090909
3.5348 0.091954
3.5379 0.092999
3.5404 0.094044
3.5482 0.095089
3.5485 0.096134
3.5647 0.097179
3.5712 0.098224
3.5727 0.099269
3.5775 0.10031
3.5794 0.10136
3.5843 0.1024
3.5862 0.10345
3.5944 0.10449
3.6159 0.10554
3.6202 0.10658
3.6265 0.10763
3.6272 0.10867
3.6324 0.10972
3.6327 0.11076
3.6329 0.11181
3.6337 0.11285
3.6424 0.1139
3.6425 0.11494
3.655 0.11599
3.6611 0.11703
3.665 0.11808
3.6816 0.11912
3.6991 0.12017
3.7031 0.12121
3.7067 0.12226
3.7142 0.1233
3.7153 0.12435
3.7183 0.12539
3.7184 0.12644
3.7203 0.12748
3.7204 0.12853
3.7228 0.12957
3.7253 0.13062
3.7264 0.13166
3.7345 0.13271
3.7365 0.13375
3.7384 0.1348
3.7409 0.13584
3.7471 0.13689
3.7536 0.13793
3.7542 0.13898
3.7568 0.14002
3.761 0.14107
3.7766 0.14211
3.784 0.14316
3.7848 0.1442
3.8012 0.14525
3.8061 0.14629
3.807 0.14734
3.8123 0.14838
3.8144 0.14943
3.8305 0.15047
3.8397 0.15152
3.8425 0.15256
3.8442 0.15361
3.8448 0.15465
3.8477 0.15569
3.855 0.15674
3.8593 0.15778
3.8598 0.15883
3.8645 0.15987
3.8648 0.16092
3.8655 0.16196
3.8704 0.16301
3.8737 0.16405
3.8886 0.1651
3.9041 0.16614
3.9055 0.16719
3.908 0.16823
3.9142 0.16928
3.9195 0.17032
3.9201 0.17137
3.9235 0.17241
3.9244 0.17346
3.925 0.1745
3.9255 0.17555
3.9259 0.17659
3.9316 0.17764
3.9324 0.17868
3.9346 0.17973
3.936 0.18077
3.9388 0.18182
3.9461 0.18286
3.9552 0.18391
3.9638 0.18495
3.9666 0.186
3.9706 0.18704
3.9716 0.18809
3.9762 0.18913
3.9768 0.19018
3.9797 0.19122
3.9847 0.19227
3.994 0.19331
3.9941 0.19436
3.9974 0.1954
4.0031 0.19645
4.004 0.19749
4.0087 0.19854
4.0122 0.19958
4.0197 0.20063
4.021 0.20167
4.0266 0.20272
4.0291 0.20376
4.0368 0.20481
4.0391 0.20585
4.0393 0.2069
4.046 0.20794
4.0485 0.20794
4.0544 0.20899
4.0546 0.21003
4.0637 0.21108
4.0637 0.21212
4.0691 0.21317
4.0737 0.21421
4.0752 0.21526
4.0756 0.2163
4.0774 0.21735
4.0789 0.21839
4.083 0.21944
4.0831 0.22048
4.0832 0.22153
4.0866 0.22257
4.0916 0.22362
4.0946 0.22466
4.0957 0.22571
4.0969 0.22675
4.0989 0.2278
4.0998 0.22884
4.1 0.22989
4.1072 0.23093
4.1075 0.23197
4.1075 0.23302
4.1076 0.23406
4.112 0.23511
4.114 0.23615
4.1142 0.2372
4.1178 0.23824
4.1221 0.23929
4.1306 0.24033
4.1309 0.24138
4.133 0.24242
4.1336 0.24347
4.1356 0.24451
4.1532 0.24556
4.1542 0.2466
4.1584 0.24765
4.1587 0.24869
4.1667 0.24974
4.1686 0.25078
4.1687 0.25183
4.1714 0.25287
4.1714 0.25392
4.1792 0.25496
4.1815 0.25601
4.1819 0.25705
4.1976 0.2581
4.1978 0.25914
4.1997 0.26019
4.2043 0.26123
4.2058 0.26228
4.2106 0.26332
4.2135 0.26437
4.2192 0.26541
4.2234 0.26646
4.2265 0.2675
4.2281 0.26855
4.2323 0.26959
4.2379 0.27064
4.2393 0.27168
4.2396 0.27273
4.2402 0.27377
4.2493 0.27482
4.252 0.27586
4.2542 0.27691
4.2579 0.27795
4.258 0.279
4.2619 0.28004
4.2649 0.28109
4.2721 0.28213
4.2722 0.28318
4.2761 0.28422
4.2823 0.28527
4.2888 0.28631
4.2892 0.28736
4.2986 0.2884
4.3008 0.28945
4.3019 0.29049
4.3024 0.29154
4.3032 0.29258
4.3035 0.29363
4.3059 0.29467
4.3062 0.29572
4.3127 0.29676
4.3175 0.29781
4.3186 0.29885
4.3221 0.2999
4.3259 0.30094
4.3315 0.30199
4.3323 0.30303
4.3369 0.30408
4.3389 0.30512
4.3398 0.30617
4.3468 0.30721
4.3482 0.30825
4.3503 0.3093
4.3521 0.31034
4.3537 0.31139
4.3558 0.31243
4.3623 0.31348
4.3663 0.31452
4.3664 0.31557
4.3672 0.31661
4.3721 0.31766
4.375 0.3187
4.3763 0.31975
4.3826 0.32079
4.384 0.32184
4.3878 0.32288
4.3881 0.32393
4.3899 0.32497
4.3906 0.32602
4.3913 0.32706
4.3918 0.32811
4.393 0.32915
4.3934 0.3302
4.3942 0.33124
4.3966 0.33229
4.4044 0.33333
4.4067 0.33438
4.4086 0.33542
4.4101 0.33647
4.4103 0.33751
4.4106 0.33856
4.4157 0.3396
4.4162 0.34065
4.4201 0.34169
4.43 0.34274
4.4342 0.34378
4.435 0.34483
4.4354 0.34587
4.4357 0.34692
4.436 0.34796
4.441 0.34901
4.4433 0.35005
4.4471 0.35005
4.4498 0.3511
4.4501 0.35214
4.4532 0.35319
4.4579 0.35423
4.4658 0.35528
4.4667 0.35632
4.4691 0.35737
4.4746 0.35841
4.476 0.35946
4.4763 0.3605
4.4765 0.36155
4.4828 0.36259
4.4848 0.36364
4.4852 0.36468
4.4901 0.36573
4.4963 0.36677
4.4976 0.36782
4.5044 0.36886
4.5067 0.36991
4.5074 0.37095
4.5099 0.372
4.5195 0.37304
4.5266 0.37409
4.5298 0.37513
4.5339 0.37618
4.5369 0.37722
4.5388 0.37827
4.5395 0.37931
4.5413 0.38036
4.5425 0.3814
4.5448 0.38245
4.547 0.38349
4.5505 0.38454
4.5523 0.38558
4.5532 0.38662
4.5539 0.38767
4.5629 0.38871
4.5663 0.38976
4.5671 0.3908
4.571 0.39185
4.5724 0.39289
4.579 0.39394
4.5827 0.39498
4.5834 0.39603
4.5839 0.39707
4.5856 0.39812
4.5862 0.39916
4.5869 0.40021
4.5898 0.40125
4.5936 0.4023
4.5945 0.4023
4.5955 0.40334
4.5968 0.40439
4.5994 0.40543
4.6027 0.40648
4.6053 0.40752
4.6054 0.40857
4.6106 0.40961
4.6108 0.41066
4.6121 0.4117
4.6122 0.41275
4.6135 0.41379
4.6189 0.41484
4.6226 0.41588
4.6269 0.41693
4.6328 0.41797
4.6335 0.41902
4.6337 0.42006
4.6363 0.42111
4.6379 0.42215
4.6382 0.4232
4.6383 0.42424
4.6484 0.42529
4.653 0.42633
4.6579 0.42738
4.6587 0.42842
4.6607 0.42947
4.6699 0.43051
4.6718 0.43156
4.6721 0.4326
4.6737 0.43365
4.6738 0.43469
4.6774 0.43574
4.678 0.43678
4.682 0.43783
4.6842 0.43887
4.6869 0.43992
4.688 0.44096
4.6957 0.44201
4.6967 0.44305
4.7001 0.4441
4.7019 0.44514
4.7039 0.44619
4.7047 0.44723
4.7056 0.44828
4.7081 0.44932
4.7091 0.45037
4.7247 0.45141
4.727 0.45246
4.7289 0.4535
4.7302 0.45455
4.733 0.45559
4.7338 0.45664
4.7391 0.45768
4.7407 0.45873
4.7468 0.45977
4.7496 0.46082
4.7506 0.46186
4.7523 0.4629
4.7559 0.46395
4.7562 0.46499
4.7568 0.46604
4.7582 0.46708
4.7633 0.46813
4.7643 0.46917
4.7707 0.47022
4.7816 0.47126
4.7824 0.47231
4.7825 0.47335
4.7877 0.4744
4.7903 0.47544
4.7912 0.47649
4.795 0.47753
4.7969 0.47858
4.8033 0.47962
4.8095 0.48067
4.8098 0.48171
4.8109 0.48276
4.8115 0.4838
4.8134 0.48485
4.8146 0.48589
4.8231 0.48694
4.8266 0.48798
4.8282 0.48903
4.8293 0.49007
4.8334 0.49112
4.8336 0.49216
4.8343 0.49321
4.8392 0.49425
4.8403 0.4953
4.8475 0.49634
4.8501 0.49739
4.8537 0.49843
4.8588 0.49948
4.8618 0.50052
4.8704 0.50157
4.8711 0.50261
4.8802 0.50366
4.882 0.5047
4.8825 0.50575
4.8843 0.50679
4.8845 0.50784
4.887 0.50888
4.8882 0.50993
4.8894 0.51097
4.8951 0.51202
4.9017 0.51306
4.9026 0.51411
4.9082 0.51515
4.9083 0.5162
4.9107 0.51724
4.9114 0.51829
4.915 0.51933
4.9183 0.52038
4.9189 0.52142
4.919 0.52247
4.9241 0.52351
4.926 0.52456
4.9267 0.5256
4.9341 0.52665
4.9348 0.52769
4.9399 0.52874
4.9419 0.52978
4.9424 0.53083
4.9436 0.53083
4.9445 0.53187
4.9453 0.53292
4.9457 0.53396
4.9463 0.53501
4.9498 0.53605
4.9554 0.5371
4.9599 0.53814
4.9603 0.53918
4.9638 0.54023
4.9656 0.54127
4.9742 0.54232
4.9756 0.54336
4.9859 0.54441
4.9871 0.54545
4.9894 0.5465
4.9945 0.54754
4.9993 0.54859
4.9999 0.54963
5.0006 0.55068
5.0019 0.55172
5.0021 0.55277
5.0052 0.55381
5.008 0.55486
5.0081 0.5559
5.0152 0.55695
5.0192 0.55799
5.0197 0.55904
5.0202 0.56008
5.0237 0.56113
5.0299 0.56217
5.0318 0.56322
5.0334 0.56426
5.0339 0.56531
5.038 0.56635
5.0403 0.5674
5.0406 0.56844
5.0417 0.56949
5.0431 0.57053
5.0446 0.57158
5.0447 0.57262
5.0488 0.57367
5.0495 0.57471
5.0518 0.57576
5.0544 0.5768
5.0627 0.57785
5.0649 0.57889
5.065 0.57994
5.0656 0.58098
5.0667 0.58203
5.067 0.58307
5.0678 0.58412
5.0712 0.58516
5.0766 0.58621
5.0791 0.58725
5.0798 0.5883
5.0896 0.58934
5.0919 0.59039
5.1056 0.59143
5.106 0.59248
5.1064 0.59352
5.1129 0.59457
5.1157 0.59561
5.116 0.59666
5.1201 0.5977
5.1256 0.59875
5.1266 0.59979
5.1286 0.60084
5.1321 0.60188
5.1344 0.60293
5.1369 0.60397
5.1378 0.60502
5.1387 0.60606
5.1418 0.60711
5.1464 0.60815
5.1468 0.6092
5.1469 0.61024
5.1512 0.61129
5.153 0.61233
5.1531 0.61338
5.1536 0.61442
5.1607 0.61546
5.1624 0.61651
5.1717 0.61755
5.1727 0.6186
5.1745 0.61964
5.177 0.62069
5.1778 0.62173
5.178 0.62278
5.1813 0.62382
5.182 0.62487
5.1904 0.62591
5.1915 0.62696
5.195 0.628
5.1952 0.62905
5.1962 0.63009
5.1969 0.63114
5.1989 0.63218
5.1989 0.63323
5.2017 0.63427
5.206 0.63532
5.2072 0.63636
5.2074 0.63741
5.2095 0.63845
5.2097 0.6395
5.2102 0.64054
5.213 0.64159
5.2134 0.64263
5.2143 0.64368
5.2151 0.64472
5.2269 0.64577
5.2274 0.64681
5.2286 0.64786
5.2465 0.6489
5.2469 0.64995
5.248 0.65099
5.2487 0.65204
5.2542 0.65308
5.2564 0.65413
5.2574 0.65517
5.2602 0.65622
5.2612 0.65726
5.2679 0.65831
5.2683 0.65935
5.2721 0.6604
5.2743 0.66144
5.2772 0.66249
5.2773 0.66353
5.278 0.66458
5.2788 0.66562
5.279 0.66667
5.2816 0.66771
5.2824 0.66876
5.2827 0.6698
5.2832 0.67085
5.2858 0.67189
5.2869 0.67294
5.2895 0.67294
5.2941 0.67398
5.3028 0.67503
5.3059 0.67607
5.3108 0.67712
5.3124 0.67816
5.3184 0.67921
5.3247 0.68025
5.3251 0.6813
5.3263 0.68234
5.3301 0.68339
5.3419 0.68443
5.3439 0.68548
5.3457 0.68652
5.3464 0.68757
5.3479 0.68861
5.3505 0.68966
5.3523 0.6907
5.3553 0.69175
5.358 0.69279
5.3592 0.69383
5.3615 0.69488
5.3616 0.69592
5.3641 0.69697
5.3653 0.69801
5.3664 0.69906
5.3672 0.7001
5.3683 0.70115
5.3691 0.70219
5.3705 0.70324
5.3733 0.70324
5.3764 0.70428
5.3772 0.70533
5.3809 0.70637
5.3857 0.70742
5.3879 0.70846
5.3931 0.70951
5.3956 0.71055
5.3961 0.7116
5.3982 0.71264
5.4024 0.71369
5.4035 0.71473
5.405 0.71578
5.4096 0.71682
5.4113 0.71787
5.422 0.71891
5.425 0.71996
5.4274 0.71996
5.4291 0.721
5.4306 0.72205
5.4334 0.72309
5.4366 0.72414
5.4391 0.72518
5.4476 0.72623
5.4492 0.72727
5.4502 0.72832
5.4552 0.72936
5.4557 0.73041
5.4582 0.73145
5.4597 0.7325
5.4658 0.73354
5.4669 0.73459
5.4786 0.73563
5.485 0.73668
5.4871 0.73772
5.4876 0.73877
5.4894 0.73981
5.4955 0.74086
5.4983 0.7419
5.5011 0.74295
5.5047 0.74399
5.5063 0.74504
5.5068 0.74608
5.5078 0.74713
5.508 0.74817
5.5144 0.74922
5.5158 0.75026
5.5161 0.75131
5.5196 0.75235
5.5212 0.7534
5.5316 0.75444
5.534 0.75549
5.5363 0.75653
5.5397 0.75758
5.5405 0.75862
5.542 0.75967
5.5448 0.76071
5.5455 0.76176
5.5462 0.7628
5.5545 0.76385
5.5583 0.76489
5.5669 0.76594
5.5684 0.76698
5.5772 0.76803
5.5933 0.76907
5.5941 0.77011
5.5956 0.77116
5.5967 0.7722
5.5972 0.77325
5.6044 0.77429
5.6078 0.77534
5.6098 0.77638
5.6132 0.77743
5.6147 0.77847
5.6148 0.77952
5.6194 0.78056
5.6399 0.78161
5.6403 0.78265
5.6405 0.7837
5.6465 0.78474
5.6581 0.78579
5.6605 0.78683
5.6613 0.78788
5.6626 0.78892
5.6643 0.78997
5.6694 0.79101
5.6706 0.79206
5.6732 0.7931
5.6774 0.79415
5.6774 0.79519
5.6857 0.79624
5.6901 0.79728
5.6943 0.79833
5.6946 0.79937
5.6957 0.80042
5.6969 0.80146
5.7125 0.80251
5.7137 0.80355
5.7243 0.8046
5.7258 0.80564
5.7283 0.80669
5.7327 0.80773
5.7493 0.80878
5.7589 0.80982
5.7662 0.81087
5.7743 0.81191
5.7753 0.81296
5.7765 0.814
5.7794 0.81505
5.7819 0.81609
5.7824 0.81714
5.7831 0.81818
5.788 0.81923
5.7963 0.82027
5.7968 0.82132
5.7969 0.82236
5.7974 0.82341
5.807 0.82445
5.8101 0.8255
5.8146 0.82654
5.8211 0.82759
5.8244 0.82863
5.8263 0.82968
5.8318 0.83072
5.8331 0.83177
5.8431 0.83281
5.8456 0.83386
5.8459 0.8349
5.852 0.83595
5.857 0.83699
5.8603 0.83804
5.8618 0.83908
5.8725 0.84013
5.8736 0.84117
5.8772 0.84222
5.8785 0.84326
5.8795 0.84431
5.8816 0.84535
5.8833 0.84639
5.905 0.84744
5.917 0.84848
5.9189 0.84953
5.9257 0.85057
5.9265 0.85162
5.9413 0.85266
5.9561 0.85371
5.96 0.85475
5.9636 0.8558
5.9653 0.85684
5.9658 0.85789
5.9762 0.85893
5.9769 0.85998
5.9786 0.86102
5.9828 0.86207
5.9889 0.86311
5.9906 0.86416
5.9966 0.8652
6.0031 0.86625
6.0034 0.86729
6.0124 0.86834
6.0134 0.86938
6.0168 0.87043
6.0216 0.87147
6.03 0.87252
6.0344 0.87356
6.0558 0.87461
6.0569 0.87565
6.0711 0.8767
6.0809 0.87774
6.0873 0.87879
6.0908 0.87983
6.0937 0.88088
6.0942 0.88192
6.0954 0.88297
6.0997 0.88401
6.0998 0.88506
6.1256 0.8861
6.14 0.88715
6.1443 0.88819
6.1625 0.88924
6.1686 0.89028
6.1721 0.89133
6.1823 0.89237
6.1844 0.89342
6.2177 0.89446
6.2557 0.89551
6.257 0.89655
6.2795 0.8976
6.2797 0.89864
6.2817 0.89969
6.2886 0.90073
6.2933 0.90178
6.3047 0.90282
6.306 0.90387
6.3191 0.90491
6.3295 0.90596
6.3485 0.907
6.3694 0.90805
6.3712 0.90909
6.3757 0.91014
6.3912 0.91118
6.4235 0.91223
6.4294 0.91327
6.4353 0.91432
6.452 0.91536
6.4599 0.91641
6.5119 0.91745
6.5152 0.9185
6.5304 0.91954
6.5515 0.92059
6.5588 0.92163
6.5618 0.92268
6.5721 0.92372
6.5912 0.92476
6.5945 0.92581
6.5997 0.92685
6.6061 0.9279
6.6335 0.9279
6.6347 0.92894
6.6717 0.92999
6.7243 0.93103
6.7298 0.93208
6.766 0.93312
6.7875 0.93417
6.7889 0.93521
6.8326 0.93626
6.901 0.9373
6.9317 0.93835
6.963 0.93939
6.9734 0.94044
7.0051 0.94148
7.0891 0.94253
7.1119 0.94357
7.1315 0.94462
7.1405 0.94566
7.1473 0.94671
7.1805 0.94775
7.2071 0.9488
7.2328 0.94984
7.2436 0.95089
7.2925 0.95193
7.4461 0.95298
7.518 0.95402
7.566 0.95507
7.5663 0.95611
7.6111 0.95716
7.6135 0.9582
7.6252 0.95925
7.677 0.96029
7.7258 0.96134
7.7347 0.96238
7.7893 0.96343
7.7915 0.96447
7.8323 0.96447
7.8422 0.96552
7.8737 0.96656
7.9039 0.96761
7.9234 0.96865
7.9388 0.9697
8.0894 0.97074
8.1694 0.97179
8.2417 0.97283
8.2944 0.97388
8.3032 0.97492
8.4695 0.97597
8.5419 0.97701
8.8573 0.97806
8.8939 0.9791
8.8968 0.98015
8.9497 0.98119
9.1765 0.98224
9.2668 0.98328
9.2944 0.98433
10.081 0.98537
10.61 0.98642
10.814 0.98746
11.282 0.98851


==> fig/eval/cwImageNetAdv.txt <==
1.7252 0.0010582
2.3859 0.0021164
2.3897 0.0031746
2.5703 0.0042328
2.6442 0.005291
2.6489 0.0063492
2.7731 0.0074074
2.8281 0.0074074
2.9104 0.0084656
2.9358 0.0095238
2.9587 0.010582
2.981 0.01164
3.0286 0.012698
3.0479 0.013757
3.0583 0.014815
3.0914 0.015873
3.1095 0.016931
3.1101 0.017989
3.1132 0.019048
3.1642 0.020106
3.1952 0.021164
3.2002 0.022222
3.2007 0.02328
3.2165 0.024339
3.2223 0.025397
3.2363 0.026455
3.2536 0.026455
3.2866 0.027513
3.2894 0.028571
3.3077 0.02963
3.4178 0.030688
3.4222 0.031746
3.4244 0.032804
3.4262 0.033862
3.4341 0.034921
3.441 0.035979
3.4411 0.037037
3.4876 0.038095
3.5113 0.038095
3.5139 0.039153
3.526 0.040212
3.5275 0.04127
3.5387 0.042328
3.5762 0.043386
3.5812 0.044444
3.6065 0.045503
3.6101 0.046561
3.6475 0.047619
3.6517 0.048677
3.6727 0.049735
3.6874 0.050794
3.6958 0.051852
3.7048 0.05291
3.7209 0.053968
3.7348 0.055026
3.7392 0.056085
3.7403 0.057143
3.7409 0.058201
3.7426 0.059259
3.7453 0.059259
3.7485 0.060317
3.759 0.061376
3.7734 0.062434
3.7755 0.063492
3.7814 0.06455
3.8269 0.065608
3.839 0.066667
3.8571 0.067725
3.8585 0.068783
3.8879 0.069841
3.9045 0.070899
3.9264 0.071958
3.9271 0.073016
3.9488 0.074074
3.9773 0.075132
3.9834 0.07619
3.9987 0.077249
4.0203 0.078307
4.0472 0.079365
4.05 0.080423
4.089 0.081481
4.1292 0.08254
4.1504 0.083598
4.1834 0.084656
4.1917 0.085714
4.1932 0.086772
4.2489 0.087831
4.27 0.087831
4.2758 0.088889
4.2927 0.089947
4.2942 0.091005
4.3046 0.092063
4.3117 0.092063
4.3263 0.093122
4.3273 0.09418
4.3295 0.095238
4.3296 0.096296
4.3333 0.097354
4.343 0.098413
4.3725 0.099471
4.3732 0.10053
4.3755 0.10159
4.3788 0.10265
4.3831 0.1037
4.387 0.10476
4.3878 0.10582
4.3961 0.10688
4.411 0.10794
4.4312 0.10899
4.4364 0.11005
4.4422 0.11111
4.4598 0.11217
4.4626 0.11323
4.4645 0.11429
4.4871 0.11534
4.4891 0.1164
4.5058 0.11746
4.5058 0.11746
4.5133 0.11852
4.5145 0.11958
4.5285 0.12063
4.5313 0.12169
4.5325 0.12275
4.5328 0.12381
4.5336 0.12487
4.5413 0.12593
4.5429 0.12698
4.5438 0.12804
4.5488 0.1291
4.5624 0.1291
4.5872 0.13016
4.5969 0.13122
4.6084 0.13228
4.6102 0.13333
4.6123 0.13439
4.6277 0.13545
4.6304 0.13651
4.631 0.13757
4.6341 0.13862
4.6598 0.13968
4.6637 0.14074
4.6754 0.1418
4.6846 0.1418
4.6893 0.14286
4.6935 0.14392
4.694 0.14497
4.6988 0.14603
4.7005 0.14709
4.7046 0.14815
4.7067 0.14921
4.7169 0.15026
4.7331 0.15132
4.7341 0.15238
4.7518 0.15344
4.7636 0.1545
4.7711 0.15556
4.7735 0.15661
4.7989 0.15767
4.801 0.15873
4.8101 0.15979
4.8238 0.16085
4.8324 0.1619
4.8449 0.16296
4.8454 0.16402
4.8541 0.16508
4.8575 0.16614
4.8648 0.1672
4.8775 0.16825
4.8777 0.16931
4.8901 0.17037
4.8967 0.17143
4.9032 0.17249
4.9096 0.17354
4.9137 0.1746
4.922 0.17566
4.9328 0.17672
4.9335 0.17778
4.9362 0.17884
4.938 0.17989
4.9408 0.18095
4.9434 0.18201
4.9471 0.18307
4.9482 0.18413
4.9485 0.18519
4.9596 0.18624
4.9602 0.1873
4.9742 0.18836
4.9792 0.18942
4.9812 0.19048
4.987 0.19153
4.9879 0.19259
5.0023 0.19365
5.0132 0.19471
5.0221 0.19577
5.0235 0.19683
5.0324 0.19788
5.0622 0.19894
5.0723 0.2
5.0798 0.20106
5.0864 0.20212
5.0885 0.20317
5.0892 0.20423
5.1036 0.20529
5.1101 0.20635
5.1281 0.20741
5.1379 0.20847
5.1534 0.20952
5.1698 0.21058
5.1708 0.21164
5.1753 0.2127
5.1759 0.21376
5.1778 0.21481
5.1801 0.21587
5.1824 0.21693
5.1841 0.21799
5.1988 0.21905
5.1992 0.22011
5.2119 0.22011
5.2142 0.22116
5.2152 0.22116
5.2201 0.22222
5.2205 0.22328
5.2342 0.22434
5.2362 0.2254
5.2374 0.22646
5.238 0.22751
5.2422 0.22857
5.2423 0.22857
5.2539 0.22963
5.2646 0.23069
5.2699 0.23175
5.2742 0.2328
5.2773 0.23386
5.2791 0.23492
5.2903 0.23598
5.2999 0.23704
5.3018 0.2381
5.3151 0.23915
5.3223 0.24021
5.3431 0.24127
5.3486 0.24233
5.356 0.24339
5.3602 0.24444
5.364 0.2455
5.3772 0.24656
5.3862 0.24762
5.4059 0.24868
5.4069 0.24974
5.409 0.25079
5.4113 0.25185
5.4133 0.25291
5.4184 0.25397
5.44 0.25503
5.4439 0.25608
5.445 0.25714
5.4502 0.2582
5.4531 0.2582
5.4628 0.25926
5.4647 0.25926
5.4809 0.26032
5.4915 0.26138
5.4918 0.26243
5.509 0.26349
5.5102 0.26349
5.5167 0.26455
5.517 0.26455
5.5182 0.26561
5.519 0.26667
5.5211 0.26772
5.5328 0.26878
5.5348 0.26984
5.5424 0.2709
5.5436 0.27196
5.5535 0.27302
5.5561 0.27407
5.5627 0.27513
5.5631 0.27619
5.5632 0.27725
5.5652 0.27831
5.5654 0.27937
5.5707 0.28042
5.5779 0.28148
5.5976 0.28254
5.6069 0.2836
5.6149 0.28466
5.6172 0.28571
5.6214 0.28677
5.6303 0.28783
5.6307 0.28889
5.6324 0.28995
5.633 0.29101
5.645 0.29206
5.6464 0.29312
5.6471 0.29418
5.6481 0.29524
5.6597 0.2963
5.6651 0.29735
5.6667 0.29841
5.669 0.29947
5.6715 0.30053
5.6742 0.30159
5.6774 0.30159
5.6911 0.30265
5.6974 0.3037
5.7086 0.30476
5.7147 0.30582
5.7188 0.30582
5.7195 0.30688
5.7251 0.30688
5.7285 0.30794
5.7299 0.30899
5.7316 0.31005
5.7402 0.31111
5.7442 0.31217
5.756 0.31323
5.758 0.31429
5.7676 0.31534
5.786 0.3164
5.7872 0.31746
5.7959 0.31852
5.8001 0.31958
5.8031 0.31958
5.8061 0.31958
5.8162 0.32063
5.8182 0.32169
5.8255 0.32275
5.8284 0.32381
5.8409 0.32487
5.8446 0.32593
5.8486 0.32593
5.8488 0.32698
5.8507 0.32804
5.8573 0.3291
5.8745 0.33016
5.8802 0.33122
5.8833 0.33228
5.8883 0.33333
5.8899 0.33439
5.8902 0.33545
5.8918 0.33651
5.8948 0.33757
5.9002 0.33862
5.9011 0.33968
5.9031 0.34074
5.9062 0.3418
5.9069 0.34286
5.9217 0.34392
5.9257 0.34497
5.9335 0.34603
5.9357 0.34709
5.9391 0.34815
5.9492 0.34921
5.9495 0.35026
5.9528 0.35132
5.9666 0.35238
5.9684 0.35344
5.9766 0.3545
5.9822 0.35556
5.9839 0.35661
5.9896 0.35767
6.0002 0.35873
6.0042 0.35979
6.0069 0.36085
6.0226 0.3619
6.0248 0.36296
6.0258 0.36402
6.0286 0.36508
6.0403 0.36508
6.0403 0.36614
6.0407 0.3672
6.0435 0.36825
6.0471 0.36931
6.0542 0.37037
6.0607 0.37143
6.07 0.37249
6.0738 0.37354
6.0805 0.3746
6.0845 0.37566
6.0859 0.37672
6.0869 0.37778
6.0873 0.37884
6.0929 0.37989
6.0977 0.38095
6.1013 0.38201
6.1072 0.38307
6.108 0.38413
6.1099 0.38519
6.1126 0.38624
6.1151 0.3873
6.1152 0.38836
6.1165 0.38942
6.117 0.39048
6.1185 0.39153
6.1235 0.39153
6.1253 0.39259
6.1261 0.39365
6.1268 0.39471
6.1295 0.39577
6.1329 0.39577
6.1393 0.39683
6.1396 0.39788
6.14 0.39894
6.1414 0.4
6.1443 0.40106
6.145 0.40212
6.1504 0.40317
6.1552 0.40423
6.1564 0.40529
6.1574 0.40635
6.161 0.40741
6.1705 0.40847
6.1794 0.40952
6.1863 0.41058
6.1921 0.41058
6.1928 0.41164
6.1958 0.4127
6.1977 0.41376
6.1978 0.41481
6.2054 0.41587
6.2254 0.41693
6.2285 0.41799
6.2306 0.41905
6.2315 0.42011
6.2349 0.42116
6.2363 0.42222
6.2369 0.42328
6.2427 0.42434
6.2466 0.4254
6.2506 0.42646
6.2512 0.42751
6.2533 0.42857
6.2567 0.42963
6.2678 0.43069
6.2704 0.43175
6.2781 0.4328
6.2957 0.43386
6.2997 0.43492
6.3 0.43598
6.3001 0.43704
6.3002 0.4381
6.306 0.43915
6.3092 0.44021
6.3155 0.44127
6.316 0.44233
6.3162 0.44339
6.3191 0.44339
6.3192 0.44339
6.3292 0.44444
6.3301 0.4455
6.3396 0.44656
6.3468 0.44762
6.3502 0.44868
6.3527 0.44974
6.359 0.45079
6.3669 0.45185
6.3672 0.45291
6.3754 0.45397
6.3825 0.45503
6.3887 0.45608
6.3956 0.45714
6.3961 0.45714
6.4002 0.4582
6.4018 0.45926
6.4046 0.46032
6.4311 0.46138
6.4334 0.46138
6.4393 0.46243
6.4419 0.46349
6.4457 0.46455
6.4458 0.46455
6.4482 0.46561
6.4504 0.46667
6.4566 0.46772
6.4586 0.46878
6.4641 0.46984
6.4693 0.46984
6.4708 0.4709
6.4761 0.47196
6.4833 0.47302
6.4839 0.47407
6.4893 0.47513
6.4958 0.47619
6.4971 0.47725
6.5038 0.47831
6.5072 0.47937
6.5138 0.48042
6.5199 0.48148
6.5211 0.48254
6.5228 0.4836
6.5242 0.48466
6.5275 0.48571
6.5625 0.48677
6.5632 0.48783
6.5702 0.48889
6.5726 0.48995
6.5727 0.49101
6.581 0.49206
6.5878 0.49312
6.5882 0.49418
6.5894 0.49524
6.6008 0.4963
6.6008 0.49735
6.6031 0.49841
6.6037 0.49947
6.6124 0.50053
6.616 0.50159
6.6192 0.50265
6.621 0.5037
6.6249 0.50476
6.6339 0.50582
6.6365 0.50688
6.6376 0.50794
6.6397 0.50899
6.6434 0.51005
6.6444 0.51111
6.6464 0.51217
6.6521 0.51323
6.6534 0.51429
6.6673 0.51534
6.6727 0.5164
6.6793 0.51746
6.681 0.51852
6.6824 0.51958
6.6879 0.52063
6.6894 0.52169
6.6926 0.52275
6.6936 0.52381
6.698 0.52487
6.699 0.52593
6.7041 0.52698
6.7091 0.52804
6.7151 0.5291
6.7158 0.53016
6.7193 0.53122
6.7195 0.53228
6.7241 0.53333
6.7288 0.53439
6.7319 0.53545
6.736 0.53651
6.744 0.53757
6.7444 0.53757
6.7464 0.53862
6.7504 0.53968
6.7536 0.54074
6.7567 0.5418
6.7619 0.54286
6.7653 0.54392
6.7656 0.54392
6.7668 0.54497
6.7712 0.54603
6.7782 0.54709
6.7837 0.54815
6.7877 0.54921
6.7922 0.55026
6.7944 0.55132
6.7946 0.55238
6.7957 0.55344
6.799 0.5545
6.7993 0.55556
6.8 0.55661
6.8064 0.55767
6.8066 0.55873
6.808 0.55979
6.8093 0.56085
6.8106 0.5619
6.8128 0.56296
6.813 0.56402
6.8144 0.56508
6.817 0.56614
6.8176 0.5672
6.8181 0.5672
6.8301 0.56825
6.8364 0.56931
6.8372 0.57037
6.8381 0.57143
6.8386 0.57249
6.8446 0.57354
6.857 0.57354
6.8604 0.5746
6.8771 0.57566
6.881 0.57672
6.8858 0.57778
6.8862 0.57884
6.8866 0.57989
6.8915 0.58095
6.8948 0.58201
6.9099 0.58307
6.9109 0.58413
6.9129 0.58519
6.9151 0.58624
6.9163 0.5873
6.9173 0.58836
6.918 0.58942
6.9218 0.59048
6.9239 0.59153
6.9249 0.59259
6.931 0.59365
6.9353 0.59471
6.9361 0.59577
6.9496 0.59683
6.9529 0.59788
6.9569 0.59894
6.9586 0.6
6.9621 0.60106
6.9642 0.60212
6.9644 0.60317
6.9696 0.60423
6.9798 0.60529
6.9842 0.60635
6.9853 0.60741
6.9869 0.60847
6.9883 0.60952
6.9977 0.60952
7.0113 0.61058
7.0128 0.61164
7.0176 0.6127
7.023 0.61376
7.0345 0.61481
7.0397 0.61587
7.0436 0.61693
7.0523 0.61799
7.0535 0.61799
7.0571 0.61905
7.0589 0.62011
7.0654 0.62116
7.0749 0.62222
7.0811 0.62328
7.0854 0.62434
7.0879 0.6254
7.0919 0.62646
7.0927 0.62751
7.0927 0.62857
7.0941 0.62963
7.0966 0.63069
7.0974 0.63175
7.1033 0.6328
7.1113 0.63386
7.1163 0.63492
7.1194 0.63598
7.1202 0.63704
7.1296 0.6381
7.1322 0.63915
7.1353 0.64021
7.1478 0.64127
7.1514 0.64233
7.1536 0.64339
7.1581 0.64444
7.1638 0.6455
7.1653 0.64656
7.1676 0.64762
7.1688 0.64868
7.1711 0.64974
7.1741 0.65079
7.1793 0.65185
7.1816 0.65291
7.1832 0.65397
7.1862 0.65503
7.1876 0.65608
7.1901 0.65714
7.1907 0.6582
7.1918 0.65926
7.1946 0.66032
7.2057 0.66138
7.2088 0.66243
7.2111 0.66349
7.2145 0.66455
7.2229 0.66561
7.224 0.66667
7.2268 0.66772
7.2292 0.66878
7.2352 0.66984
7.2483 0.6709
7.2547 0.67196
7.2669 0.67302
7.2677 0.67407
7.2717 0.67513
7.2763 0.67619
7.2791 0.67725
7.29 0.67831
7.2973 0.67937
7.298 0.68042
7.2993 0.68148
7.2993 0.68254
7.3211 0.6836
7.3256 0.68466
7.3278 0.68571
7.3299 0.68677
7.3324 0.68783
7.341 0.68889
7.3518 0.68995
7.353 0.69101
7.3725 0.69206
7.3742 0.69312
7.3761 0.69418
7.3783 0.69524
7.3806 0.6963
7.384 0.69735
7.387 0.69841
7.3872 0.69947
7.3909 0.70053
7.391 0.70159
7.3943 0.70265
7.3957 0.7037
7.396 0.70476
7.3975 0.70582
7.3985 0.70688
7.399 0.70794
7.4017 0.70899
7.4024 0.71005
7.4089 0.71111
7.4094 0.71217
7.4103 0.71323
7.4139 0.71429
7.4151 0.71534
7.4189 0.7164
7.4213 0.71746
7.4302 0.71852
7.4304 0.71958
7.4304 0.72063
7.4387 0.72169
7.4388 0.72275
7.4416 0.72381
7.4505 0.72487
7.4565 0.72593
7.4565 0.72698
7.4568 0.72804
7.4759 0.7291
7.476 0.73016
7.4852 0.73122
7.4855 0.73228
7.4887 0.73333
7.4969 0.73439
7.498 0.73545
7.52 0.73651
7.5252 0.73757
7.5262 0.73862
7.5295 0.73968
7.5328 0.73968
7.5333 0.74074
7.5339 0.7418
7.5363 0.7418
7.5383 0.74286
7.5384 0.74286
7.5407 0.74392
7.5424 0.74497
7.557 0.74603
7.5601 0.74709
7.5682 0.74815
7.5692 0.74921
7.5742 0.75026
7.576 0.75026
7.5803 0.75132
7.588 0.75238
7.5891 0.75344
7.5969 0.7545
7.6017 0.75556
7.6061 0.75661
7.6068 0.75767
7.6096 0.75873
7.613 0.75979
7.6145 0.76085
7.6157 0.7619
7.6206 0.76296
7.6214 0.76402
7.6246 0.76508
7.6291 0.76614
7.6298 0.7672
7.6328 0.76825
7.6369 0.76825
7.6405 0.76825
7.6413 0.76931
7.6421 0.77037
7.6423 0.77143
7.6587 0.77249
7.6624 0.77354
7.6663 0.7746
7.6715 0.77566
7.6731 0.77672
7.6755 0.77778
7.682 0.77884
7.6921 0.77989
7.6948 0.78095
7.6958 0.78201
7.7034 0.78201
7.7045 0.78307
7.7074 0.78413
7.7085 0.78519
7.7108 0.78624
7.723 0.7873
7.7271 0.78836
7.7381 0.78942
7.7476 0.79048
7.7504 0.79153
7.7553 0.79259
7.77 0.79365
7.7748 0.79471
7.7809 0.79577
7.7811 0.79683
7.783 0.79788
7.7902 0.79894
7.7908 0.8
7.7927 0.8
7.798 0.80106
7.803 0.80212
7.8082 0.80317
7.8096 0.80317
7.8139 0.80423
7.8169 0.80529
7.8224 0.80635
7.8287 0.80741
7.8304 0.80847
7.8456 0.80952
7.8709 0.81058
7.8725 0.81164
7.8745 0.8127
7.8781 0.81376
7.8825 0.81376
7.8833 0.81481
7.8978 0.81587
7.9016 0.81693
7.9067 0.81799
7.9175 0.81905
7.9218 0.82011
7.9373 0.82116
7.9453 0.82222
7.9522 0.82328
7.9528 0.82434
7.9607 0.8254
7.9626 0.82646
7.9765 0.82751
7.9819 0.82857
7.989 0.82963
8.0057 0.83069
8.0147 0.83175
8.0154 0.8328
8.0458 0.83386
8.0488 0.83492
8.0506 0.83598
8.0658 0.83704
8.0663 0.8381
8.0712 0.83915
8.0778 0.84021
8.0794 0.84127
8.0864 0.84233
8.1121 0.84339
8.1145 0.84444
8.118 0.8455
8.1229 0.84656
8.1257 0.84762
8.1262 0.84868
8.159 0.84974
8.1661 0.85079
8.1774 0.85185
8.1951 0.85291
8.2058 0.85397
8.2163 0.85503
8.2292 0.85608
8.2451 0.85608
8.2528 0.85608
8.2563 0.85714
8.2631 0.8582
8.2701 0.85926
8.2894 0.86032
8.3055 0.86138
8.325 0.86243
8.3386 0.86349
8.3555 0.86455
8.3572 0.86561
8.3631 0.86667
8.3633 0.86772
8.3803 0.86878
8.3844 0.86984
8.3921 0.8709
8.3969 0.87196
8.4166 0.87302
8.4209 0.87407
8.4264 0.87513
8.4425 0.87619
8.4442 0.87725
8.446 0.87831
8.4635 0.87937
8.4713 0.88042
8.4813 0.88148
8.4915 0.88254
8.5082 0.8836
8.5259 0.88466
8.5405 0.88466
8.5525 0.88571
8.5626 0.88677
8.5646 0.88783
8.5661 0.88889
8.5932 0.88995
8.6007 0.89101
8.6067 0.89206
8.6397 0.89312
8.6556 0.89418
8.7111 0.89524
8.7227 0.8963
8.7404 0.8963
8.7449 0.89735
8.7516 0.89841
8.7762 0.89947
8.7863 0.90053
8.789 0.90159
8.8065 0.90265
8.8133 0.9037
8.8534 0.90476
8.8907 0.90582
8.904 0.90688
8.9043 0.90794
8.9153 0.90899
8.9324 0.91005
8.9374 0.91111
8.9463 0.91217
8.9505 0.91323
8.9628 0.91429
8.9659 0.91534
8.9861 0.9164
9.0729 0.91746
9.079 0.91852
9.1341 0.91958
9.226 0.92063
9.2409 0.92169
9.3777 0.92275
9.4875 0.92381
9.515 0.92487
10.339 0.92593
10.458 0.92698
10.475 0.92804
10.753 0.9291
11.025 0.93016
11.126 0.93122
11.333 0.93228
11.579 0.93333
11.893 0.93439
11.976 0.93545
12.02 0.93651
13.053 0.93757
13.424 0.93862
13.468 0.93968
14.283 0.94074
15.335 0.9418
15.788 0.94286
21.963 0.94392
26.423 0.94497


==> fig/eval/cwImageNetResV2.txt <==
3.0809 0.0010582
3.406 0.0021164
4.1763 0.0031746
4.5972 0.0042328
4.6244 0.005291
4.694 0.0063492
4.8382 0.0074074
4.8798 0.0084656
5.2527 0.0095238
5.3698 0.010582
5.4001 0.01164
5.457 0.012698
5.4756 0.013757
5.493 0.014815
5.6436 0.015873
5.7045 0.016931
5.7604 0.017989
5.7736 0.019048
5.7758 0.020106
5.8647 0.021164
5.8967 0.022222
5.9205 0.02328
5.9397 0.024339
5.9822 0.025397
5.983 0.026455
6.0098 0.027513
6.0562 0.028571
6.1034 0.02963
6.1417 0.030688
6.17 0.031746
6.1792 0.032804
6.2013 0.033862
6.2117 0.034921
6.2697 0.035979
6.2831 0.037037
6.2842 0.038095
6.383 0.038095
6.3909 0.039153
6.4348 0.040212
6.458 0.04127
6.4918 0.042328
6.5588 0.043386
6.5896 0.044444
6.5902 0.045503
6.5978 0.046561
6.6046 0.047619
6.608 0.048677
6.629 0.049735
6.6454 0.050794
6.6589 0.051852
6.6755 0.05291
6.6895 0.053968
6.6967 0.055026
6.7652 0.056085
6.7709 0.057143
6.7772 0.058201
6.7864 0.059259
6.7887 0.060317
6.8025 0.061376
6.8291 0.062434
6.8802 0.063492
6.9124 0.06455
6.9126 0.065608
6.9284 0.066667
6.9554 0.067725
6.9608 0.068783
6.9645 0.069841
6.9769 0.070899
6.9817 0.071958
6.9903 0.073016
6.9913 0.074074
7.0103 0.075132
7.0138 0.07619
7.0247 0.077249
7.0503 0.078307
7.0651 0.079365
7.0824 0.080423
7.1096 0.081481
7.1172 0.08254
7.1228 0.083598
7.1335 0.084656
7.148 0.085714
7.1551 0.086772
7.1731 0.087831
7.1836 0.088889
7.2086 0.089947
7.2242 0.091005
7.2595 0.092063
7.2661 0.093122
7.2785 0.09418
7.2802 0.095238
7.282 0.096296
7.3075 0.097354
7.3234 0.098413
7.348 0.099471
7.3591 0.10053
7.3614 0.10159
7.3656 0.10265
7.3767 0.1037
7.3855 0.10476
7.3867 0.10582
7.3938 0.10688
7.414 0.10794
7.4314 0.10899
7.436 0.11005
7.4427 0.11111
7.4658 0.11217
7.479 0.11323
7.4794 0.11429
7.4845 0.11534
7.4884 0.1164
7.5132 0.11746
7.5204 0.11852
7.5249 0.11958
7.5268 0.12063
7.5341 0.12169
7.5401 0.12275
7.5503 0.12381
7.5594 0.12487
7.5618 0.12593
7.563 0.12698
7.5735 0.12804
7.5743 0.1291
7.5791 0.13016
7.5868 0.13122
7.6118 0.13228
7.6256 0.13333
7.6314 0.13439
7.6468 0.13545
7.648 0.13651
7.6509 0.13757
7.6698 0.13862
7.6864 0.13968
7.6884 0.14074
7.7011 0.1418
7.7143 0.14286
7.7235 0.14392
7.7285 0.14497
7.7357 0.14603
7.7465 0.14709
7.7529 0.14815
7.7544 0.14921
7.7685 0.15026
7.7729 0.15132
7.7778 0.15238
7.7811 0.15344
7.791 0.1545
7.8018 0.15556
7.8023 0.15661
7.8088 0.15767
7.8098 0.15873
7.8228 0.15979
7.8345 0.16085
7.8398 0.1619
7.8512 0.16296
7.8607 0.16402
7.8877 0.16508
7.889 0.16614
7.8963 0.1672
7.9002 0.16825
7.9012 0.16931
7.9017 0.17037
7.9037 0.17143
7.904 0.17249
7.9047 0.17354
7.9105 0.1746
7.9143 0.17566
7.9151 0.17672
7.9302 0.17778
7.9334 0.17884
7.9337 0.17989
7.9377 0.18095
7.944 0.18201
7.9549 0.18307
7.9793 0.18413
7.9859 0.18519
7.9915 0.18624
7.9973 0.1873
7.9979 0.18836
8.0115 0.18942
8.0134 0.19048
8.023 0.19153
8.0412 0.19259
8.0421 0.19365
8.0464 0.19471
8.062 0.19577
8.0665 0.19683
8.0714 0.19683
8.0783 0.19788
8.0792 0.19894
8.0842 0.2
8.0861 0.20106
8.0898 0.20212
8.0929 0.20317
8.1013 0.20423
8.1022 0.20529
8.1046 0.20635
8.1147 0.20741
8.1432 0.20847
8.151 0.20952
8.1572 0.21058
8.1641 0.21164
8.1898 0.2127
8.1987 0.21376
8.2058 0.21481
8.2072 0.21587
8.2089 0.21693
8.2114 0.21799
8.2473 0.21905
8.2509 0.22011
8.2751 0.22116
8.2827 0.22222
8.2849 0.22328
8.2869 0.22434
8.2947 0.2254
8.2954 0.22646
8.3163 0.22751
8.3505 0.22857
8.3605 0.22963
8.3641 0.23069
8.3674 0.23175
8.3732 0.2328
8.3767 0.23386
8.3818 0.23492
8.382 0.23492
8.3855 0.23598
8.417 0.23704
8.4217 0.2381
8.4254 0.23915
8.433 0.24021
8.4473 0.24127
8.4474 0.24233
8.4511 0.24339
8.4512 0.24444
8.4516 0.2455
8.4536 0.2455
8.4593 0.24656
8.4619 0.24762
8.4641 0.24868
8.466 0.24974
8.473 0.25079
8.4852 0.25185
8.4947 0.25291
8.4982 0.25397
8.5181 0.25503
8.5236 0.25608
8.5306 0.25714
8.5399 0.2582
8.5483 0.25926
8.5565 0.26032
8.5597 0.26138
8.5604 0.26243
8.5606 0.26349
8.5794 0.26455
8.5821 0.26561
8.5878 0.26667
8.594 0.26772
8.6004 0.26878
8.6066 0.26984
8.6068 0.2709
8.6139 0.27196
8.6175 0.27302
8.6211 0.27407
8.6395 0.27513
8.6432 0.27619
8.6477 0.27725
8.6486 0.27831
8.6566 0.27937
8.6595 0.28042
8.6792 0.28148
8.6799 0.28254
8.6958 0.2836
8.7017 0.28466
8.715 0.28571
8.7166 0.28677
8.7189 0.28783
8.7214 0.28889
8.7271 0.28995
8.729 0.29101
8.7306 0.29206
8.732 0.29312
8.7328 0.29418
8.7355 0.29524
8.7373 0.2963
8.744 0.29735
8.7441 0.29841
8.7468 0.29947
8.7525 0.30053
8.7556 0.30159
8.7565 0.30265
8.7574 0.3037
8.7615 0.30476
8.7673 0.30582
8.7711 0.30688
8.7938 0.30794
8.8007 0.30899
8.8012 0.31005
8.8013 0.31111
8.8122 0.31217
8.8151 0.31323
8.8174 0.31429
8.824 0.31534
8.8249 0.3164
8.832 0.31746
8.8326 0.31852
8.8431 0.31958
8.8436 0.32063
8.8449 0.32169
8.8483 0.32275
8.8543 0.32381
8.8612 0.32487
8.8637 0.32593
8.8655 0.32698
8.8727 0.32804
8.8735 0.3291
8.8821 0.33016
8.8969 0.33122
8.8997 0.33228
8.9029 0.33333
8.9048 0.33439
8.909 0.33545
8.9148 0.33651
8.9277 0.33757
8.9331 0.33862
8.9348 0.33968
8.9381 0.34074
8.9411 0.3418
8.9426 0.34286
8.9437 0.34392
8.9498 0.34497
8.9648 0.34603
8.9707 0.34709
8.9874 0.34815
8.9892 0.34921
8.9898 0.35026
9.0072 0.35132
9.0087 0.35238
9.0127 0.35344
9.0181 0.3545
9.0192 0.35556
9.0481 0.35661
9.0495 0.35767
9.0725 0.35873
9.0754 0.35979
9.0798 0.36085
9.0905 0.3619
9.0956 0.36296
9.1055 0.36402
9.1086 0.36508
9.1091 0.36614
9.1101 0.3672
9.119 0.36825
9.1229 0.36931
9.1247 0.37037
9.1341 0.37143
9.1422 0.37249
9.147 0.37354
9.1512 0.3746
9.1567 0.37566
9.1613 0.37672
9.1657 0.37778
9.166 0.37884
9.1682 0.37989
9.1693 0.38095
9.1724 0.38201
9.1768 0.38307
9.1783 0.38413
9.18 0.38519
9.1909 0.38624
9.1926 0.3873
9.202 0.38836
9.2051 0.38942
9.2109 0.39048
9.2193 0.39153
9.2204 0.39259
9.221 0.39365
9.2233 0.39471
9.2288 0.39577
9.2323 0.39683
9.2484 0.39788
9.2508 0.39894
9.2653 0.4
9.2765 0.40106
9.2858 0.40212
9.289 0.40317
9.2922 0.40423
9.2977 0.40529
9.304 0.40635
9.3064 0.40741
9.3073 0.40847
9.3076 0.40952
9.3102 0.41058
9.3125 0.41164
9.3182 0.4127
9.3212 0.41376
9.3253 0.41481
9.3265 0.41587
9.3294 0.41693
9.3387 0.41799
9.3472 0.41905
9.3645 0.42011
9.3657 0.42116
9.3847 0.42222
9.393 0.42328
9.3961 0.42434
9.3982 0.4254
9.4024 0.42646
9.4029 0.42751
9.4119 0.42857
9.4183 0.42963
9.4187 0.43069
9.4286 0.43175
9.4306 0.4328
9.4382 0.43386
9.44 0.43492
9.4463 0.43598
9.4501 0.43704
9.454 0.4381
9.456 0.43915
9.495 0.44021
9.5155 0.44127
9.5185 0.44233
9.5211 0.44339
9.5215 0.44444
9.524 0.4455
9.5272 0.44656
9.5306 0.44762
9.5336 0.44868
9.5346 0.44974
9.5354 0.45079
9.5382 0.45185
9.5391 0.45291
9.5445 0.45397
9.548 0.45503
9.55 0.45608
9.5532 0.45714
9.5621 0.4582
9.5648 0.45926
9.5677 0.46032
9.5715 0.46138
9.5781 0.46243
9.579 0.46349
9.5805 0.46455
9.5836 0.46561
9.5957 0.46667
9.5996 0.46772
9.6053 0.46878
9.6107 0.46984
9.6236 0.4709
9.6251 0.47196
9.6271 0.47302
9.6368 0.47407
9.6408 0.47513
9.6419 0.47619
9.6444 0.47725
9.6533 0.47831
9.661 0.47937
9.6627 0.48042
9.6701 0.48148
9.6717 0.48254
9.6726 0.4836
9.6736 0.48466
9.6738 0.48571
9.6751 0.48677
9.6783 0.48783
9.681 0.48889
9.6885 0.48995
9.6903 0.49101
9.6916 0.49206
9.6962 0.49312
9.7011 0.49418
9.723 0.49524
9.7235 0.4963
9.737 0.49735
9.74 0.49841
9.7485 0.49947
9.7512 0.50053
9.7514 0.50159
9.7515 0.50265
9.7636 0.5037
9.7674 0.50476
9.7688 0.50582
9.771 0.50688
9.7719 0.50794
9.7775 0.50899
9.7833 0.51005
9.791 0.51111
9.7911 0.51217
9.8016 0.51323
9.8067 0.51429
9.8121 0.51534
9.8166 0.5164
9.8205 0.51746
9.8251 0.51852
9.831 0.51958
9.8326 0.52063
9.8333 0.52169
9.8378 0.52275
9.8445 0.52381
9.8474 0.52487
9.8565 0.52593
9.8593 0.52698
9.8684 0.52804
9.8754 0.5291
9.8815 0.53016
9.8847 0.53122
9.8872 0.53228
9.896 0.53333
9.9002 0.53439
9.9004 0.53545
9.9054 0.53651
9.9279 0.53757
9.9372 0.53862
9.9387 0.53968
9.9504 0.54074
9.9529 0.5418
9.9541 0.54286
9.9573 0.54392
9.96 0.54497
9.9606 0.54603
9.9757 0.54709
9.9781 0.54815
9.9835 0.54921
9.9847 0.55026
9.9913 0.55132
9.993 0.55238
9.9971 0.55344
10.006 0.5545
10.007 0.55556
10.017 0.55661
10.021 0.55767
10.024 0.55873
10.038 0.55979
10.039 0.56085
10.04 0.5619
10.042 0.56296
10.042 0.56402
10.05 0.56508
10.06 0.56614
10.064 0.5672
10.071 0.56825
10.083 0.56931
10.093 0.57037
10.096 0.57143
10.099 0.57249
10.101 0.57354
10.103 0.5746
10.105 0.57566
10.106 0.57672
10.106 0.57778
10.108 0.57884
10.111 0.57989
10.129 0.58095
10.138 0.58201
10.15 0.58307
10.153 0.58413
10.158 0.58519
10.163 0.58624
10.167 0.5873
10.178 0.58836
10.179 0.58942
10.182 0.59048
10.184 0.59153
10.185 0.59259
10.186 0.59365
10.187 0.59471
10.188 0.59577
10.19 0.59683
10.193 0.59788
10.197 0.59894
10.198 0.6
10.204 0.60106
10.21 0.60212
10.217 0.60317
10.228 0.60423
10.233 0.60529
10.245 0.60635
10.25 0.60741
10.253 0.60847
10.253 0.60952
10.257 0.61058
10.259 0.61164
10.262 0.6127
10.268 0.61376
10.286 0.61481
10.292 0.61587
10.296 0.61693
10.305 0.61799
10.309 0.61905
10.317 0.62011
10.329 0.62116
10.35 0.62222
10.37 0.62328
10.372 0.62434
10.382 0.6254
10.385 0.62646
10.39 0.62751
10.391 0.62857
10.391 0.62963
10.395 0.63069
10.404 0.63175
10.405 0.6328
10.406 0.63386
10.409 0.63492
10.415 0.63598
10.415 0.63704
10.425 0.6381
10.433 0.63915
10.439 0.64021
10.45 0.64127
10.452 0.64233
10.466 0.64339
10.472 0.64444
10.481 0.6455
10.481 0.64656
10.483 0.64762
10.485 0.64868
10.497 0.64974
10.498 0.65079
10.499 0.65185
10.509 0.65291
10.51 0.65397
10.515 0.65503
10.521 0.65608
10.532 0.65714
10.538 0.6582
10.54 0.65926
10.546 0.66032
10.553 0.66138
10.553 0.66243
10.555 0.66349
10.555 0.66455
10.568 0.66561
10.577 0.66667
10.584 0.66772
10.586 0.66878
10.586 0.66984
10.594 0.6709
10.601 0.67196
10.603 0.67302
10.606 0.67407
10.608 0.67513
10.61 0.67619
10.616 0.67725
10.624 0.67831
10.624 0.67937
10.639 0.68042
10.644 0.68148
10.649 0.68254
10.652 0.6836
10.661 0.68466
10.664 0.68571
10.667 0.68677
10.669 0.68783
10.677 0.68889
10.69 0.68889
10.694 0.68995
10.694 0.69101
10.697 0.69206
10.7 0.69312
10.704 0.69418
10.707 0.69524
10.71 0.6963
10.713 0.69735
10.718 0.69841
10.719 0.69947
10.72 0.70053
10.728 0.70159
10.73 0.70265
10.731 0.7037
10.734 0.70476
10.737 0.70582
10.74 0.70688
10.747 0.70794
10.748 0.70899
10.749 0.71005
10.753 0.71111
10.753 0.71217
10.764 0.71323
10.766 0.71429
10.767 0.71534
10.768 0.7164
10.772 0.71746
10.786 0.71852
10.786 0.71958
10.791 0.72063
10.792 0.72169
10.805 0.72275
10.823 0.72381
10.823 0.72487
10.83 0.72593
10.838 0.72698
10.843 0.72804
10.856 0.7291
10.857 0.73016
10.859 0.73122
10.862 0.73228
10.863 0.73333
10.864 0.73439
10.874 0.73545
10.883 0.73651
10.901 0.73757
10.903 0.73862
10.912 0.73968
10.917 0.74074
10.924 0.7418
10.931 0.74286
10.935 0.74392
10.956 0.74497
10.956 0.74603
10.961 0.74709
10.966 0.74815
10.966 0.74921
10.975 0.75026
10.975 0.75132
10.985 0.75238
10.985 0.75344
10.991 0.7545
11.001 0.75556
11.004 0.75661
11.005 0.75767
11.009 0.75873
11.01 0.75979
11.014 0.76085
11.015 0.7619
11.028 0.76296
11.031 0.76402
11.038 0.76508
11.04 0.76614
11.061 0.7672
11.073 0.76825
11.082 0.76931
11.083 0.77037
11.087 0.77143
11.089 0.77249
11.104 0.77354
11.108 0.7746
11.111 0.77566
11.113 0.77672
11.122 0.77778
11.122 0.77884
11.132 0.77989
11.135 0.78095
11.149 0.78201
11.166 0.78307
11.17 0.78413
11.171 0.78519
11.188 0.78624
11.191 0.7873
11.194 0.78836
11.195 0.78942
11.199 0.79048
11.206 0.79153
11.217 0.79259
11.217 0.79365
11.228 0.79471
11.229 0.79577
11.229 0.79683
11.23 0.79788
11.254 0.79894
11.265 0.8
11.268 0.80106
11.285 0.80212
11.285 0.80317
11.289 0.80423
11.292 0.80529
11.302 0.80635
11.305 0.80741
11.314 0.80847
11.322 0.80952
11.328 0.81058
11.331 0.81164
11.35 0.8127
11.354 0.81376
11.362 0.81481
11.37 0.81587
11.426 0.81693
11.445 0.81799
11.455 0.81905
11.457 0.82011
11.46 0.82116
11.468 0.82222
11.47 0.82328
11.483 0.82434
11.485 0.8254
11.506 0.82646
11.506 0.82751
11.515 0.82857
11.518 0.82963
11.52 0.83069
11.524 0.83175
11.525 0.8328
11.544 0.83386
11.559 0.83492
11.56 0.83598
11.582 0.83704
11.586 0.8381
11.633 0.83915
11.64 0.84021
11.648 0.84127
11.66 0.84233
11.668 0.84339
11.672 0.84444
11.682 0.8455
11.693 0.84656
11.7 0.84762
11.724 0.84868
11.735 0.84974
11.751 0.85079
11.761 0.85185
11.771 0.85291
11.774 0.85397
11.791 0.85503
11.805 0.85608
11.823 0.85714
11.832 0.8582
11.85 0.85926
11.855 0.86032
11.857 0.86138
11.862 0.86243
11.863 0.86349
11.866 0.86455
11.876 0.86561
11.894 0.86667
11.897 0.86772
11.91 0.86878
11.939 0.86984
11.943 0.8709
11.953 0.87196
11.955 0.87302
11.959 0.87407
11.982 0.87513
11.99 0.87619
11.994 0.87725
12.006 0.87831
12.015 0.87937
12.015 0.88042
12.044 0.88148
12.064 0.88254
12.103 0.8836
12.114 0.88466
12.116 0.88571
12.13 0.88677
12.132 0.88783
12.138 0.88889
12.144 0.88995
12.15 0.89101
12.151 0.89206
12.171 0.89312
12.184 0.89418
12.201 0.89524
12.243 0.8963
12.265 0.89735
12.266 0.89841
12.275 0.89947
12.288 0.90053
12.291 0.90159
12.295 0.90265
12.299 0.9037
12.299 0.90476
12.315 0.90582
12.328 0.90688
12.337 0.90794
12.349 0.90899
12.369 0.91005
12.382 0.91111
12.401 0.91217
12.427 0.91323
12.438 0.91429
12.453 0.91534
12.466 0.9164
12.482 0.91746
12.486 0.91852
12.504 0.91958
12.504 0.92063
12.524 0.92169
12.562 0.92275
12.573 0.92381
12.656 0.92487
12.66 0.92593
12.68 0.92698
12.688 0.92804
12.751 0.9291
12.795 0.93016
12.923 0.93122
12.989 0.93228
13.036 0.93333
13.044 0.93439
13.072 0.93545
13.099 0.93651
13.127 0.93757
13.138 0.93862
13.155 0.93862
13.208 0.93968
13.254 0.94074
13.268 0.9418
13.293 0.94286
13.412 0.94392
13.452 0.94497
13.484 0.94603
13.508 0.94709
13.529 0.94815
13.671 0.94921
13.691 0.95026
13.721 0.95132
13.722 0.95238
13.771 0.95344
13.787 0.9545
13.981 0.95556
14.383 0.95661
14.528 0.95767
14.599 0.95873
14.634 0.95979
14.685 0.96085
14.705 0.9619
14.771 0.96296
14.912 0.96402
14.992 0.96508
15.533 0.96614
15.556 0.9672
15.693 0.9672
15.782 0.96825
16.405 0.96931
16.423 0.97037
16.539 0.97143
16.724 0.97249
16.8 0.97354
17.059 0.9746
17.289 0.97566
17.355 0.97672
17.515 0.97778
17.554 0.97884
17.722 0.97989
18.202 0.98095
18.21 0.98201
18.251 0.98307
18.323 0.98413
18.338 0.98519
18.341 0.98624
18.641 0.9873
18.99 0.98836
20.132 0.98942
20.187 0.99048
21.751 0.99048
27.106 0.99153


==> fig/eval/cwImageNetS.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
0.99991 0.048
1.2827 0.057
1.5047 0.064
2.0292 0.073
2.3868 0.082
2.8674 0.09
2.9713 0.1
3.0613 0.11
3.1666 0.116
3.2433 0.123
3.3448 0.132
3.4584 0.139
3.5348 0.146
3.5843 0.151
3.6337 0.161
3.7142 0.169
3.7365 0.174
3.7848 0.182
3.8448 0.191
3.8886 0.199
3.9255 0.208
3.9706 0.215
4.004 0.222
4.046 0.23
4.0774 0.238
4.0989 0.245
4.1221 0.252
4.1667 0.262
4.1997 0.269
4.2393 0.278
4.2721 0.287
4.3032 0.296
4.3369 0.303
4.3663 0.312
4.3899 0.321
4.4101 0.329
4.4357 0.337
4.4667 0.346
4.4976 0.353
4.5388 0.362
4.5629 0.372
4.5869 0.38
4.6121 0.39
4.6379 0.398
4.6737 0.405
4.7001 0.413
4.7338 0.422
4.7582 0.432
4.795 0.439
4.8266 0.447
4.8537 0.455
4.8882 0.464
4.9189 0.473
4.9445 0.48
4.9742 0.487
5.0021 0.495
5.0318 0.503
5.0495 0.511
5.0766 0.521
5.116 0.53
5.1418 0.539
5.1717 0.546
5.195 0.554
5.2095 0.562
5.2465 0.57
5.2683 0.577
5.2827 0.586
5.3263 0.594
5.358 0.6
5.3705 0.607
5.4024 0.616
5.4366 0.622
5.4669 0.63
5.5078 0.64
5.5397 0.649
5.5772 0.658
5.6147 0.665
5.6706 0.674
5.7137 0.684
5.7765 0.692
5.807 0.698
5.852 0.707
5.8833 0.715
5.9653 0.724
6.0124 0.734
6.0873 0.741
6.1625 0.749
6.2886 0.758
6.4235 0.766
6.5912 0.775
6.7875 0.783
7.1315 0.793
7.566 0.802
7.8737 0.81
8.8573 0.817
11.282 0.823


==> fig/eval/cwImageNetTransf.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
0 0.051
0.98403 0.055
1.2902 0.055
1.6041 0.055
2.8201 0.055
2.9052 0.055
2.9989 0.055
3.1128 0.055
3.185 0.055
3.2912 0.055
3.3952 0.055
3.4722 0.055
3.5647 0.056
3.6265 0.056
3.6816 0.056
3.7228 0.056
3.761 0.056
3.8397 0.056
3.8655 0.056
3.9235 0.056
3.9552 0.056
3.9941 0.056
4.0368 0.056
4.0737 0.056
4.0946 0.056
4.112 0.056
4.1542 0.057
4.1819 0.057
4.2323 0.057
4.2721 0.058
4.3032 0.058
4.3323 0.059
4.3623 0.059
4.3913 0.059
4.4103 0.059
4.436 0.059
4.4691 0.059
4.4976 0.059
4.5395 0.06
4.5663 0.061
4.5869 0.061
4.6108 0.061
4.6363 0.061
4.6718 0.061
4.6957 0.061
4.727 0.062
4.7559 0.062
4.7877 0.063
4.8231 0.063
4.8501 0.063
4.8882 0.064
4.9183 0.064
4.9436 0.065
4.9742 0.066
5.0052 0.067
5.0339 0.067
5.0518 0.067
5.0766 0.067
5.116 0.067
5.1464 0.067
5.1727 0.067
5.1952 0.069
5.2097 0.07
5.2469 0.07
5.2721 0.07
5.2941 0.07
5.3439 0.07
5.3616 0.07
5.3772 0.071
5.405 0.071
5.4391 0.071
5.4786 0.071
5.5078 0.072
5.5397 0.073
5.5772 0.073
5.6147 0.073
5.6643 0.073
5.6957 0.073
5.7662 0.073
5.7969 0.074
5.8431 0.074
5.8785 0.075
5.9561 0.078
5.9906 0.078
6.0558 0.078
6.0998 0.078
6.257 0.078
6.3485 0.078
6.5119 0.078
6.6061 0.078
6.9317 0.079
7.2071 0.079
7.6252 0.079
7.9234 0.079
8.8939 0.079
11.282 0.079


==> fig/eval/cwMnist.txt <==
0 0
0 0.002
0 0.004
0 0.006
0.43371 0.008
0.56981 0.01
0.68752 0.012
0.74625 0.014
0.81268 0.016
0.8795 0.018
0.93331 0.02
1.0008 0.022
1.0277 0.024
1.0555 0.026
1.0869 0.028
1.1457 0.03
1.1787 0.032
1.2001 0.034
1.2351 0.036
1.2686 0.038
1.3034 0.04
1.329 0.042
1.3463 0.044
1.3685 0.046
1.3897 0.048
1.4102 0.05
1.4363 0.052
1.4541 0.054
1.4734 0.056
1.4892 0.058
1.5032 0.06
1.515 0.062
1.5249 0.064
1.538 0.066
1.5547 0.068
1.5641 0.07
1.5831 0.072
1.5942 0.074
1.6051 0.076
1.6166 0.078
1.6276 0.08
1.6374 0.082
1.6442 0.084
1.6544 0.086
1.6651 0.088
1.6777 0.09
1.6893 0.092
1.6987 0.094
1.71 0.096
1.7206 0.098
1.7319 0.1
1.7378 0.102
1.7478 0.104
1.7584 0.106
1.7648 0.108
1.7745 0.11
1.7832 0.112
1.7921 0.114
1.8024 0.116
1.8093 0.118
1.8171 0.12
1.8241 0.122
1.8311 0.124
1.8391 0.126
1.8443 0.128
1.8513 0.13
1.8608 0.132
1.867 0.134
1.8762 0.136
1.8826 0.138
1.8901 0.14
1.8961 0.142
1.9032 0.144
1.9095 0.146
1.9141 0.148
1.9179 0.15
1.924 0.152
1.9278 0.154
1.9361 0.156
1.9413 0.158
1.9472 0.16
1.9535 0.162
1.958 0.164
1.9649 0.166
1.9714 0.168
1.9771 0.17
1.9816 0.172
1.9884 0.174
1.9941 0.176
1.9993 0.178
2.003 0.18
2.0063 0.182
2.0129 0.184
2.0179 0.186
2.0238 0.188
2.0292 0.19
2.0368 0.192
2.041 0.194
2.0446 0.196
2.05 0.198
2.0534 0.2
2.0583 0.202
2.0636 0.204
2.0688 0.206
2.074 0.208
2.0789 0.21
2.0839 0.212
2.0898 0.214
2.0957 0.216
2.1032 0.218
2.1072 0.22
2.1128 0.222
2.1175 0.224
2.1208 0.226
2.1277 0.228
2.1328 0.23
2.1375 0.232
2.142 0.234
2.1476 0.236
2.1525 0.238
2.1583 0.24
2.1609 0.242
2.1637 0.244
2.1666 0.246
2.1702 0.248
2.1745 0.25
2.1782 0.252
2.1845 0.254
2.1877 0.256
2.1905 0.258
2.1938 0.26
2.1986 0.262
2.2019 0.264
2.2054 0.266
2.2091 0.268
2.2126 0.27
2.215 0.272
2.2187 0.274
2.222 0.276
2.2269 0.278
2.2289 0.28
2.2328 0.282
2.2363 0.284
2.2394 0.286
2.244 0.288
2.247 0.29
2.2515 0.292
2.2541 0.294
2.2574 0.296
2.2611 0.298
2.2643 0.3
2.2671 0.302
2.2699 0.304
2.2741 0.306
2.2764 0.308
2.2793 0.31
2.2828 0.312
2.2843 0.314
2.2875 0.316
2.2896 0.318
2.2922 0.32
2.2948 0.322
2.2975 0.324
2.3021 0.326
2.3058 0.328
2.3099 0.33
2.3124 0.332
2.3156 0.334
2.3189 0.336
2.3218 0.338
2.3256 0.34
2.3297 0.342
2.3316 0.344
2.3353 0.346
2.3381 0.348
2.3407 0.35
2.3433 0.352
2.3465 0.354
2.3491 0.356
2.3526 0.358
2.3547 0.36
2.3574 0.362
2.3598 0.364
2.3623 0.366
2.3649 0.368
2.3671 0.37
2.37 0.372
2.3731 0.374
2.3762 0.376
2.3792 0.378
2.3828 0.38
2.385 0.382
2.3876 0.384
2.39 0.386
2.3922 0.388
2.3939 0.39
2.3959 0.392
2.3988 0.394
2.4014 0.396
2.4037 0.398
2.4059 0.4
2.4096 0.402
2.4126 0.404
2.4153 0.406
2.4176 0.408
2.4196 0.41
2.4231 0.412
2.4261 0.414
2.4296 0.416
2.4316 0.418
2.4331 0.42
2.4347 0.422
2.4365 0.424
2.4397 0.426
2.4417 0.428
2.4436 0.43
2.4464 0.432
2.4485 0.434
2.4515 0.436
2.4538 0.438
2.4563 0.44
2.4593 0.442
2.4616 0.444
2.4643 0.446
2.4664 0.448
2.4681 0.45
2.4702 0.452
2.4725 0.454
2.4752 0.456
2.4781 0.458
2.4806 0.46
2.4832 0.462
2.485 0.464
2.4882 0.466
2.4898 0.468
2.4923 0.47
2.4944 0.472
2.4972 0.474
2.4995 0.476
2.5025 0.478
2.5042 0.48
2.5059 0.482
2.5092 0.484
2.5114 0.486
2.5138 0.488
2.5161 0.49
2.5183 0.492
2.521 0.494
2.5246 0.496
2.5271 0.498
2.5295 0.5
2.5318 0.502
2.534 0.504
2.5363 0.506
2.5387 0.508
2.5414 0.51
2.5437 0.512
2.5464 0.514
2.5491 0.516
2.5513 0.518
2.554 0.52
2.5563 0.522
2.5583 0.524
2.5609 0.526
2.5628 0.528
2.5658 0.53
2.5682 0.532
2.5703 0.534
2.5721 0.536
2.5745 0.538
2.5763 0.54
2.5783 0.542
2.5809 0.544
2.5834 0.546
2.5854 0.548
2.5875 0.55
2.5897 0.552
2.5916 0.554
2.5938 0.556
2.5959 0.558
2.5994 0.56
2.6013 0.562
2.6038 0.564
2.6066 0.566
2.609 0.568
2.6109 0.57
2.6128 0.572
2.6145 0.574
2.6163 0.576
2.6199 0.578
2.6227 0.58
2.6261 0.582
2.6277 0.584
2.63 0.586
2.6317 0.588
2.6341 0.59
2.637 0.592
2.6385 0.594
2.6399 0.596
2.6421 0.598
2.6439 0.6
2.646 0.602
2.6491 0.604
2.6515 0.606
2.6542 0.608
2.656 0.61
2.6597 0.612
2.6629 0.614
2.6653 0.616
2.6677 0.618
2.67 0.62
2.674 0.622
2.6765 0.624
2.6789 0.626
2.6813 0.628
2.6836 0.63
2.6864 0.632
2.6886 0.634
2.691 0.636
2.6936 0.638
2.6963 0.64
2.6997 0.642
2.7019 0.644
2.7042 0.646
2.7061 0.648
2.7081 0.65
2.7112 0.652
2.7137 0.654
2.7175 0.656
2.7199 0.658
2.7224 0.66
2.7244 0.662
2.7273 0.664
2.7298 0.666
2.7311 0.668
2.7341 0.67
2.7368 0.672
2.7391 0.674
2.7413 0.676
2.7443 0.678
2.7485 0.68
2.7504 0.682
2.7533 0.684
2.7565 0.686
2.7596 0.688
2.765 0.69
2.7677 0.692
2.7701 0.694
2.7731 0.696
2.7753 0.698
2.779 0.7
2.7816 0.702
2.7842 0.704
2.7862 0.706
2.788 0.708
2.7901 0.71
2.7925 0.712
2.7946 0.714
2.7977 0.716
2.8012 0.718
2.8032 0.72
2.8064 0.722
2.8096 0.724
2.8117 0.726
2.8143 0.728
2.8181 0.73
2.8213 0.732
2.8243 0.734
2.8263 0.736
2.83 0.738
2.834 0.74
2.8366 0.742
2.8397 0.744
2.8426 0.746
2.8463 0.748
2.8497 0.75
2.8523 0.752
2.856 0.754
2.8589 0.756
2.8632 0.758
2.8669 0.76
2.8694 0.762
2.8718 0.764
2.8767 0.766
2.8813 0.768
2.8855 0.77
2.8897 0.772
2.8932 0.774
2.8961 0.776
2.8985 0.778
2.9035 0.78
2.9085 0.782
2.9114 0.784
2.9136 0.786
2.9168 0.788
2.9199 0.79
2.9237 0.792
2.9274 0.794
2.9314 0.796
2.9356 0.798
2.9382 0.8
2.9418 0.802
2.9448 0.804
2.9488 0.806
2.9529 0.808
2.9562 0.81
2.9594 0.812
2.9632 0.814
2.9665 0.816
2.9721 0.818
2.9768 0.82
2.9799 0.822
2.9827 0.824
2.9867 0.826
2.99 0.828
2.9935 0.83
2.9975 0.832
3.0023 0.834
3.0062 0.836
3.0101 0.838
3.0144 0.84
3.0191 0.842
3.0213 0.844
3.0245 0.846
3.028 0.848
3.0359 0.85
3.0402 0.852
3.0453 0.854
3.0496 0.856
3.0546 0.858
3.0599 0.86
3.0647 0.862
3.0687 0.864
3.073 0.866
3.0788 0.868
3.0843 0.87
3.0886 0.872
3.0932 0.874
3.0986 0.876
3.1049 0.878
3.1113 0.88
3.1157 0.882
3.1199 0.884
3.1291 0.886
3.1351 0.888
3.1413 0.89
3.1466 0.892
3.1517 0.894
3.157 0.896
3.1621 0.898
3.1683 0.9
3.1755 0.902
3.1855 0.904
3.1911 0.906
3.1978 0.908
3.2039 0.91
3.2107 0.912
3.2184 0.914
3.2226 0.916
3.2286 0.918
3.2418 0.92
3.2524 0.922
3.2583 0.924
3.2652 0.926
3.2722 0.928
3.28 0.93
3.2895 0.932
3.2994 0.934
3.3071 0.936
3.315 0.938
3.324 0.94
3.3348 0.942
3.3453 0.944
3.3533 0.946
3.3624 0.948
3.3748 0.95
3.384 0.952
3.3963 0.954
3.4123 0.956
3.4295 0.958
3.4422 0.96
3.4573 0.962
3.4679 0.964
3.4772 0.966
3.4904 0.968
3.5053 0.97
3.5166 0.972
3.5386 0.974
3.5597 0.976
3.5772 0.978
3.6093 0.98
3.6258 0.982
3.6626 0.984
3.6953 0.986
3.7216 0.988
3.7583 0.99
3.7942 0.992
3.838 0.994
3.9256 0.996
4.0175 0.998


==> fig/eval/cwMnistAdv.txt <==
0 0.0001
0.44349 0.0101
0.79679 0.0201
0.98931 0.0301
1.1412 0.0401
1.2414 0.0501
1.3324 0.0601
1.4073 0.0701
1.4706 0.0801
1.5258 0.0901
1.5718 0.1001
1.6148 0.1101
1.6547 0.1201
1.6866 0.1301
1.7216 0.1401
1.7616 0.1501
1.7925 0.1601
1.8184 0.1701
1.8413 0.1801
1.867 0.1901
1.8903 0.2001
1.9137 0.2101
1.9354 0.2201
1.9595 0.2301
1.982 0.2401
1.9982 0.2501
2.0159 0.2601
2.035 0.2701
2.0521 0.2801
2.0687 0.2901
2.087 0.3001
2.1002 0.3101
2.1126 0.3201
2.1275 0.3301
2.1415 0.3401
2.1525 0.3501
2.1669 0.3601
2.1811 0.3701
2.1939 0.3801
2.2056 0.3901
2.2169 0.4001
2.2286 0.4101
2.241 0.4201
2.2535 0.4301
2.265 0.4401
2.2754 0.4501
2.2847 0.4601
2.2957 0.4701
2.3065 0.4801
2.3168 0.4901
2.3277 0.5001
2.3386 0.5101
2.3493 0.5201
2.36 0.5301
2.3682 0.5401
2.3801 0.5501
2.3901 0.5601
2.401 0.5701
2.4095 0.5801
2.4194 0.5901
2.4316 0.6001
2.4415 0.6101
2.4522 0.6201
2.4634 0.6301
2.4734 0.6401
2.482 0.6501
2.4925 0.6601
2.5017 0.6701
2.5102 0.6801
2.5224 0.6901
2.5325 0.7001
2.5433 0.7101
2.5564 0.7201
2.567 0.7301
2.5779 0.7401
2.5901 0.7501
2.6027 0.7601
2.6138 0.7701
2.6264 0.7801
2.6396 0.7901
2.6529 0.8001
2.6642 0.8101
2.6793 0.8201
2.6946 0.8301
2.7104 0.8401
2.7265 0.8501
2.7447 0.8601
2.7586 0.8701
2.7773 0.8801
2.7934 0.8901
2.813 0.9001
2.8311 0.9101
2.857 0.9201
2.881 0.9301
2.9131 0.9401
2.9465 0.9501
2.9816 0.9601
3.0294 0.9701
3.0917 0.9801
3.1927 0.9901
3.8615 1


==> fig/eval/cwMnistTransf.txt <==
0 0
0.14386 0.009
0.89516 0.0132
1.1202 0.0174
1.2968 0.0207
1.4038 0.024
1.5013 0.0274
1.5636 0.0313
1.6272 0.0338
1.6775 0.0354
1.7319 0.0373
1.7745 0.0399
1.8171 0.0424
1.8513 0.0445
1.8901 0.0473
1.9179 0.0491
1.9472 0.0506
1.9771 0.053
2.003 0.0547
2.0292 0.0561
2.0534 0.0581
2.0789 0.06
2.1072 0.0619
2.1328 0.0635
2.1583 0.0646
2.1745 0.0656
2.1938 0.0673
2.2126 0.0689
2.2289 0.071
2.247 0.0721
2.2643 0.0737
2.2793 0.075
2.2922 0.0764
2.3099 0.0777
2.3256 0.079
2.3407 0.0804
2.3547 0.0815
2.3671 0.0827
2.3828 0.0838
2.3939 0.0851
2.4059 0.0859
2.4196 0.0874
2.4331 0.0888
2.4436 0.0896
2.4563 0.0912
2.4681 0.0927
2.4806 0.0937
2.4923 0.0945
2.5042 0.0957
2.5161 0.0967
2.5295 0.0977
2.5414 0.0986
2.554 0.0995
2.5658 0.1003
2.5763 0.1014
2.5875 0.1023
2.5994 0.1033
2.6109 0.1042
2.6227 0.1054
2.6341 0.1061
2.6439 0.1069
2.656 0.1076
2.67 0.1083
2.6836 0.109
2.6963 0.1095
2.7081 0.1101
2.7224 0.1112
2.7341 0.1122
2.7485 0.1129
2.765 0.114
2.779 0.1151
2.7901 0.116
2.8032 0.1167
2.8181 0.1172
2.834 0.1174
2.8497 0.1185
2.8669 0.1191
2.8855 0.1194
2.9035 0.1197
2.9199 0.1199
2.9382 0.1207
2.9562 0.1216
2.9768 0.1219
2.9935 0.1221
3.0144 0.1225
3.0359 0.123
3.0599 0.1234
3.0843 0.1238
3.1113 0.1245
3.1413 0.1248
3.1683 0.125
3.2039 0.1256
3.2418 0.1258
3.28 0.1259
3.324 0.1265
3.3748 0.1267
3.4422 0.1271
3.5053 0.1273
3.6093 0.1274
3.7583 0.1275
4.3939 0.1275


==> fig/eval/fgsmImageNet.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
1.5255 0.0010449
1.7964 0.0020899
1.8064 0.0031348
1.9321 0.0041797
1.9714 0.0052247
2.0106 0.0062696
2.0282 0.0073145
2.0344 0.0083595
2.0445 0.0094044
2.0506 0.010449
2.0574 0.011494
2.0691 0.012539
2.0706 0.013584
2.0815 0.014629
2.0848 0.015674
2.0883 0.016719
2.0912 0.017764
2.0917 0.018809
2.0968 0.019854
2.0968 0.020899
2.098 0.021944
2.1013 0.022989
2.1055 0.024033
2.1076 0.025078
2.1103 0.026123
2.1103 0.027168
2.1156 0.028213
2.1165 0.029258
2.1177 0.030303
2.1184 0.031348
2.1223 0.032393
2.1256 0.033438
2.1259 0.034483
2.1264 0.035528
2.128 0.036573
2.1327 0.037618
2.1331 0.038662
2.1336 0.039707
2.1367 0.040752
2.1394 0.041797
2.1395 0.042842
2.1405 0.043887
2.146 0.044932
2.1488 0.045977
2.1507 0.047022
2.1529 0.048067
2.1532 0.049112
2.1546 0.050157
2.1564 0.051202
2.1611 0.052247
2.1613 0.053292
2.1618 0.054336
2.1621 0.055381
2.1629 0.056426
2.1643 0.057471
2.1672 0.058516
2.1687 0.059561
2.1737 0.060606
2.1752 0.061651
2.1759 0.062696
2.1806 0.063741
2.1846 0.064786
2.187 0.065831
2.187 0.066876
2.1874 0.067921
2.1893 0.068966
2.1906 0.07001
2.1912 0.071055
2.1915 0.0721
2.1932 0.073145
2.1949 0.07419
2.1971 0.075235
2.1974 0.07628
2.2017 0.077325
2.2022 0.07837
2.2039 0.079415
2.2049 0.08046
2.2052 0.081505
2.2057 0.08255
2.211 0.083595
2.2111 0.084639
2.2114 0.085684
2.2159 0.086729
2.217 0.087774
2.2181 0.088819
2.2187 0.089864
2.2196 0.090909
2.2211 0.091954
2.2213 0.092999
2.2217 0.094044
2.2236 0.095089
2.2236 0.096134
2.2245 0.097179
2.2259 0.098224
2.2281 0.099269
2.2283 0.10031
2.2289 0.10136
2.2307 0.1024
2.2313 0.10345
2.2327 0.10449
2.2331 0.10554
2.2345 0.10658
2.2351 0.10763
2.2386 0.10867
2.2387 0.10972
2.239 0.11076
2.2398 0.11181
2.24 0.11285
2.2406 0.1139
2.2417 0.11494
2.2423 0.11599
2.2439 0.11703
2.2465 0.11808
2.2468 0.11912
2.247 0.12017
2.248 0.12121
2.2494 0.12226
2.2496 0.1233
2.2501 0.12435
2.2506 0.12539
2.2527 0.12644
2.255 0.12748
2.2558 0.12853
2.2574 0.12957
2.2581 0.13062
2.2589 0.13166
2.2608 0.13271
2.2649 0.13375
2.2654 0.1348
2.2656 0.13584
2.266 0.13689
2.2666 0.13793
2.2669 0.13898
2.2697 0.14002
2.2698 0.14107
2.2698 0.14211
2.2721 0.14316
2.2727 0.1442
2.2731 0.14525
2.2733 0.14629
2.2738 0.14734
2.2766 0.14838
2.2772 0.14943
2.2779 0.15047
2.2792 0.15152
2.2793 0.15256
2.284 0.15361
2.2842 0.15465
2.2843 0.15569
2.2848 0.15674
2.2849 0.15778
2.2858 0.15883
2.2861 0.15987
2.2874 0.16092
2.2884 0.16196
2.2889 0.16301
2.2913 0.16405
2.2914 0.1651
2.2922 0.16614
2.2927 0.16719
2.2927 0.16823
2.2927 0.16928
2.2928 0.17032
2.2962 0.17137
2.297 0.17241
2.2975 0.17346
2.298 0.1745
2.2981 0.17555
2.2994 0.17659
2.2997 0.17764
2.3012 0.17868
2.3013 0.17973
2.3032 0.18077
2.3033 0.18182
2.3035 0.18286
2.3046 0.18391
2.3061 0.18495
2.3065 0.186
2.307 0.18704
2.3084 0.18809
2.3087 0.18913
2.3087 0.19018
2.3091 0.19122
2.3099 0.19227
2.31 0.19331
2.3109 0.19436
2.3113 0.1954
2.3115 0.19645
2.312 0.19749
2.3125 0.19854
2.3128 0.19958
2.3129 0.20063
2.3133 0.20167
2.3135 0.20272
2.3136 0.20376
2.3157 0.20481
2.3159 0.20585
2.3168 0.2069
2.3171 0.20794
2.3193 0.20899
2.32 0.21003
2.3205 0.21108
2.3206 0.21212
2.3216 0.21317
2.3224 0.21421
2.323 0.21526
2.3246 0.2163
2.3249 0.21735
2.3258 0.21839
2.326 0.21944
2.3268 0.22048
2.3277 0.22153
2.3277 0.22257
2.3291 0.22362
2.3295 0.22466
2.3309 0.22571
2.3328 0.22675
2.3342 0.2278
2.3344 0.22884
2.3345 0.22989
2.3359 0.23093
2.336 0.23197
2.3374 0.23302
2.3377 0.23406
2.3378 0.23511
2.3378 0.23615
2.3394 0.2372
2.3405 0.23824
2.3431 0.23929
2.3437 0.24033
2.344 0.24138
2.3452 0.24242
2.3457 0.24347
2.3461 0.24451
2.3465 0.24556
2.3473 0.2466
2.3474 0.24765
2.3524 0.24869
2.3531 0.24974
2.3534 0.25078
2.3538 0.25183
2.3539 0.25287
2.3557 0.25392
2.3565 0.25496
2.3594 0.25601
2.36 0.25705
2.3611 0.2581
2.3618 0.25914
2.3627 0.26019
2.3635 0.26123
2.3637 0.26228
2.3639 0.26332
2.3644 0.26437
2.3644 0.26541
2.3645 0.26646
2.3652 0.2675
2.3653 0.26855
2.3662 0.26959
2.367 0.27064
2.3679 0.27168
2.37 0.27273
2.3707 0.27377
2.3711 0.27482
2.3711 0.27586
2.3713 0.27691
2.3715 0.27795
2.3735 0.279
2.3741 0.28004
2.3744 0.28109
2.3746 0.28213
2.375 0.28318
2.3768 0.28422
2.3769 0.28527
2.3772 0.28631
2.3773 0.28736
2.3775 0.2884
2.3779 0.28945
2.3781 0.29049
2.3784 0.29154
2.3795 0.29258
2.3797 0.29363
2.3804 0.29467
2.3814 0.29572
2.3817 0.29676
2.383 0.29781
2.3831 0.29885
2.3867 0.2999
2.3875 0.30094
2.3878 0.30199
2.3883 0.30303
2.3888 0.30408
2.389 0.30512
2.3897 0.30617
2.3901 0.30721
2.3918 0.30825
2.3922 0.3093
2.3943 0.31034
2.3951 0.31139
2.3953 0.31243
2.3955 0.31348
2.3963 0.31452
2.397 0.31557
2.3973 0.31661
2.398 0.31766
2.3986 0.3187
2.3986 0.31975
2.3999 0.32079
2.4009 0.32184
2.4024 0.32288
2.4027 0.32393
2.4028 0.32497
2.4029 0.32602
2.403 0.32706
2.4031 0.32811
2.4032 0.32915
2.4035 0.3302
2.4049 0.33124
2.4056 0.33229
2.406 0.33333
2.4076 0.33438
2.4097 0.33542
2.4104 0.33647
2.4105 0.33751
2.4112 0.33856
2.4117 0.3396
2.4136 0.34065
2.4144 0.34169
2.415 0.34274
2.4152 0.34378
2.4153 0.34483
2.4157 0.34587
2.4166 0.34692
2.4167 0.34796
2.4194 0.34901
2.4196 0.35005
2.42 0.3511
2.4208 0.35214
2.422 0.35319
2.4221 0.35423
2.4235 0.35528
2.4241 0.35632
2.4247 0.35737
2.4257 0.35841
2.4262 0.35946
2.4266 0.3605
2.4266 0.36155
2.4267 0.36259
2.4268 0.36364
2.4273 0.36468
2.429 0.36573
2.4294 0.36677
2.4297 0.36782
2.4298 0.36886
2.43 0.36991
2.4301 0.37095
2.432 0.372
2.4329 0.37304
2.4334 0.37409
2.4335 0.37513
2.434 0.37618
2.4354 0.37722
2.437 0.37827
2.4375 0.37931
2.4388 0.38036
2.4389 0.3814
2.4391 0.38245
2.4394 0.38349
2.4394 0.38454
2.4409 0.38558
2.4415 0.38662
2.4422 0.38767
2.4423 0.38871
2.4428 0.38976
2.4429 0.3908
2.4433 0.39185
2.4449 0.39289
2.4454 0.39394
2.4457 0.39498
2.4461 0.39603
2.4463 0.39707
2.4464 0.39812
2.4467 0.39916
2.4467 0.40021
2.4475 0.40125
2.4477 0.4023
2.448 0.40334
2.449 0.40439
2.4491 0.40543
2.4513 0.40648
2.4518 0.40752
2.4524 0.40857
2.4525 0.40961
2.4553 0.41066
2.4557 0.4117
2.4564 0.41275
2.4565 0.41379
2.4582 0.41484
2.4583 0.41588
2.4587 0.41693
2.4592 0.41797
2.4595 0.41902
2.46 0.42006
2.4605 0.42111
2.4607 0.42215
2.4609 0.4232
2.461 0.42424
2.4617 0.42529
2.4633 0.42633
2.4648 0.42738
2.4669 0.42842
2.4671 0.42947
2.4675 0.43051
2.468 0.43156
2.4683 0.4326
2.4685 0.43365
2.4692 0.43469
2.4696 0.43574
2.4699 0.43678
2.471 0.43783
2.4713 0.43887
2.4713 0.43992
2.4717 0.44096
2.4719 0.44201
2.4721 0.44305
2.4731 0.4441
2.4733 0.44514
2.4735 0.44619
2.4743 0.44723
2.475 0.44828
2.4757 0.44932
2.4758 0.45037
2.477 0.45141
2.4772 0.45246
2.4785 0.4535
2.4798 0.45455
2.4802 0.45559
2.4815 0.45664
2.4816 0.45768
2.4822 0.45873
2.4823 0.45977
2.4825 0.46082
2.4825 0.46186
2.483 0.4629
2.4832 0.46395
2.4837 0.46499
2.4851 0.46604
2.4855 0.46708
2.4855 0.46813
2.4865 0.46917
2.4872 0.47022
2.4882 0.47126
2.4889 0.47231
2.4898 0.47335
2.4903 0.4744
2.4904 0.47544
2.4913 0.47649
2.494 0.47753
2.495 0.47858
2.4958 0.47962
2.496 0.48067
2.4978 0.48171
2.4979 0.48276
2.4991 0.4838
2.4998 0.48485
2.4999 0.48589
2.5001 0.48694
2.5003 0.48798
2.5005 0.48903
2.5006 0.49007
2.5006 0.49112
2.5009 0.49216
2.5012 0.49321
2.5029 0.49425
2.503 0.4953
2.5032 0.49634
2.5034 0.49739
2.5039 0.49843
2.5051 0.49948
2.5053 0.50052
2.5064 0.50157
2.5067 0.50261
2.5083 0.50366
2.5088 0.5047
2.5091 0.50575
2.51 0.50679
2.51 0.50784
2.5109 0.50888
2.5111 0.50993
2.5116 0.51097
2.5127 0.51202
2.5129 0.51306
2.5131 0.51411
2.5138 0.51515
2.5164 0.5162
2.519 0.51724
2.5191 0.51829
2.5197 0.51933
2.5206 0.52038
2.5244 0.52142
2.5249 0.52247
2.5254 0.52351
2.5255 0.52456
2.5256 0.5256
2.5261 0.52665
2.5276 0.52769
2.5277 0.52874
2.5279 0.52978
2.5298 0.53083
2.5299 0.53187
2.5303 0.53292
2.5317 0.53396
2.5334 0.53501
2.5337 0.53605
2.5345 0.5371
2.5348 0.53814
2.5359 0.53918
2.5367 0.54023
2.5373 0.54127
2.5392 0.54232
2.5409 0.54336
2.5413 0.54441
2.5413 0.54545
2.5426 0.5465
2.5427 0.54754
2.5435 0.54859
2.5436 0.54963
2.5438 0.55068
2.5446 0.55172
2.5455 0.55277
2.5458 0.55381
2.5478 0.55486
2.5493 0.5559
2.5498 0.55695
2.5498 0.55799
2.551 0.55904
2.5512 0.56008
2.5526 0.56113
2.5532 0.56217
2.5537 0.56322
2.5545 0.56426
2.5546 0.56531
2.5555 0.56635
2.5559 0.5674
2.5566 0.56844
2.5568 0.56949
2.5581 0.57053
2.5583 0.57158
2.5594 0.57262
2.5596 0.57367
2.5597 0.57471
2.5601 0.57576
2.5618 0.5768
2.5619 0.57785
2.5621 0.57889
2.5632 0.57994
2.5636 0.58098
2.5651 0.58203
2.5654 0.58307
2.5658 0.58412
2.5659 0.58516
2.567 0.58621
2.5676 0.58725
2.5679 0.5883
2.5697 0.58934
2.5709 0.59039
2.5716 0.59143
2.5747 0.59248
2.5751 0.59352
2.5762 0.59457
2.5773 0.59561
2.5794 0.59666
2.5805 0.5977
2.581 0.59875
2.5812 0.59979
2.5823 0.60084
2.5844 0.60188
2.5849 0.60293
2.5852 0.60397
2.5857 0.60502
2.5877 0.60606
2.5878 0.60711
2.5906 0.60815
2.592 0.6092
2.595 0.61024
2.5952 0.61129
2.5958 0.61233
2.5958 0.61338
2.5959 0.61442
2.5961 0.61546
2.5966 0.61651
2.5968 0.61755
2.6011 0.6186
2.6024 0.61964
2.6035 0.62069
2.6036 0.62173
2.6046 0.62278
2.6048 0.62382
2.6048 0.62487
2.6052 0.62591
2.6058 0.62696
2.6068 0.628
2.6068 0.62905
2.6076 0.63009
2.6082 0.63114
2.6132 0.63218
2.6137 0.63323
2.6138 0.63427
2.6154 0.63532
2.6158 0.63636
2.6163 0.63741
2.6185 0.63845
2.6201 0.6395
2.6213 0.64054
2.6235 0.64159
2.6238 0.64263
2.6267 0.64368
2.6304 0.64472
2.6309 0.64577
2.6333 0.64681
2.6337 0.64786
2.6341 0.6489
2.6382 0.64995
2.6396 0.65099
2.6398 0.65204
2.6404 0.65308
2.645 0.65413
2.6458 0.65517
2.6462 0.65622
2.6494 0.65726
2.6497 0.65831
2.6499 0.65935
2.6508 0.6604
2.6513 0.66144
2.6521 0.66249
2.6544 0.66353
2.6575 0.66458
2.6582 0.66562
2.6592 0.66667
2.6608 0.66771
2.6617 0.66876
2.6681 0.6698
2.6707 0.67085
2.6708 0.67189
2.6752 0.67294
2.6759 0.67398
2.6767 0.67503
2.6787 0.67607
2.68 0.67712
2.681 0.67816
2.6824 0.67921
2.6828 0.68025
2.6838 0.6813
2.6857 0.68234
2.6859 0.68339
2.6859 0.68443
2.6861 0.68548
2.6866 0.68652
2.6879 0.68757
2.6907 0.68861
2.6955 0.68966
2.699 0.6907
2.6993 0.69175
2.7012 0.69279
2.706 0.69383
2.7085 0.69488
2.7107 0.69592
2.7119 0.69697
2.7123 0.69801
2.7123 0.69906
2.7138 0.7001
2.7152 0.70115
2.7188 0.70219
2.7195 0.70324
2.7203 0.70428
2.7214 0.70533
2.7239 0.70637
2.7245 0.70742
2.7267 0.70846
2.7308 0.70951
2.731 0.71055
2.7311 0.7116
2.7336 0.71264
2.7348 0.71369
2.7355 0.71473
2.7361 0.71578
2.7366 0.71682
2.746 0.71787
2.7467 0.71891
2.747 0.71996
2.7498 0.721
2.758 0.72205
2.761 0.72309
2.7654 0.72414
2.7663 0.72518
2.7709 0.72623
2.7745 0.72727
2.7829 0.72832
2.7835 0.72936
2.7839 0.73041
2.7897 0.73145
2.7929 0.7325
2.8003 0.73354
2.805 0.73459
2.8052 0.73563
2.8089 0.73668
2.8141 0.73772
2.8177 0.73877
2.8213 0.73981
2.8261 0.74086
2.831 0.7419
2.8378 0.74295
2.8455 0.74399
2.8586 0.74504
4.3753 0.74608
4.4201 0.74713
4.4355 0.74817
4.584 0.74922
4.7675 0.75026
4.8141 0.75131
4.8833 0.75235
4.9222 0.7534
4.9231 0.75444
4.9435 0.75549
4.9445 0.75653
4.9686 0.75758
4.97 0.75862
4.9732 0.75967
5.008 0.76071
5.0119 0.76176
5.0165 0.7628
5.0187 0.76385
5.0188 0.76489
5.0289 0.76594
5.0292 0.76698
5.0322 0.76803
5.0373 0.76907
5.0379 0.77011
5.0418 0.77116
5.0472 0.7722
5.048 0.77325
5.049 0.77429
5.0732 0.77534
5.0748 0.77638
5.0779 0.77743
5.1012 0.77847
5.1026 0.77952
5.1102 0.78056
5.1108 0.78161
5.1128 0.78265
5.1187 0.7837
5.1228 0.78474
5.1234 0.78579
5.1245 0.78683
5.1246 0.78788
5.1259 0.78892
5.1269 0.78997
5.1286 0.79101
5.1288 0.79206
5.1291 0.7931
5.1316 0.79415
5.1336 0.79519
5.1338 0.79624
5.1341 0.79728
5.1345 0.79833
5.135 0.79937
5.1365 0.80042
5.1372 0.80146
5.1382 0.80251
5.1412 0.80355
5.1412 0.8046
5.1467 0.80564
5.148 0.80669
5.1509 0.80773
5.1516 0.80878
5.1522 0.80982
5.1528 0.81087
5.153 0.81191
5.1536 0.81296
5.1536 0.814
5.1545 0.81505
5.1549 0.81609
5.1565 0.81714
5.1565 0.81818
5.1578 0.81923
5.1579 0.82027
5.1583 0.82132
5.1586 0.82236
5.1589 0.82341
5.1589 0.82445
5.1595 0.8255
5.1599 0.82654
5.1605 0.82759
5.1605 0.82863
5.1608 0.82968
5.1612 0.83072
5.1617 0.83177
5.1622 0.83281
5.1623 0.83386
5.1624 0.8349
5.1624 0.83595
5.1647 0.83699
5.1655 0.83804
5.1656 0.83908
5.1656 0.84013
5.1661 0.84117
5.1661 0.84222
5.1662 0.84326
5.1663 0.84431
5.1668 0.84535
5.1669 0.84639
5.1669 0.84744
5.1682 0.84848
5.1683 0.84953
5.1686 0.85057
5.1689 0.85162
5.169 0.85266
5.1692 0.85371
5.1692 0.85475
5.1693 0.8558
5.1694 0.85684
5.1701 0.85789
5.1703 0.85893
5.1704 0.85998
5.1704 0.86102
5.1708 0.86207
5.1708 0.86311
5.1711 0.86416
5.1716 0.8652
5.1722 0.86625
5.1725 0.86729
5.1727 0.86834
5.1729 0.86938
5.1729 0.87043
5.1731 0.87147
5.1733 0.87252
5.1733 0.87356
5.1734 0.87461
5.1734 0.87565
5.1735 0.8767
5.1735 0.87774
5.1736 0.87879
5.1738 0.87983
5.1738 0.88088
5.1739 0.88192
5.1739 0.88297
5.1739 0.88401
5.1739 0.88506
5.174 0.8861
5.1741 0.88715
5.1742 0.88819
5.1744 0.88924
5.1745 0.89028
5.1745 0.89133
5.1747 0.89237
5.1748 0.89342
5.1748 0.89446
5.1748 0.89551
5.1749 0.89655
5.1749 0.8976
5.1751 0.89864
5.1751 0.89969
5.1752 0.90073
5.1753 0.90178
5.1753 0.90282
5.1755 0.90387
5.1756 0.90491
5.1756 0.90596
5.1757 0.907
5.1757 0.90805
5.1757 0.90909
5.1757 0.91014
5.1758 0.91118
5.1761 0.91223
5.1762 0.91327
5.1762 0.91432
5.1764 0.91536
5.1765 0.91641
5.1765 0.91745
5.1765 0.9185
5.1766 0.91954
5.1769 0.92059
5.1769 0.92163
5.177 0.92268
5.1773 0.92372
5.1773 0.92476
5.1773 0.92581
5.1773 0.92685
5.1773 0.9279
5.1773 0.92894
5.1773 0.92999
5.1774 0.93103
5.1777 0.93208
5.1777 0.93312
5.1779 0.93417
5.1779 0.93521
5.1781 0.93626
5.1781 0.9373
5.1782 0.93835
5.1782 0.93939
5.1784 0.94044
5.1786 0.94148
5.1787 0.94253
5.1788 0.94357
5.1788 0.94462
5.1794 0.94566
5.1796 0.94671
5.1797 0.94775
5.1797 0.9488
5.1797 0.94984
5.1799 0.95089
5.1799 0.95193
5.1812 0.95298
5.182 0.95402
7.8687 0.95507
8.0568 0.95611
8.095 0.95716
8.1452 0.9582
8.2315 0.95925
8.2348 0.96029
8.2351 0.96134
8.2374 0.96238
8.3118 0.96343
8.3174 0.96447
8.3365 0.96552
16.044 0.96656
16.265 0.96761
16.271 0.96865
16.333 0.9697
16.371 0.97074
16.393 0.97179
31.891 0.97283
32.132 0.97388
32.491 0.97492
32.707 0.97597
32.731 0.97701


==> fig/eval/fgsmImageNetAdv.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
4.8887 0.0010582
5.4115 0.0021164
5.8211 0.0031746
5.8916 0.0042328
6.0964 0.005291
6.2811 0.0063492
6.3196 0.0074074
6.3398 0.0084656
6.349 0.0095238
6.362 0.010582
6.372 0.01164
6.3757 0.012698
6.3782 0.013757
6.3862 0.014815
6.3869 0.015873
6.3887 0.016931
6.3891 0.017989
6.3911 0.019048
6.3999 0.020106
6.4048 0.021164
6.4052 0.022222
6.4063 0.02328
6.4083 0.024339
6.4083 0.025397
6.4129 0.026455
6.413 0.027513
6.4131 0.028571
6.4131 0.02963
6.4137 0.030688
6.4147 0.031746
6.4147 0.032804
6.4152 0.033862
6.4174 0.034921
6.4188 0.035979
6.419 0.037037
6.4192 0.038095
6.4198 0.039153
6.4199 0.040212
6.42 0.04127
6.4204 0.042328
6.4205 0.043386
6.4213 0.044444
6.4219 0.045503
6.4224 0.046561
6.4227 0.047619
6.4229 0.048677
6.4231 0.049735
6.4231 0.050794
6.4234 0.051852
6.4237 0.05291
6.4238 0.053968
6.424 0.055026
6.4244 0.056085
6.4266 0.057143
6.4285 0.058201
10.352 0.059259


==> fig/eval/fgsmImageNetResV2.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
4.6646 0.0010582
4.8879 0.0021164
5.3245 0.0031746
5.4108 0.0042328
5.4502 0.005291
5.596 0.0063492
5.827 0.0074074
5.8641 0.0084656
5.9645 0.0095238
5.9754 0.010582
5.9814 0.01164
5.9965 0.012698
6.0466 0.013757
6.0709 0.014815
6.0782 0.015873
6.0796 0.016931
6.0942 0.017989
6.0984 0.019048
6.1208 0.020106
6.1295 0.021164
6.1515 0.022222
6.152 0.02328
6.1521 0.024339
6.1546 0.025397
6.1579 0.026455
6.1633 0.027513
6.1651 0.028571
6.1653 0.02963
6.1718 0.030688
6.1799 0.031746
6.1973 0.032804
6.2032 0.033862
6.2056 0.034921
6.2177 0.035979
6.2312 0.037037
6.2317 0.038095
6.2346 0.039153
6.2392 0.040212
6.2408 0.04127
6.245 0.042328
6.2453 0.043386
6.2471 0.044444
6.2473 0.045503
6.2531 0.046561
6.2611 0.047619
6.2626 0.048677
6.2639 0.049735
6.2659 0.050794
6.2663 0.051852
6.2671 0.05291
6.2681 0.053968
6.2735 0.055026
6.2747 0.056085
6.2762 0.057143
6.2782 0.058201
6.2793 0.059259
6.2804 0.060317
6.2808 0.061376
6.2818 0.062434
6.2836 0.063492
6.2858 0.06455
6.2873 0.065608
6.2876 0.066667
6.2916 0.067725
6.2926 0.068783
6.2952 0.069841
6.2971 0.070899
6.3025 0.071958
6.3071 0.073016
6.3072 0.074074
6.3107 0.075132
6.3124 0.07619
6.3134 0.077249
6.3148 0.078307
6.3211 0.079365
6.3226 0.080423
6.3248 0.081481
6.3252 0.08254
6.3256 0.083598
6.3311 0.084656
6.3313 0.085714
6.3324 0.086772
6.3326 0.087831
6.3336 0.088889
6.3358 0.089947
6.3401 0.091005
6.3426 0.092063
6.3437 0.093122
6.3438 0.09418
6.3445 0.095238
6.3445 0.096296
6.3454 0.097354
6.3461 0.098413
6.3461 0.099471
6.3474 0.10053
6.3475 0.10159
6.3477 0.10265
6.3478 0.1037
6.3503 0.10476
6.3531 0.10582
6.3535 0.10688
6.3538 0.10794
6.3551 0.10899
6.3555 0.11005
6.3558 0.11111
6.3587 0.11217
6.3603 0.11323
6.3604 0.11429
6.3626 0.11534
6.3629 0.1164
6.3638 0.11746
6.3643 0.11852
6.3652 0.11958
6.3662 0.12063
6.3663 0.12169
6.3663 0.12275
6.3664 0.12381
6.3668 0.12487
6.3668 0.12593
6.3674 0.12698
6.3678 0.12804
6.3679 0.1291
6.3683 0.13016
6.3692 0.13122
6.3698 0.13228
6.3698 0.13333
6.37 0.13439
6.3706 0.13545
6.3707 0.13651
6.3714 0.13757
6.372 0.13862
6.3728 0.13968
6.3729 0.14074
6.3731 0.1418
6.3731 0.14286
6.3732 0.14392
6.3735 0.14497
6.3735 0.14603
6.3741 0.14709
6.3746 0.14815
6.3749 0.14921
6.3749 0.15026
6.3749 0.15132
6.3751 0.15238
6.3758 0.15344
6.3759 0.1545
6.3765 0.15556
6.3766 0.15661
6.3783 0.15767
6.3785 0.15873
6.3792 0.15979
6.3792 0.16085
6.3799 0.1619
6.3801 0.16296
6.3818 0.16402
6.3834 0.16508
6.3837 0.16614
6.3839 0.1672
6.384 0.16825
6.384 0.16931
6.384 0.17037
6.3843 0.17143
6.3845 0.17249
6.3847 0.17354
6.3847 0.1746
6.385 0.17566
6.385 0.17672
6.3853 0.17778
6.3854 0.17884
6.3856 0.17989
6.3863 0.18095
6.3864 0.18201
6.3867 0.18307
6.3873 0.18413
6.3884 0.18519
6.3889 0.18624
6.3889 0.1873
6.3892 0.18836
6.3895 0.18942
6.3898 0.19048
6.3898 0.19153
6.3899 0.19259
6.3899 0.19365
6.3903 0.19471
6.3903 0.19577
6.3904 0.19683
6.391 0.19788
6.3913 0.19894
6.3914 0.2
6.3915 0.20106
6.3916 0.20212
6.3919 0.20317
6.3921 0.20423
6.3925 0.20529
6.393 0.20635
6.3935 0.20741
6.394 0.20847
6.3941 0.20952
6.3941 0.21058
6.3942 0.21164
6.3943 0.2127
6.3943 0.21376
6.3944 0.21481
6.3945 0.21587
6.3946 0.21693
6.3946 0.21799
6.3949 0.21905
6.3952 0.22011
6.3952 0.22116
6.3955 0.22222
6.3955 0.22328
6.3956 0.22434
6.3956 0.2254
6.3957 0.22646
6.3958 0.22751
6.3959 0.22857
6.3961 0.22963
6.3961 0.23069
6.3964 0.23175
6.3965 0.2328
6.3966 0.23386
6.3966 0.23492
6.3973 0.23598
6.3977 0.23704
6.3978 0.2381
6.3981 0.23915
6.3982 0.24021
6.3985 0.24127
6.3985 0.24233
6.3986 0.24339
6.3987 0.24444
6.3988 0.2455
6.3992 0.24656
6.3994 0.24762
6.3995 0.24868
6.3995 0.24974
6.3996 0.25079
6.4 0.25185
6.4003 0.25291
6.4007 0.25397
6.4007 0.25503
6.4007 0.25608
6.4012 0.25714
6.4014 0.2582
6.4014 0.25926
6.4016 0.26032
6.4017 0.26138
6.4017 0.26243
6.4019 0.26349
6.4019 0.26455
6.4023 0.26561
6.4025 0.26667
6.4025 0.26772
6.4031 0.26878
6.4031 0.26984
6.4033 0.2709
6.4033 0.27196
6.4035 0.27302
6.4037 0.27407
6.404 0.27513
6.4042 0.27619
6.4045 0.27725
6.4045 0.27831
6.4047 0.27937
6.4048 0.28042
6.4048 0.28148
6.405 0.28254
6.4054 0.2836
6.4055 0.28466
6.4057 0.28571
6.4058 0.28677
6.4058 0.28783
6.4058 0.28889
6.4059 0.28995
6.4062 0.29101
6.4063 0.29206
6.4068 0.29312
6.407 0.29418
6.407 0.29524
6.4071 0.2963
6.4072 0.29735
6.4072 0.29841
6.4073 0.29947
6.4074 0.30053
6.4075 0.30159
6.4078 0.30265
6.4079 0.3037
6.408 0.30476
6.408 0.30582
6.408 0.30688
6.4081 0.30794
6.4082 0.30899
6.4082 0.31005
6.4082 0.31111
6.4082 0.31217
6.4083 0.31323
6.4084 0.31429
6.4085 0.31534
6.4085 0.3164
6.4086 0.31746
6.4086 0.31852
6.4086 0.31958
6.4088 0.32063
6.4089 0.32169
6.409 0.32275
6.409 0.32381
6.409 0.32487
6.4091 0.32593
6.4092 0.32698
6.4092 0.32804
6.4093 0.3291
6.4094 0.33016
6.4095 0.33122
6.4097 0.33228
6.4099 0.33333
6.4099 0.33439
6.4099 0.33545
6.4099 0.33651
6.41 0.33757
6.4101 0.33862
6.4103 0.33968
6.4104 0.34074
6.4104 0.3418
6.4104 0.34286
6.4105 0.34392
6.4105 0.34497
6.4105 0.34603
6.4106 0.34709
6.4106 0.34815
6.4107 0.34921
6.411 0.35026
6.411 0.35132
6.4111 0.35238
6.4111 0.35344
6.4111 0.3545
6.4113 0.35556
6.4114 0.35661
6.4114 0.35767
6.4117 0.35873
6.4117 0.35979
6.412 0.36085
6.412 0.3619
6.4121 0.36296
6.4122 0.36402
6.4122 0.36508
6.4123 0.36614
6.4123 0.3672
6.4123 0.36825
6.4124 0.36931
6.4124 0.37037
6.4124 0.37143
6.4124 0.37249
6.4125 0.37354
6.4125 0.3746
6.4125 0.37566
6.4125 0.37672
6.4126 0.37778
6.4126 0.37884
6.4127 0.37989
6.4128 0.38095
6.4129 0.38201
6.4129 0.38307
6.4129 0.38413
6.413 0.38519
6.413 0.38624
6.413 0.3873
6.4131 0.38836
6.4131 0.38942
6.4131 0.39048
6.4132 0.39153
6.4132 0.39259
6.4132 0.39365
6.4132 0.39471
6.4133 0.39577
6.4133 0.39683
6.4133 0.39788
6.4134 0.39894
6.4134 0.4
6.4134 0.40106
6.4135 0.40212
6.4135 0.40317
6.4135 0.40423
6.4135 0.40529
6.4136 0.40635
6.4136 0.40741
6.4137 0.40847
6.4137 0.40952
6.4138 0.41058
6.4138 0.41164
6.4139 0.4127
6.4141 0.41376
6.4141 0.41481
6.4141 0.41587
6.4141 0.41693
6.4142 0.41799
6.4142 0.41905
6.4142 0.42011
6.4142 0.42116
6.4143 0.42222
6.4143 0.42328
6.4143 0.42434
6.4144 0.4254
6.4145 0.42646
6.4145 0.42751
6.4145 0.42857
6.4145 0.42963
6.4146 0.43069
6.4146 0.43175
6.4146 0.4328
6.4146 0.43386
6.4147 0.43492
6.4148 0.43598
6.4148 0.43704
6.4148 0.4381
6.4148 0.43915
6.4148 0.44021
6.4149 0.44127
6.4149 0.44233
6.4149 0.44339
6.4149 0.44444
6.415 0.4455
6.4151 0.44656
6.4151 0.44762
6.4151 0.44868
6.4151 0.44974
6.4151 0.45079
6.4151 0.45185
6.4151 0.45291
6.4152 0.45397
6.4153 0.45503
6.4153 0.45608
6.4153 0.45714
6.4153 0.4582
6.4153 0.45926
6.4153 0.46032
6.4154 0.46138
6.4154 0.46243
6.4156 0.46349
6.4156 0.46455
6.4156 0.46561
6.4157 0.46667
6.4157 0.46772
6.4157 0.46878
6.4158 0.46984
6.4158 0.4709
6.4159 0.47196
6.4159 0.47302
6.4159 0.47407
6.4159 0.47513
6.416 0.47619
6.416 0.47725
6.416 0.47831
6.4161 0.47937
6.4161 0.48042
6.4161 0.48148
6.4161 0.48254
6.4162 0.4836
6.4163 0.48466
6.4163 0.48571
6.4164 0.48677
6.4165 0.48783
6.4165 0.48889
6.4166 0.48995
6.4166 0.49101
6.4166 0.49206
6.4167 0.49312
6.4167 0.49418
6.4167 0.49524
6.4168 0.4963
6.4168 0.49735
6.4168 0.49841
6.4168 0.49947
6.4168 0.50053
6.4168 0.50159
6.4169 0.50265
6.4169 0.5037
6.4169 0.50476
6.4169 0.50582
6.417 0.50688
6.417 0.50794
6.4171 0.50899
6.4172 0.51005
6.4172 0.51111
6.4173 0.51217
6.4173 0.51323
6.4174 0.51429
6.4174 0.51534
6.4174 0.5164
6.4174 0.51746
6.4174 0.51852
6.4174 0.51958
6.4175 0.52063
6.4175 0.52169
6.4175 0.52275
6.4176 0.52381
6.4177 0.52487
6.4177 0.52593
6.4178 0.52698
6.4178 0.52804
6.4178 0.5291
6.4178 0.53016
6.4178 0.53122
6.4179 0.53228
6.4179 0.53333
6.418 0.53439
6.4181 0.53545
6.4181 0.53651
6.4181 0.53757
6.4182 0.53862
6.4182 0.53968
6.4182 0.54074
6.4182 0.5418
6.4183 0.54286
6.4183 0.54392
6.4183 0.54497
6.4183 0.54603
6.4183 0.54709
6.4183 0.54815
6.4184 0.54921
6.4184 0.55026
6.4184 0.55132
6.4185 0.55238
6.4185 0.55344
6.4186 0.5545
6.4186 0.55556
6.4187 0.55661
6.4187 0.55767
6.4187 0.55873
6.4188 0.55979
6.4188 0.56085
6.4188 0.5619
6.4188 0.56296
6.4188 0.56402
6.4189 0.56508
6.4189 0.56614
6.4189 0.5672
6.4189 0.56825
6.4189 0.56931
6.4189 0.57037
6.4189 0.57143
6.419 0.57249
6.419 0.57354
6.419 0.5746
6.419 0.57566
6.419 0.57672
6.419 0.57778
6.4191 0.57884
6.4191 0.57989
6.4191 0.58095
6.4191 0.58201
6.4193 0.58307
6.4193 0.58413
6.4193 0.58519
6.4193 0.58624
6.4193 0.5873
6.4194 0.58836
6.4194 0.58942
6.4194 0.59048
6.4196 0.59153
6.4196 0.59259
6.4197 0.59365
6.4197 0.59471
6.4197 0.59577
6.4197 0.59683
6.4198 0.59788
6.4198 0.59894
6.4198 0.6
6.4198 0.60106
6.4199 0.60212
6.4199 0.60317
6.4199 0.60423
6.42 0.60529
6.4201 0.60635
6.4201 0.60741
6.4202 0.60847
6.4203 0.60952
6.4203 0.61058
6.4203 0.61164
6.4204 0.6127
6.4205 0.61376
6.4205 0.61481
6.4205 0.61587
6.4205 0.61693
6.4206 0.61799
6.4206 0.61905
6.4206 0.62011
6.4207 0.62116
6.4207 0.62222
6.4208 0.62328
6.4208 0.62434
6.4208 0.6254
6.4208 0.62646
6.4208 0.62751
6.4209 0.62857
6.421 0.62963
6.421 0.63069
6.4211 0.63175
6.4211 0.6328
6.4211 0.63386
6.4211 0.63492
6.4211 0.63598
6.4212 0.63704
6.4212 0.6381
6.4212 0.63915
6.4212 0.64021
6.4213 0.64127
6.4213 0.64233
6.4213 0.64339
6.4213 0.64444
6.4213 0.6455
6.4213 0.64656
6.4214 0.64762
6.4214 0.64868
6.4214 0.64974
6.4214 0.65079
6.4214 0.65185
6.4214 0.65291
6.4215 0.65397
6.4215 0.65503
6.4215 0.65608
6.4215 0.65714
6.4216 0.6582
6.4217 0.65926
6.4217 0.66032
6.4217 0.66138
6.4217 0.66243
6.4218 0.66349
6.4218 0.66455
6.4218 0.66561
6.4219 0.66667
6.4219 0.66772
6.4219 0.66878
6.4219 0.66984
6.4219 0.6709
6.422 0.67196
6.422 0.67302
6.422 0.67407
6.4221 0.67513
6.4221 0.67619
6.4221 0.67725
6.4222 0.67831
6.4222 0.67937
6.4223 0.68042
6.4223 0.68148
6.4223 0.68254
6.4224 0.6836
6.4224 0.68466
6.4224 0.68571
6.4224 0.68677
6.4224 0.68783
6.4224 0.68889
6.4224 0.68995
6.4224 0.69101
6.4227 0.69206
6.4227 0.69312
6.4227 0.69418
6.4228 0.69524
6.4228 0.6963
6.4228 0.69735
6.4229 0.69841
6.4229 0.69947
6.4229 0.70053
6.4229 0.70159
6.423 0.70265
6.423 0.7037
6.423 0.70476
6.4231 0.70582
6.4231 0.70688
6.4233 0.70794
6.4233 0.70899
6.4233 0.71005
6.4234 0.71111
6.4234 0.71217
6.4236 0.71323
6.4236 0.71429
6.4236 0.71534
6.4236 0.7164
6.4236 0.71746
6.4236 0.71852
6.4237 0.71958
6.4237 0.72063
6.4237 0.72169
6.4237 0.72275
6.4238 0.72381
6.4239 0.72487
6.4239 0.72593
6.4239 0.72698
6.4239 0.72804
6.4239 0.7291
6.4239 0.73016
6.4239 0.73122
6.424 0.73228
6.424 0.73333
6.424 0.73439
6.424 0.73545
6.424 0.73651
6.424 0.73757
6.4241 0.73862
6.4241 0.73968
6.4242 0.74074
6.4242 0.7418
6.4243 0.74286
6.4245 0.74392
6.4245 0.74497
6.4246 0.74603
6.4246 0.74709
6.4246 0.74815
6.4246 0.74921
6.4247 0.75026
6.4248 0.75132
6.4249 0.75238
6.4249 0.75344
6.4249 0.7545
6.425 0.75556
6.425 0.75661
6.425 0.75767
6.4251 0.75873
6.4251 0.75979
6.4253 0.76085
6.4253 0.7619
6.4253 0.76296
6.4254 0.76402
6.4254 0.76508
6.4254 0.76614
6.4255 0.7672
6.4255 0.76825
6.4255 0.76931
6.4255 0.77037
6.4255 0.77143
6.4255 0.77249
6.4256 0.77354
6.4258 0.7746
6.4258 0.77566
6.4258 0.77672
6.4259 0.77778
6.4259 0.77884
6.426 0.77989
6.426 0.78095
6.426 0.78201
6.4262 0.78307
6.4263 0.78413
6.4265 0.78519
6.4267 0.78624
6.4268 0.7873
6.427 0.78836
6.4271 0.78942
6.4271 0.79048
6.4272 0.79153
6.4274 0.79259
6.4275 0.79365
6.4277 0.79471
6.4277 0.79577
6.4277 0.79683
6.4278 0.79788
6.4279 0.79894
6.4279 0.8
6.4283 0.80106
6.4288 0.80212
6.4288 0.80317
6.4291 0.80423
6.4292 0.80529
6.4293 0.80635
6.4299 0.80741
6.4299 0.80847
6.4302 0.80952
6.4302 0.81058
6.4303 0.81164
6.4307 0.8127
6.4307 0.81376
6.4309 0.81481
6.431 0.81587
6.4311 0.81693
6.4312 0.81799
6.4312 0.81905
6.4316 0.82011
9.5094 0.82116
9.6681 0.82222
9.7692 0.82328
9.9014 0.82434
9.9228 0.8254
10.02 0.82646
10.023 0.82751
10.048 0.82857
10.177 0.82963
10.251 0.83069
10.251 0.83175
10.256 0.8328
10.26 0.83386
10.299 0.83492
10.302 0.83598
10.303 0.83704
10.311 0.8381
10.313 0.83915
10.319 0.84021
10.319 0.84127
10.323 0.84233
10.327 0.84339
10.333 0.84444
10.336 0.8455
10.337 0.84656
10.337 0.84762
10.338 0.84868
10.34 0.84974
10.342 0.85079
10.342 0.85185
10.344 0.85291
10.345 0.85397
10.345 0.85503
10.345 0.85608
10.347 0.85714
10.348 0.8582
10.349 0.85926
10.35 0.86032
10.35 0.86138
10.352 0.86243
10.356 0.86349
10.357 0.86455
10.357 0.86561
10.358 0.86667
10.358 0.86772
10.358 0.86878
10.358 0.86984
10.358 0.8709
10.359 0.87196
10.361 0.87302
12.689 0.87407
13.021 0.87513
16.029 0.87619
16.187 0.87725
16.246 0.87831
16.269 0.87937
16.279 0.88042
16.295 0.88148
16.3 0.88254
16.316 0.8836
16.364 0.88466
16.383 0.88571
16.456 0.88677
16.474 0.88783
16.484 0.88889
16.487 0.88995
16.491 0.89101
16.537 0.89206
16.571 0.89312
16.601 0.89418
28.728 0.89524
29.233 0.8963
30.244 0.89735
32.266 0.89841
32.282 0.89947
32.53 0.90053
32.538 0.90159
32.602 0.90265
32.656 0.9037
32.666 0.90476
32.812 0.90582
32.871 0.90688
32.901 0.90794
32.923 0.90899
51.258 0.91005
55.297 0.91111
60.027 0.91217
60.917 0.91323
63.673 0.91429
64.101 0.91534
64.117 0.9164
64.238 0.91746
64.931 0.91852
65.035 0.91958
65.196 0.92063
65.241 0.92169
65.372 0.92275
65.474 0.92381
65.961 0.92487


==> fig/eval/fgsmImageNetS.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
4.3416 0.049
4.5634 0.053
4.7533 0.062
4.8832 0.071
4.924 0.079
4.9546 0.087
4.9881 0.096
5.0135 0.103
5.0276 0.11
5.0443 0.118
5.0547 0.126
5.065 0.135
5.0773 0.142
5.0887 0.148
5.0989 0.155
5.1078 0.164
5.1149 0.172
5.1211 0.177
5.1251 0.185
5.1275 0.192
5.13 0.202
5.1336 0.21
5.1353 0.217
5.1378 0.222
5.139 0.231
5.1412 0.24
5.1439 0.249
5.1467 0.256
5.1509 0.263
5.1526 0.269
5.1536 0.276
5.1545 0.283
5.1562 0.29
5.1577 0.297
5.1586 0.304
5.1593 0.314
5.1605 0.321
5.1616 0.33
5.1624 0.339
5.1629 0.347
5.1638 0.354
5.1648 0.363
5.1656 0.371
5.1662 0.378
5.1665 0.386
5.1673 0.394
5.168 0.401
5.1683 0.407
5.1687 0.415
5.1692 0.422
5.1695 0.428
5.1699 0.435
5.1702 0.443
5.1708 0.451
5.171 0.459
5.1713 0.468
5.1716 0.474
5.172 0.482
5.1723 0.489
5.1725 0.497
5.1728 0.504
5.1731 0.51
5.1734 0.519
5.1736 0.525
5.1738 0.534
5.174 0.541
5.1741 0.55
5.1745 0.559
5.1748 0.566
5.1748 0.573
5.1751 0.58
5.1752 0.587
5.1754 0.594
5.1756 0.6
5.1757 0.609
5.1759 0.618
5.1761 0.628
5.1764 0.636
5.1765 0.644
5.1766 0.652
5.1768 0.661
5.177 0.67
5.1773 0.679
5.1774 0.688
5.1776 0.697
5.1779 0.707
5.1781 0.716
5.1782 0.724
5.1784 0.731
5.1787 0.738
5.1789 0.745
5.1795 0.752
5.1798 0.76
5.1802 0.767
5.1812 0.773
5.1826 0.78


==> fig/eval/fgsmImageNetTransf.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
0 0.051
25.624 0.057
27.232 0.059
28.145 0.062
28.936 0.064
29.444 0.065
29.74 0.067
29.972 0.069
30.27 0.071
30.456 0.074
30.603 0.079
30.723 0.083
30.859 0.085
30.953 0.088
31.124 0.09
31.187 0.093
31.25 0.096
31.319 0.099
31.401 0.102
31.483 0.103
31.506 0.104
31.643 0.109
31.705 0.11
31.766 0.114
31.811 0.116
31.849 0.118
31.87 0.119
31.918 0.119
31.947 0.121
31.97 0.121
32.004 0.122
32.032 0.125
32.061 0.128
32.086 0.132
32.121 0.135
32.154 0.138
32.174 0.14
32.202 0.14
32.233 0.141
32.244 0.141
32.257 0.144
32.273 0.146
32.293 0.149
32.313 0.154
32.33 0.154
32.344 0.157
32.372 0.16
32.387 0.16
32.403 0.162
32.428 0.163
32.439 0.165
32.458 0.168
32.478 0.172
32.503 0.173
32.521 0.176
32.528 0.177
32.537 0.179
32.554 0.181
32.567 0.182
32.582 0.182
32.591 0.183
32.603 0.185
32.615 0.189
32.633 0.193
32.641 0.196
32.654 0.198
32.665 0.201
32.674 0.208
32.682 0.209
32.692 0.211
32.703 0.214
32.716 0.218
32.725 0.223
32.734 0.23
32.742 0.233
32.752 0.237
32.758 0.238
32.771 0.239
32.779 0.243
32.792 0.245
32.806 0.249
32.813 0.25
32.82 0.254
32.833 0.259
32.851 0.262
32.863 0.264
32.879 0.267
32.887 0.271
32.902 0.272
32.913 0.278
32.932 0.28
32.972 0.284
32.999 0.285
33.025 0.29
33.102 0.294
33.357 0.298


==> fig/eval/fgsmMnist.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.76411 0.00010077
0.78179 0.0003023
0.79701 0.00050383
0.80502 0.00070536
0.80618 0.00090689
0.80971 0.0011084
0.81325 0.00131
0.81715 0.0015115
0.81902 0.001713
0.82063 0.0019146
0.82186 0.0021161
0.82222 0.0023176
0.82326 0.0025191
0.82401 0.0027207
0.8258 0.0029222
0.8291 0.0031237
0.83036 0.0033253
0.83209 0.0035268
0.83239 0.0037283
0.83618 0.0039299
0.83849 0.0041314
0.83995 0.0043329
0.84039 0.0045345
0.84092 0.004736
0.84209 0.0049375
0.84345 0.0051391
0.84475 0.0053406
0.84575 0.0055421
0.84689 0.0057437
0.84728 0.0059452
0.84812 0.0061467
0.84905 0.0063482
0.84953 0.0065498
0.84982 0.0067513
0.85006 0.0069528
0.85057 0.0071544
0.85072 0.0073559
0.85115 0.0075574
0.85184 0.007759
0.85186 0.0079605
0.85247 0.008162
0.85259 0.0083636
0.8541 0.0085651
0.85487 0.0087666
0.85507 0.0089682
0.85571 0.0091697
0.85702 0.0093712
0.8573 0.0095728
0.85757 0.0097743
0.85784 0.0099758
0.86014 0.010177
0.86063 0.010379
0.86106 0.01058
0.86277 0.010782
0.86289 0.010983
0.86459 0.011185
0.86603 0.011387
0.86666 0.011588
0.8669 0.01179
0.86748 0.011991
0.86823 0.012193
0.8688 0.012394
0.86951 0.012596
0.87015 0.012797
0.87058 0.012999
0.87099 0.0132
0.87192 0.013402
0.87266 0.013603
0.87335 0.013805
0.8735 0.014006
0.87426 0.014208
0.87505 0.01441
0.87636 0.014611
0.87692 0.014813
0.87732 0.015014
0.87779 0.015216
0.87824 0.015417
0.87883 0.015619
0.87942 0.01582
0.88 0.016022
0.88023 0.016223
0.88063 0.016425
0.88108 0.016626
0.882 0.016828
0.88283 0.017029
0.88322 0.017231
0.88373 0.017432
0.8842 0.017634
0.88571 0.017836
0.88613 0.018037
0.88626 0.018239
0.88707 0.01844
0.88847 0.018642
0.88915 0.018843
0.88964 0.019045
0.8909 0.019246
0.89143 0.019448
0.89222 0.019649
0.89274 0.019851
0.89294 0.020052
0.89401 0.020254
0.89569 0.020455
0.89604 0.020657
0.89662 0.020859
0.89715 0.02106
0.8982 0.021262
0.89892 0.021463
0.90075 0.021665
0.90134 0.021866
0.90328 0.022068
0.9044 0.022269
0.90574 0.022471
0.90675 0.022672
0.90775 0.022874
0.9097 0.023075
0.91088 0.023277
0.9118 0.023478
0.91294 0.02368
0.91361 0.023881
0.91429 0.024083
0.91635 0.024285
0.91926 0.024486
0.92481 0.024688
0.92863 0.024889
0.92941 0.025091
0.94358 0.025292
0.94584 0.025494
0.95517 0.025695
1.4162 0.025897
1.4437 0.026098
1.4464 0.0263
1.4499 0.026501
1.4518 0.026703
1.4558 0.026904
1.4609 0.027106
1.4623 0.027308
1.4634 0.027509
1.4658 0.027711
1.4676 0.027912
1.4682 0.028114
1.4713 0.028315
1.4745 0.028517
1.4755 0.028718
1.478 0.02892
1.4789 0.029121
1.4808 0.029323
1.4821 0.029524
1.4831 0.029726
1.4838 0.029927
1.4866 0.030129
1.4877 0.030331
1.4889 0.030532
1.4891 0.030734
1.4909 0.030935
1.4917 0.031137
1.4922 0.031338
1.4926 0.03154
1.4929 0.031741
1.4946 0.031943
1.4949 0.032144
1.4963 0.032346
1.4971 0.032547
1.4978 0.032749
1.4988 0.03295
1.4992 0.033152
1.4999 0.033353
1.5016 0.033555
1.5019 0.033757
1.504 0.033958
1.5052 0.03416
1.5061 0.034361
1.5071 0.034563
1.5078 0.034764
1.5083 0.034966
1.5086 0.035167
1.5089 0.035369
1.5095 0.03557
1.51 0.035772
1.5105 0.035973
1.512 0.036175
1.5124 0.036376
1.5129 0.036578
1.5131 0.03678
1.5138 0.036981
1.5155 0.037183
1.5171 0.037384
1.518 0.037586
1.5181 0.037787
1.5187 0.037989
1.5203 0.03819
1.5221 0.038392
1.5227 0.038593
1.524 0.038795
1.524 0.038996
1.5256 0.039198
1.526 0.039399
1.5281 0.039601
1.5281 0.039802
1.5302 0.040004
1.5312 0.040206
1.5332 0.040407
1.5341 0.040609
1.5345 0.04081
1.5349 0.041012
1.5374 0.041213
1.5381 0.041415
1.5387 0.041616
1.5395 0.041818
1.5396 0.042019
1.5403 0.042221
1.5429 0.042422
1.5468 0.042624
1.5474 0.042825
1.548 0.043027
1.5487 0.043229
1.5487 0.04343
1.5488 0.043632
1.5496 0.043833
1.5498 0.044035
1.5502 0.044236
1.5504 0.044438
1.5526 0.044639
1.5533 0.044841
1.5541 0.045042
1.5546 0.045244
1.555 0.045445
1.5558 0.045647
1.5572 0.045848
1.5584 0.04605
1.5588 0.046252
1.5616 0.046453
1.5621 0.046655
1.5627 0.046856
1.5633 0.047058
1.5635 0.047259
1.5641 0.047461
1.5655 0.047662
1.5663 0.047864
1.568 0.048065
1.5684 0.048267
1.5699 0.048468
1.571 0.04867
1.572 0.048871
1.5723 0.049073
1.5727 0.049274
1.5748 0.049476
1.5751 0.049678
1.5752 0.049879
1.576 0.050081
1.5763 0.050282
1.5767 0.050484
1.577 0.050685
1.5778 0.050887
1.5788 0.051088
1.58 0.05129
1.5802 0.051491
1.5806 0.051693
1.581 0.051894
1.5821 0.052096
1.5825 0.052297
1.5852 0.052499
1.5864 0.052701
1.587 0.052902
1.5873 0.053104
1.5879 0.053305
1.5882 0.053507
1.5899 0.053708
1.5903 0.05391
1.5904 0.054111
1.5912 0.054313
1.5918 0.054514
1.5928 0.054716
1.5938 0.054917
1.5941 0.055119
1.5945 0.05532
1.5959 0.055522
1.5966 0.055723
1.5993 0.055925
1.6001 0.056127
1.6008 0.056328
1.6014 0.05653
1.6023 0.056731
1.6032 0.056933
1.6039 0.057134
1.6051 0.057336
1.6056 0.057537
1.6072 0.057739
1.608 0.05794
1.6081 0.058142
1.609 0.058343
1.6094 0.058545
1.6096 0.058746
1.6101 0.058948
1.6112 0.05915
1.6118 0.059351
1.6124 0.059553
1.6132 0.059754
1.6145 0.059956
1.6159 0.060157
1.6172 0.060359
1.6172 0.06056
1.6176 0.060762
1.6183 0.060963
1.6199 0.061165
1.6246 0.061366
1.6252 0.061568
1.6259 0.061769
1.6274 0.061971
1.6285 0.062173
1.6291 0.062374
1.6299 0.062576
1.6309 0.062777
1.6334 0.062979
1.6352 0.06318
1.6365 0.063382
1.6379 0.063583
1.6413 0.063785
1.6421 0.063986
1.6437 0.064188
1.6461 0.064389
1.6475 0.064591
1.6503 0.064792
1.6515 0.064994
1.6518 0.065195
1.6538 0.065397
1.6572 0.065599
1.6583 0.0658
1.661 0.066002
1.6691 0.066203
1.6791 0.066405
1.8466 0.066606
1.8878 0.066808
1.8957 0.067009
1.9143 0.067211
1.916 0.067412
1.9195 0.067614
1.9262 0.067815
1.9345 0.068017
1.9355 0.068218
1.942 0.06842
1.9458 0.068622
1.9497 0.068823
1.9512 0.069025
1.9523 0.069226
1.9545 0.069428
1.9549 0.069629
1.956 0.069831
1.9565 0.070032
1.9595 0.070234
1.9598 0.070435
1.9604 0.070637
1.961 0.070838
1.9618 0.07104
1.9647 0.071241
1.9675 0.071443
1.9699 0.071644
1.9713 0.071846
1.9739 0.072048
1.9757 0.072249
1.9761 0.072451
1.9798 0.072652
1.9806 0.072854
1.9812 0.073055
1.9829 0.073257
1.9831 0.073458
1.9861 0.07366
1.9868 0.073861
1.9876 0.074063
1.9907 0.074264
1.9925 0.074466
1.9928 0.074667
1.993 0.074869
1.9939 0.075071
1.9947 0.075272
1.9958 0.075474
1.9969 0.075675
1.9979 0.075877
1.9982 0.076078
1.9998 0.07628
2.0004 0.076481
2.0014 0.076683
2.0037 0.076884
2.0051 0.077086
2.0055 0.077287
2.0059 0.077489
2.0069 0.07769
2.0076 0.077892
2.0086 0.078094
2.0096 0.078295
2.0103 0.078497
2.0111 0.078698
2.0122 0.0789
2.0127 0.079101
2.0139 0.079303
2.0145 0.079504
2.0174 0.079706
2.0182 0.079907
2.0185 0.080109
2.02 0.08031
2.0215 0.080512
2.0222 0.080713
2.0227 0.080915
2.0229 0.081116
2.0242 0.081318
2.0257 0.08152
2.0265 0.081721
2.0271 0.081923
2.0283 0.082124
2.0296 0.082326
2.0305 0.082527
2.0312 0.082729
2.032 0.08293
2.0322 0.083132
2.0325 0.083333
2.0329 0.083535
2.0349 0.083736
2.0353 0.083938
2.0365 0.084139
2.0369 0.084341
2.0391 0.084543
2.041 0.084744
2.0417 0.084946
2.0423 0.085147
2.0429 0.085349
2.0437 0.08555
2.044 0.085752
2.0464 0.085953
2.0473 0.086155
2.048 0.086356
2.0489 0.086558
2.0504 0.086759
2.0508 0.086961
2.0516 0.087162
2.0523 0.087364
2.0524 0.087565
2.0527 0.087767
2.0533 0.087969
2.0538 0.08817
2.0552 0.088372
2.0568 0.088573
2.057 0.088775
2.0579 0.088976
2.0582 0.089178
2.0597 0.089379
2.061 0.089581
2.0613 0.089782
2.0628 0.089984
2.0631 0.090185
2.0646 0.090387
2.0668 0.090588
2.0675 0.09079
2.0686 0.090992
2.0715 0.091193
2.0718 0.091395
2.0721 0.091596
2.0725 0.091798
2.0746 0.091999
2.0759 0.092201
2.0765 0.092402
2.0774 0.092604
2.0799 0.092805
2.0803 0.093007
2.0807 0.093208
2.0814 0.09341
2.0819 0.093611
2.0825 0.093813
2.0827 0.094015
2.0834 0.094216
2.0839 0.094418
2.0848 0.094619
2.0852 0.094821
2.0867 0.095022
2.089 0.095224
2.0896 0.095425
2.0905 0.095627
2.0908 0.095828
2.0917 0.09603
2.0927 0.096231
2.0932 0.096433
2.0944 0.096634
2.0951 0.096836
2.0954 0.097037
2.0967 0.097239
2.0979 0.097441
2.0981 0.097642
2.0993 0.097844
2.0995 0.098045
2.0999 0.098247
2.1012 0.098448
2.102 0.09865
2.1041 0.098851
2.1045 0.099053
2.1055 0.099254
2.1058 0.099456
2.1059 0.099657
2.1088 0.099859
2.11 0.10006
2.1103 0.10026
2.1107 0.10046
2.1111 0.10067
2.1114 0.10087
2.1118 0.10107
2.1129 0.10127
2.1132 0.10147
2.1165 0.10167
2.1176 0.10187
2.1183 0.10208
2.1194 0.10228
2.1217 0.10248
2.1226 0.10268
2.1266 0.10288
2.1294 0.10308
2.1298 0.10328
2.1306 0.10349
2.1331 0.10369
2.1333 0.10389
2.1356 0.10409
2.1361 0.10429
2.1364 0.10449
2.1378 0.1047
2.1417 0.1049
2.1429 0.1051
2.1445 0.1053
2.1449 0.1055
2.1474 0.1057
2.1493 0.1059
2.1518 0.10611
2.1525 0.10631
2.1538 0.10651
2.1542 0.10671
2.1573 0.10691
2.163 0.10711
2.164 0.10732
2.1655 0.10752
2.1674 0.10772
2.1767 0.10792
2.178 0.10812
2.1793 0.10832
2.1797 0.10852
2.1817 0.10873
2.1824 0.10893
2.1871 0.10913
2.1926 0.10933
2.193 0.10953
2.1946 0.10973
2.1991 0.10994
2.2 0.11014
2.2019 0.11034
2.2025 0.11054
2.2111 0.11074
2.2126 0.11094
2.2157 0.11114
2.221 0.11135
2.2226 0.11155
2.223 0.11175
2.2265 0.11195
2.2284 0.11215
2.2303 0.11235
2.2348 0.11256
2.2357 0.11276
2.2373 0.11296
2.2397 0.11316
2.242 0.11336
2.2427 0.11356
2.246 0.11376
2.2482 0.11397
2.2503 0.11417
2.2517 0.11437
2.2546 0.11457
2.2552 0.11477
2.2555 0.11497
2.26 0.11518
2.2619 0.11538
2.2627 0.11558
2.2641 0.11578
2.2658 0.11598
2.2685 0.11618
2.2704 0.11638
2.2721 0.11659
2.2732 0.11679
2.2742 0.11699
2.2785 0.11719
2.28 0.11739
2.2818 0.11759
2.2839 0.1178
2.2864 0.118
2.2876 0.1182
2.2909 0.1184
2.2926 0.1186
2.2992 0.1188
2.3022 0.119
2.3053 0.11921
2.306 0.11941
2.3073 0.11961
2.3085 0.11981
2.31 0.12001
2.3111 0.12021
2.3139 0.12042
2.3145 0.12062
2.3174 0.12082
2.3196 0.12102
2.3206 0.12122
2.322 0.12142
2.3251 0.12162
2.3276 0.12183
2.3289 0.12203
2.3303 0.12223
2.3317 0.12243
2.3328 0.12263
2.3338 0.12283
2.3354 0.12304
2.3369 0.12324
2.3383 0.12344
2.3398 0.12364
2.3403 0.12384
2.3409 0.12404
2.3445 0.12424
2.3458 0.12445
2.3463 0.12465
2.3465 0.12485
2.348 0.12505
2.3493 0.12525
2.3553 0.12545
2.3568 0.12565
2.3578 0.12586
2.3649 0.12606
2.3668 0.12626
2.3749 0.12646
2.379 0.12666
2.3837 0.12686
2.3973 0.12707
2.4056 0.12727
2.417 0.12747
2.4378 0.12767
3.0919 0.12787
3.1767 0.12807
3.1996 0.12827
3.2106 0.12848
3.2171 0.12868
3.2203 0.12888
3.2241 0.12908
3.2295 0.12928
3.2381 0.12948
3.245 0.12969
3.2511 0.12989
3.2544 0.13009
3.26 0.13029
3.2618 0.13049
3.2637 0.13069
3.2661 0.13089
3.2679 0.1311
3.2706 0.1313
3.2711 0.1315
3.272 0.1317
3.2758 0.1319
3.2762 0.1321
3.2788 0.13231
3.2806 0.13251
3.2813 0.13271
3.2814 0.13291
3.283 0.13311
3.2849 0.13331
3.2856 0.13351
3.287 0.13372
3.2889 0.13392
3.2928 0.13412
3.2931 0.13432
3.2999 0.13452
3.3008 0.13472
3.303 0.13493
3.304 0.13513
3.3054 0.13533
3.3093 0.13553
3.3097 0.13573
3.3102 0.13593
3.3109 0.13613
3.3115 0.13634
3.3121 0.13654
3.3132 0.13674
3.3136 0.13694
3.3148 0.13714
3.3161 0.13734
3.317 0.13755
3.3179 0.13775
3.3192 0.13795
3.3205 0.13815
3.3253 0.13835
3.3255 0.13855
3.3259 0.13875
3.326 0.13896
3.3267 0.13916
3.3274 0.13936
3.3277 0.13956
3.3286 0.13976
3.3292 0.13996
3.3296 0.14017
3.3301 0.14037
3.3305 0.14057
3.3308 0.14077
3.3312 0.14097
3.3326 0.14117
3.3332 0.14137
3.3341 0.14158
3.3343 0.14178
3.3355 0.14198
3.336 0.14218
3.3363 0.14238
3.3363 0.14258
3.3364 0.14279
3.3373 0.14299
3.3376 0.14319
3.3377 0.14339
3.3392 0.14359
3.3398 0.14379
3.341 0.14399
3.3417 0.1442
3.3423 0.1444
3.3427 0.1446
3.3428 0.1448
3.3436 0.145
3.3445 0.1452
3.3447 0.14541
3.3452 0.14561
3.3459 0.14581
3.3465 0.14601
3.3472 0.14621
3.3484 0.14641
3.3485 0.14661
3.3494 0.14682
3.3498 0.14702
3.3501 0.14722
3.3505 0.14742
3.3513 0.14762
3.3529 0.14782
3.3538 0.14802
3.354 0.14823
3.3541 0.14843
3.3554 0.14863
3.356 0.14883
3.3562 0.14903
3.3572 0.14923
3.3575 0.14944
3.3575 0.14964
3.3581 0.14984
3.3583 0.15004
3.3585 0.15024
3.3593 0.15044
3.3598 0.15064
3.3605 0.15085
3.3619 0.15105
3.3623 0.15125
3.3628 0.15145
3.3633 0.15165
3.3637 0.15185
3.3641 0.15206
3.3642 0.15226
3.3644 0.15246
3.3649 0.15266
3.3655 0.15286
3.3663 0.15306
3.3672 0.15326
3.3675 0.15347
3.3685 0.15367
3.3688 0.15387
3.3693 0.15407
3.3704 0.15427
3.3712 0.15447
3.3714 0.15468
3.3718 0.15488
3.3723 0.15508
3.3727 0.15528
3.3733 0.15548
3.3742 0.15568
3.3743 0.15588
3.375 0.15609
3.3758 0.15629
3.3766 0.15649
3.3769 0.15669
3.3772 0.15689
3.3773 0.15709
3.3773 0.1573
3.3777 0.1575
3.3778 0.1577
3.3781 0.1579
3.3791 0.1581
3.3793 0.1583
3.3796 0.1585
3.3799 0.15871
3.3811 0.15891
3.3817 0.15911
3.3822 0.15931
3.3827 0.15951
3.3831 0.15971
3.3837 0.15992
3.3842 0.16012
3.3842 0.16032
3.3846 0.16052
3.3852 0.16072
3.386 0.16092
3.3865 0.16112
3.3866 0.16133
3.3868 0.16153
3.3869 0.16173
3.3873 0.16193
3.3875 0.16213
3.3877 0.16233
3.3879 0.16254
3.3885 0.16274
3.3888 0.16294
3.3897 0.16314
3.3901 0.16334
3.3905 0.16354
3.391 0.16374
3.3913 0.16395
3.392 0.16415
3.3923 0.16435
3.3937 0.16455
3.3939 0.16475
3.3941 0.16495
3.3945 0.16516
3.3947 0.16536
3.3947 0.16556
3.3951 0.16576
3.3952 0.16596
3.3956 0.16616
3.3967 0.16636
3.3968 0.16657
3.3973 0.16677
3.3977 0.16697
3.3992 0.16717
3.3993 0.16737
3.3994 0.16757
3.3995 0.16778
3.4005 0.16798
3.4007 0.16818
3.4012 0.16838
3.4017 0.16858
3.402 0.16878
3.4024 0.16898
3.4031 0.16919
3.4031 0.16939
3.4038 0.16959
3.4048 0.16979
3.4057 0.16999
3.4059 0.17019
3.406 0.1704
3.4061 0.1706
3.4069 0.1708
3.4073 0.171
3.4076 0.1712
3.408 0.1714
3.4085 0.1716
3.4089 0.17181
3.4094 0.17201
3.4099 0.17221
3.4102 0.17241
3.4104 0.17261
3.4106 0.17281
3.4107 0.17301
3.4108 0.17322
3.4113 0.17342
3.4117 0.17362
3.4119 0.17382
3.4127 0.17402
3.4137 0.17422
3.4138 0.17443
3.4146 0.17463
3.4146 0.17483
3.415 0.17503
3.4153 0.17523
3.4154 0.17543
3.4157 0.17563
3.416 0.17584
3.4162 0.17604
3.4166 0.17624
3.4172 0.17644
3.4175 0.17664
3.4181 0.17684
3.4183 0.17705
3.4186 0.17725
3.4196 0.17745
3.4208 0.17765
3.4212 0.17785
3.4213 0.17805
3.4218 0.17825
3.4227 0.17846
3.4229 0.17866
3.4238 0.17886
3.4242 0.17906
3.4246 0.17926
3.4253 0.17946
3.4256 0.17967
3.4257 0.17987
3.4259 0.18007
3.4266 0.18027
3.4266 0.18047
3.4271 0.18067
3.4271 0.18087
3.4274 0.18108
3.428 0.18128
3.4283 0.18148
3.4289 0.18168
3.4291 0.18188
3.4294 0.18208
3.4296 0.18229
3.4297 0.18249
3.4297 0.18269
3.4304 0.18289
3.4305 0.18309
3.4306 0.18329
3.4308 0.18349
3.4314 0.1837
3.4316 0.1839
3.4323 0.1841
3.4329 0.1843
3.4331 0.1845
3.4332 0.1847
3.4337 0.18491
3.4342 0.18511
3.4349 0.18531
3.4357 0.18551
3.4362 0.18571
3.4366 0.18591
3.4375 0.18611
3.4375 0.18632
3.4379 0.18652
3.4382 0.18672
3.4384 0.18692
3.4388 0.18712
3.4394 0.18732
3.4402 0.18753
3.4402 0.18773
3.4406 0.18793
3.441 0.18813
3.4412 0.18833
3.4415 0.18853
3.4417 0.18873
3.442 0.18894
3.4422 0.18914
3.4424 0.18934
3.4425 0.18954
3.4428 0.18974
3.443 0.18994
3.4431 0.19015
3.4432 0.19035
3.4435 0.19055
3.4439 0.19075
3.444 0.19095
3.4453 0.19115
3.4458 0.19135
3.4465 0.19156
3.4467 0.19176
3.4471 0.19196
3.4474 0.19216
3.4475 0.19236
3.4484 0.19256
3.4488 0.19277
3.4491 0.19297
3.4492 0.19317
3.4493 0.19337
3.4501 0.19357
3.4503 0.19377
3.4504 0.19397
3.451 0.19418
3.4513 0.19438
3.4517 0.19458
3.4519 0.19478
3.4521 0.19498
3.4525 0.19518
3.4532 0.19538
3.4536 0.19559
3.4538 0.19579
3.4546 0.19599
3.4549 0.19619
3.4552 0.19639
3.4558 0.19659
3.4563 0.1968
3.4565 0.197
3.4568 0.1972
3.457 0.1974
3.4574 0.1976
3.4578 0.1978
3.4579 0.198
3.4585 0.19821
3.4588 0.19841
3.4589 0.19861
3.4593 0.19881
3.4599 0.19901
3.4603 0.19921
3.4606 0.19942
3.461 0.19962
3.4629 0.19982
3.4632 0.20002
3.4635 0.20022
3.4635 0.20042
3.4637 0.20062
3.4639 0.20083
3.4644 0.20103
3.4645 0.20123
3.4646 0.20143
3.465 0.20163
3.4651 0.20183
3.4652 0.20204
3.4657 0.20224
3.4662 0.20244
3.4675 0.20264
3.4681 0.20284
3.4685 0.20304
3.4691 0.20324
3.4692 0.20345
3.4693 0.20365
3.4695 0.20385
3.4701 0.20405
3.4706 0.20425
3.4709 0.20445
3.4711 0.20466
3.4711 0.20486
3.4712 0.20506
3.4715 0.20526
3.4716 0.20546
3.4717 0.20566
3.4718 0.20586
3.4721 0.20607
3.4724 0.20627
3.4725 0.20647
3.4727 0.20667
3.4729 0.20687
3.4729 0.20707
3.4733 0.20728
3.4734 0.20748
3.4737 0.20768
3.4741 0.20788
3.4744 0.20808
3.4747 0.20828
3.475 0.20848
3.4751 0.20869
3.4754 0.20889
3.4758 0.20909
3.4762 0.20929
3.4776 0.20949
3.478 0.20969
3.4781 0.2099
3.4784 0.2101
3.4786 0.2103
3.4789 0.2105
3.4792 0.2107
3.4794 0.2109
3.4797 0.2111
3.48 0.21131
3.4803 0.21151
3.4803 0.21171
3.481 0.21191
3.4813 0.21211
3.4817 0.21231
3.4821 0.21252
3.4824 0.21272
3.4825 0.21292
3.4828 0.21312
3.4832 0.21332
3.4838 0.21352
3.4842 0.21372
3.4844 0.21393
3.4847 0.21413
3.4852 0.21433
3.4857 0.21453
3.4859 0.21473
3.486 0.21493
3.4863 0.21514
3.4864 0.21534
3.4874 0.21554
3.488 0.21574
3.4883 0.21594
3.4885 0.21614
3.4889 0.21634
3.4891 0.21655
3.4897 0.21675
3.4897 0.21695
3.4899 0.21715
3.4907 0.21735
3.4912 0.21755
3.4916 0.21775
3.4922 0.21796
3.4924 0.21816
3.4925 0.21836
3.4929 0.21856
3.4931 0.21876
3.4934 0.21896
3.494 0.21917
3.4945 0.21937
3.4947 0.21957
3.4949 0.21977
3.4952 0.21997
3.4955 0.22017
3.496 0.22037
3.4961 0.22058
3.4964 0.22078
3.4966 0.22098
3.497 0.22118
3.4974 0.22138
3.4974 0.22158
3.4975 0.22179
3.498 0.22199
3.4985 0.22219
3.4986 0.22239
3.4988 0.22259
3.5004 0.22279
3.5005 0.22299
3.5007 0.2232
3.5008 0.2234
3.5014 0.2236
3.5017 0.2238
3.5022 0.224
3.5022 0.2242
3.5037 0.22441
3.5041 0.22461
3.5045 0.22481
3.505 0.22501
3.5051 0.22521
3.5053 0.22541
3.5054 0.22561
3.5056 0.22582
3.5061 0.22602
3.5062 0.22622
3.5066 0.22642
3.5068 0.22662
3.5071 0.22682
3.5075 0.22703
3.508 0.22723
3.5082 0.22743
3.5089 0.22763
3.5099 0.22783
3.5101 0.22803
3.5103 0.22823
3.5111 0.22844
3.5112 0.22864
3.5115 0.22884
3.5118 0.22904
3.5123 0.22924
3.5125 0.22944
3.5131 0.22965
3.5132 0.22985
3.5134 0.23005
3.514 0.23025
3.5146 0.23045
3.5147 0.23065
3.5149 0.23085
3.5149 0.23106
3.5151 0.23126
3.5155 0.23146
3.5156 0.23166
3.5159 0.23186
3.5161 0.23206
3.5166 0.23227
3.5168 0.23247
3.5173 0.23267
3.5175 0.23287
3.518 0.23307
3.5188 0.23327
3.5191 0.23347
3.5197 0.23368
3.52 0.23388
3.5205 0.23408
3.5207 0.23428
3.5216 0.23448
3.5218 0.23468
3.5218 0.23489
3.5223 0.23509
3.5226 0.23529
3.5232 0.23549
3.5234 0.23569
3.5236 0.23589
3.5237 0.23609
3.5239 0.2363
3.5246 0.2365
3.525 0.2367
3.5255 0.2369
3.526 0.2371
3.5265 0.2373
3.5267 0.23751
3.527 0.23771
3.5273 0.23791
3.5274 0.23811
3.528 0.23831
3.5282 0.23851
3.5287 0.23871
3.5292 0.23892
3.5294 0.23912
3.5296 0.23932
3.5298 0.23952
3.53 0.23972
3.5306 0.23992
3.5308 0.24012
3.5313 0.24033
3.532 0.24053
3.5322 0.24073
3.5327 0.24093
3.5331 0.24113
3.5337 0.24133
3.5338 0.24154
3.5338 0.24174
3.5344 0.24194
3.5345 0.24214
3.5349 0.24234
3.535 0.24254
3.536 0.24274
3.5365 0.24295
3.5373 0.24315
3.5379 0.24335
3.5383 0.24355
3.5383 0.24375
3.5389 0.24395
3.5391 0.24416
3.5393 0.24436
3.5397 0.24456
3.5401 0.24476
3.5401 0.24496
3.5403 0.24516
3.5409 0.24536
3.5413 0.24557
3.5415 0.24577
3.5419 0.24597
3.5424 0.24617
3.543 0.24637
3.5433 0.24657
3.5434 0.24678
3.5438 0.24698
3.5445 0.24718
3.545 0.24738
3.5454 0.24758
3.5459 0.24778
3.5462 0.24798
3.5466 0.24819
3.5469 0.24839
3.547 0.24859
3.5473 0.24879
3.5474 0.24899
3.5475 0.24919
3.5478 0.2494
3.5483 0.2496
3.5485 0.2498
3.5486 0.25
3.5487 0.2502
3.5492 0.2504
3.5494 0.2506
3.5497 0.25081
3.5499 0.25101
3.5504 0.25121
3.5518 0.25141
3.5523 0.25161
3.5524 0.25181
3.5531 0.25202
3.5535 0.25222
3.5536 0.25242
3.554 0.25262
3.5541 0.25282
3.5546 0.25302
3.5548 0.25322
3.555 0.25343
3.5558 0.25363
3.556 0.25383
3.5561 0.25403
3.5567 0.25423
3.557 0.25443
3.5574 0.25464
3.5585 0.25484
3.5585 0.25504
3.559 0.25524
3.5594 0.25544
3.5595 0.25564
3.5599 0.25584
3.5602 0.25605
3.5603 0.25625
3.5605 0.25645
3.561 0.25665
3.5616 0.25685
3.5622 0.25705
3.5626 0.25726
3.5627 0.25746
3.5629 0.25766
3.5634 0.25786
3.5638 0.25806
3.5648 0.25826
3.5651 0.25846
3.5654 0.25867
3.5655 0.25887
3.5659 0.25907
3.5671 0.25927
3.5683 0.25947
3.5684 0.25967
3.569 0.25988
3.5697 0.26008
3.5701 0.26028
3.5704 0.26048
3.5709 0.26068
3.5716 0.26088
3.5721 0.26108
3.5728 0.26129
3.573 0.26149
3.5739 0.26169
3.5754 0.26189
3.5756 0.26209
3.576 0.26229
3.5763 0.26249
3.5773 0.2627
3.5783 0.2629
3.5784 0.2631
3.5786 0.2633
3.5792 0.2635
3.5809 0.2637
3.5811 0.26391
3.5819 0.26411
3.5826 0.26431
3.5832 0.26451
3.5837 0.26471
3.584 0.26491
3.5849 0.26511
3.5851 0.26532
3.5861 0.26552
3.5863 0.26572
3.5876 0.26592
3.588 0.26612
3.5888 0.26632
3.5894 0.26653
3.5895 0.26673
3.5901 0.26693
3.5909 0.26713
3.5917 0.26733
3.592 0.26753
3.5926 0.26773
3.5933 0.26794
3.5946 0.26814
3.5963 0.26834
3.597 0.26854
3.5979 0.26874
3.5989 0.26894
3.5997 0.26915
3.5999 0.26935
3.6011 0.26955
3.6043 0.26975
3.605 0.26995
3.6077 0.27015
3.6088 0.27035
3.6096 0.27056
3.6117 0.27076
3.6121 0.27096
3.6137 0.27116
3.6147 0.27136
3.6166 0.27156
3.6184 0.27177
3.6186 0.27197
3.6192 0.27217
3.6213 0.27237
3.6217 0.27257
3.6227 0.27277
3.6238 0.27297
3.627 0.27318
3.6273 0.27338
3.6307 0.27358
3.6316 0.27378
3.6324 0.27398
3.633 0.27418
3.6342 0.27439
3.6364 0.27459
3.6384 0.27479
3.639 0.27499
3.6441 0.27519
3.6453 0.27539
3.6467 0.27559
3.6541 0.2758
3.6602 0.276
3.663 0.2762
3.6733 0.2764
3.7006 0.2766
3.9189 0.2768
3.9304 0.27701
3.9509 0.27721
3.9573 0.27741
3.9588 0.27761
3.9617 0.27781
3.9654 0.27801
3.97 0.27821
3.9711 0.27842
3.9732 0.27862
3.9763 0.27882
3.9783 0.27902
3.9808 0.27922
3.9869 0.27942
3.9881 0.27963
3.9919 0.27983
3.9928 0.28003
3.9942 0.28023
3.9978 0.28043
4 0.28063
4.0017 0.28083
4.003 0.28104
4.0032 0.28124
4.0042 0.28144
4.0085 0.28164
4.0095 0.28184
4.012 0.28204
4.0138 0.28225
4.0146 0.28245
4.0163 0.28265
4.0189 0.28285
4.0198 0.28305
4.0219 0.28325
4.0248 0.28345
4.028 0.28366
4.0282 0.28386
4.029 0.28406
4.0312 0.28426
4.0325 0.28446
4.0346 0.28466
4.0361 0.28486
4.0376 0.28507
4.0402 0.28527
4.0411 0.28547
4.0422 0.28567
4.0439 0.28587
4.0443 0.28607
4.0454 0.28628
4.0478 0.28648
4.0494 0.28668
4.0501 0.28688
4.052 0.28708
4.053 0.28728
4.0536 0.28748
4.0554 0.28769
4.0571 0.28789
4.0594 0.28809
4.0603 0.28829
4.0626 0.28849
4.0629 0.28869
4.0647 0.2889
4.0673 0.2891
4.0676 0.2893
4.0691 0.2895
4.0694 0.2897
4.0705 0.2899
4.0713 0.2901
4.0724 0.29031
4.0739 0.29051
4.0743 0.29071
4.0765 0.29091
4.0772 0.29111
4.079 0.29131
4.0809 0.29152
4.0812 0.29172
4.0818 0.29192
4.0839 0.29212
4.0853 0.29232
4.0864 0.29252
4.088 0.29272
4.0883 0.29293
4.0905 0.29313
4.0911 0.29333
4.0925 0.29353
4.0939 0.29373
4.0955 0.29393
4.0979 0.29414
4.0992 0.29434
4.1003 0.29454
4.1008 0.29474
4.1014 0.29494
4.1023 0.29514
4.1026 0.29534
4.1031 0.29555
4.1034 0.29575
4.1046 0.29595
4.105 0.29615
4.1056 0.29635
4.1062 0.29655
4.1063 0.29676
4.1073 0.29696
4.1078 0.29716
4.1088 0.29736
4.1093 0.29756
4.1106 0.29776
4.1111 0.29796
4.1113 0.29817
4.1115 0.29837
4.1119 0.29857
4.1128 0.29877
4.1135 0.29897
4.1153 0.29917
4.1163 0.29938
4.1166 0.29958
4.1169 0.29978
4.1178 0.29998
4.118 0.30018
4.1181 0.30038
4.1188 0.30058
4.1189 0.30079
4.1198 0.30099
4.12 0.30119
4.1204 0.30139
4.1206 0.30159
4.1208 0.30179
4.121 0.302
4.1212 0.3022
4.1221 0.3024
4.1224 0.3026
4.1225 0.3028
4.123 0.303
4.1239 0.3032
4.1243 0.30341
4.1248 0.30361
4.125 0.30381
4.126 0.30401
4.1269 0.30421
4.1279 0.30441
4.128 0.30462
4.1283 0.30482
4.1295 0.30502
4.1297 0.30522
4.1313 0.30542
4.1316 0.30562
4.1326 0.30582
4.1334 0.30603
4.1337 0.30623
4.1353 0.30643
4.1359 0.30663
4.1363 0.30683
4.1366 0.30703
4.1369 0.30723
4.1375 0.30744
4.1376 0.30764
4.1376 0.30784
4.1383 0.30804
4.1389 0.30824
4.1396 0.30844
4.14 0.30865
4.1407 0.30885
4.1426 0.30905
4.143 0.30925
4.1437 0.30945
4.1441 0.30965
4.1443 0.30985
4.1447 0.31006
4.1458 0.31026
4.1464 0.31046
4.1471 0.31066
4.1472 0.31086
4.1478 0.31106
4.1481 0.31127
4.1486 0.31147
4.1491 0.31167
4.1496 0.31187
4.1502 0.31207
4.1503 0.31227
4.1512 0.31247
4.1512 0.31268
4.1518 0.31288
4.152 0.31308
4.153 0.31328
4.1535 0.31348
4.1542 0.31368
4.1556 0.31389
4.1558 0.31409
4.1561 0.31429
4.1564 0.31449
4.1569 0.31469
4.1572 0.31489
4.1575 0.31509
4.1577 0.3153
4.1581 0.3155
4.1589 0.3157
4.1594 0.3159
4.1599 0.3161
4.1601 0.3163
4.1604 0.31651
4.1606 0.31671
4.162 0.31691
4.1622 0.31711
4.1624 0.31731
4.1628 0.31751
4.163 0.31771
4.1636 0.31792
4.1643 0.31812
4.1654 0.31832
4.1664 0.31852
4.1669 0.31872
4.1676 0.31892
4.1682 0.31913
4.1685 0.31933
4.1687 0.31953
4.1691 0.31973
4.1699 0.31993
4.17 0.32013
4.1708 0.32033
4.1713 0.32054
4.1717 0.32074
4.173 0.32094
4.1735 0.32114
4.1738 0.32134
4.1743 0.32154
4.1748 0.32175
4.1754 0.32195
4.1755 0.32215
4.1759 0.32235
4.1764 0.32255
4.1766 0.32275
4.1773 0.32295
4.1779 0.32316
4.178 0.32336
4.1785 0.32356
4.179 0.32376
4.1791 0.32396
4.1797 0.32416
4.1798 0.32437
4.1801 0.32457
4.181 0.32477
4.1813 0.32497
4.1818 0.32517
4.182 0.32537
4.183 0.32557
4.1837 0.32578
4.1843 0.32598
4.1844 0.32618
4.1848 0.32638
4.1851 0.32658
4.1858 0.32678
4.1862 0.32699
4.1868 0.32719
4.1868 0.32739
4.1873 0.32759
4.1882 0.32779
4.1885 0.32799
4.1886 0.32819
4.1891 0.3284
4.1896 0.3286
4.1896 0.3288
4.1901 0.329
4.1903 0.3292
4.1906 0.3294
4.1908 0.3296
4.1916 0.32981
4.1921 0.33001
4.1922 0.33021
4.1931 0.33041
4.1931 0.33061
4.1932 0.33081
4.1934 0.33102
4.1935 0.33122
4.1943 0.33142
4.1944 0.33162
4.1946 0.33182
4.1948 0.33202
4.1949 0.33222
4.1951 0.33243
4.1953 0.33263
4.1958 0.33283
4.1964 0.33303
4.1967 0.33323
4.1975 0.33343
4.1976 0.33364
4.1978 0.33384
4.1983 0.33404
4.1984 0.33424
4.199 0.33444
4.1995 0.33464
4.2001 0.33484
4.2007 0.33505
4.2009 0.33525
4.2014 0.33545
4.2015 0.33565
4.2019 0.33585
4.2021 0.33605
4.2025 0.33626
4.2032 0.33646
4.2037 0.33666
4.2039 0.33686
4.2043 0.33706
4.2044 0.33726
4.2046 0.33746
4.2049 0.33767
4.2055 0.33787
4.206 0.33807
4.2061 0.33827
4.2065 0.33847
4.2067 0.33867
4.2072 0.33888
4.2086 0.33908
4.2098 0.33928
4.2099 0.33948
4.2103 0.33968
4.2113 0.33988
4.2117 0.34008
4.2119 0.34029
4.2121 0.34049
4.2123 0.34069
4.2126 0.34089
4.213 0.34109
4.2134 0.34129
4.2142 0.3415
4.215 0.3417
4.215 0.3419
4.2154 0.3421
4.2157 0.3423
4.2159 0.3425
4.2164 0.3427
4.2167 0.34291
4.2172 0.34311
4.2174 0.34331
4.2175 0.34351
4.2178 0.34371
4.2182 0.34391
4.2187 0.34412
4.2192 0.34432
4.2194 0.34452
4.2196 0.34472
4.2201 0.34492
4.2204 0.34512
4.2206 0.34532
4.2213 0.34553
4.2218 0.34573
4.2218 0.34593
4.2222 0.34613
4.2225 0.34633
4.2229 0.34653
4.2235 0.34674
4.2236 0.34694
4.2239 0.34714
4.2242 0.34734
4.2244 0.34754
4.2246 0.34774
4.2253 0.34794
4.2259 0.34815
4.226 0.34835
4.2261 0.34855
4.2262 0.34875
4.2265 0.34895
4.2267 0.34915
4.2273 0.34936
4.2276 0.34956
4.2282 0.34976
4.2285 0.34996
4.2296 0.35016
4.2298 0.35036
4.2306 0.35056
4.231 0.35077
4.2313 0.35097
4.2315 0.35117
4.2315 0.35137
4.2316 0.35157
4.2321 0.35177
4.2324 0.35198
4.2333 0.35218
4.2338 0.35238
4.2344 0.35258
4.2351 0.35278
4.2357 0.35298
4.2362 0.35318
4.2365 0.35339
4.2367 0.35359
4.2368 0.35379
4.2374 0.35399
4.2381 0.35419
4.2383 0.35439
4.2384 0.35459
4.239 0.3548
4.2401 0.355
4.2405 0.3552
4.2407 0.3554
4.2422 0.3556
4.243 0.3558
4.2431 0.35601
4.2434 0.35621
4.2436 0.35641
4.244 0.35661
4.2443 0.35681
4.2445 0.35701
4.2453 0.35721
4.2453 0.35742
4.2455 0.35762
4.246 0.35782
4.2461 0.35802
4.2463 0.35822
4.2465 0.35842
4.2471 0.35863
4.2473 0.35883
4.2477 0.35903
4.2487 0.35923
4.2489 0.35943
4.2494 0.35963
4.2499 0.35983
4.2513 0.36004
4.2514 0.36024
4.2517 0.36044
4.2522 0.36064
4.2528 0.36084
4.253 0.36104
4.2542 0.36125
4.2545 0.36145
4.2549 0.36165
4.2554 0.36185
4.2558 0.36205
4.256 0.36225
4.2562 0.36245
4.2564 0.36266
4.2565 0.36286
4.2566 0.36306
4.2568 0.36326
4.2571 0.36346
4.2575 0.36366
4.258 0.36387
4.2582 0.36407
4.2588 0.36427
4.259 0.36447
4.2597 0.36467
4.2601 0.36487
4.2609 0.36507
4.2617 0.36528
4.2619 0.36548
4.2623 0.36568
4.263 0.36588
4.2633 0.36608
4.2636 0.36628
4.264 0.36649
4.2646 0.36669
4.2647 0.36689
4.266 0.36709
4.2664 0.36729
4.2666 0.36749
4.2678 0.36769
4.2684 0.3679
4.2688 0.3681
4.2697 0.3683
4.2702 0.3685
4.2709 0.3687
4.2721 0.3689
4.2724 0.36911
4.2729 0.36931
4.2731 0.36951
4.2732 0.36971
4.274 0.36991
4.2743 0.37011
4.2744 0.37031
4.2745 0.37052
4.275 0.37072
4.2757 0.37092
4.2758 0.37112
4.2762 0.37132
4.2769 0.37152
4.2773 0.37173
4.2778 0.37193
4.2783 0.37213
4.2786 0.37233
4.2787 0.37253
4.2793 0.37273
4.2796 0.37293
4.2798 0.37314
4.2801 0.37334
4.2808 0.37354
4.2824 0.37374
4.283 0.37394
4.2831 0.37414
4.2841 0.37435
4.2845 0.37455
4.285 0.37475
4.2851 0.37495
4.2862 0.37515
4.2863 0.37535
4.2869 0.37555
4.2871 0.37576
4.2876 0.37596
4.2885 0.37616
4.2886 0.37636
4.2889 0.37656
4.2901 0.37676
4.2906 0.37696
4.2907 0.37717
4.291 0.37737
4.2911 0.37757
4.2912 0.37777
4.2923 0.37797
4.2927 0.37817
4.2935 0.37838
4.2938 0.37858
4.2947 0.37878
4.2952 0.37898
4.2961 0.37918
4.2963 0.37938
4.2964 0.37958
4.2966 0.37979
4.2971 0.37999
4.2982 0.38019
4.2987 0.38039
4.2991 0.38059
4.2992 0.38079
4.2999 0.381
4.3001 0.3812
4.3005 0.3814
4.3013 0.3816
4.3017 0.3818
4.302 0.382
4.3024 0.3822
4.3038 0.38241
4.3044 0.38261
4.305 0.38281
4.3054 0.38301
4.3059 0.38321
4.3068 0.38341
4.3075 0.38362
4.3082 0.38382
4.3086 0.38402
4.309 0.38422
4.3097 0.38442
4.3104 0.38462
4.3108 0.38482
4.3111 0.38503
4.3116 0.38523
4.3118 0.38543
4.3136 0.38563
4.314 0.38583
4.315 0.38603
4.3153 0.38624
4.3155 0.38644
4.3175 0.38664
4.3195 0.38684
4.3203 0.38704
4.3208 0.38724
4.3212 0.38744
4.3213 0.38765
4.3228 0.38785
4.3231 0.38805
4.3238 0.38825
4.3244 0.38845
4.3255 0.38865
4.326 0.38886
4.326 0.38906
4.327 0.38926
4.3278 0.38946
4.3286 0.38966
4.3288 0.38986
4.3296 0.39006
4.3297 0.39027
4.3303 0.39047
4.3308 0.39067
4.3325 0.39087
4.3331 0.39107
4.3343 0.39127
4.3348 0.39148
4.3353 0.39168
4.336 0.39188
4.3362 0.39208
4.3369 0.39228
4.3377 0.39248
4.3384 0.39268
4.3392 0.39289
4.34 0.39309
4.3409 0.39329
4.3419 0.39349
4.3439 0.39369
4.3453 0.39389
4.3457 0.3941
4.3486 0.3943
4.35 0.3945
4.3505 0.3947
4.3508 0.3949
4.3513 0.3951
4.353 0.3953
4.355 0.39551
4.3585 0.39571
4.3591 0.39591
4.3594 0.39611
4.3597 0.39631
4.3603 0.39651
4.3628 0.39672
4.3643 0.39692
4.3659 0.39712
4.3675 0.39732
4.3678 0.39752
4.368 0.39772
4.3702 0.39792
4.3714 0.39813
4.3726 0.39833
4.375 0.39853
4.3785 0.39873
4.3797 0.39893
4.3816 0.39913
4.3842 0.39933
4.3865 0.39954
4.3897 0.39974
4.3906 0.39994
4.3917 0.40014
4.4 0.40034
4.4055 0.40054
4.4115 0.40075
4.4151 0.40095
4.4232 0.40115
4.4382 0.40135
4.4478 0.40155
4.4496 0.40175
4.4527 0.40195
4.4571 0.40216
4.461 0.40236
4.4713 0.40256
4.4751 0.40276
4.4776 0.40296
4.48 0.40316
4.487 0.40337
4.4897 0.40357
4.4906 0.40377
4.4916 0.40397
4.496 0.40417
4.4972 0.40437
4.5024 0.40457
4.5063 0.40478
4.5066 0.40498
4.5078 0.40518
4.5092 0.40538
4.5122 0.40558
4.5148 0.40578
4.5156 0.40599
4.5206 0.40619
4.523 0.40639
4.5252 0.40659
4.5262 0.40679
4.5269 0.40699
4.5278 0.40719
4.5291 0.4074
4.5305 0.4076
4.5311 0.4078
4.5323 0.408
4.5352 0.4082
4.5404 0.4084
4.5447 0.40861
4.5456 0.40881
4.5473 0.40901
4.5478 0.40921
4.5497 0.40941
4.5523 0.40961
4.5541 0.40981
4.5546 0.41002
4.5578 0.41022
4.558 0.41042
4.5587 0.41062
4.5598 0.41082
4.5615 0.41102
4.5629 0.41123
4.564 0.41143
4.5647 0.41163
4.5658 0.41183
4.5675 0.41203
4.5678 0.41223
4.5689 0.41243
4.5705 0.41264
4.5718 0.41284
4.5736 0.41304
4.5749 0.41324
4.5772 0.41344
4.5793 0.41364
4.5801 0.41385
4.5808 0.41405
4.5811 0.41425
4.5817 0.41445
4.5823 0.41465
4.5827 0.41485
4.5836 0.41505
4.5844 0.41526
4.5848 0.41546
4.5854 0.41566
4.5858 0.41586
4.5886 0.41606
4.5897 0.41626
4.591 0.41647
4.5911 0.41667
4.5918 0.41687
4.5923 0.41707
4.593 0.41727
4.5935 0.41747
4.5941 0.41767
4.5945 0.41788
4.5953 0.41808
4.5962 0.41828
4.597 0.41848
4.5981 0.41868
4.5987 0.41888
4.5994 0.41909
4.6 0.41929
4.6 0.41949
4.6006 0.41969
4.6018 0.41989
4.6023 0.42009
4.6033 0.42029
4.6041 0.4205
4.6058 0.4207
4.606 0.4209
4.6064 0.4211
4.6071 0.4213
4.6082 0.4215
4.6098 0.4217
4.6105 0.42191
4.6114 0.42211
4.6131 0.42231
4.6138 0.42251
4.614 0.42271
4.6145 0.42291
4.617 0.42312
4.6188 0.42332
4.6193 0.42352
4.6194 0.42372
4.6197 0.42392
4.62 0.42412
4.6209 0.42432
4.6211 0.42453
4.6221 0.42473
4.6235 0.42493
4.6239 0.42513
4.6241 0.42533
4.6247 0.42553
4.6251 0.42574
4.6265 0.42594
4.6273 0.42614
4.6282 0.42634
4.6284 0.42654
4.6292 0.42674
4.6296 0.42694
4.6303 0.42715
4.6304 0.42735
4.6324 0.42755
4.633 0.42775
4.6335 0.42795
4.6336 0.42815
4.6347 0.42836
4.6358 0.42856
4.6363 0.42876
4.6383 0.42896
4.6387 0.42916
4.6392 0.42936
4.6393 0.42956
4.6393 0.42977
4.6406 0.42997
4.6412 0.43017
4.6415 0.43037
4.6428 0.43057
4.6434 0.43077
4.6447 0.43098
4.6451 0.43118
4.6458 0.43138
4.647 0.43158
4.6474 0.43178
4.6479 0.43198
4.6488 0.43218
4.649 0.43239
4.6493 0.43259
4.6501 0.43279
4.651 0.43299
4.6514 0.43319
4.6515 0.43339
4.6519 0.4336
4.6523 0.4338
4.6531 0.434
4.6536 0.4342
4.654 0.4344
4.6541 0.4346
4.6543 0.4348
4.6548 0.43501
4.655 0.43521
4.6556 0.43541
4.6557 0.43561
4.6566 0.43581
4.657 0.43601
4.658 0.43622
4.6582 0.43642
4.6586 0.43662
4.6592 0.43682
4.6598 0.43702
4.6605 0.43722
4.6606 0.43742
4.6614 0.43763
4.6619 0.43783
4.6623 0.43803
4.6626 0.43823
4.6638 0.43843
4.6641 0.43863
4.6642 0.43884
4.6649 0.43904
4.6654 0.43924
4.6657 0.43944
4.6664 0.43964
4.667 0.43984
4.6674 0.44004
4.668 0.44025
4.6682 0.44045
4.6685 0.44065
4.6694 0.44085
4.6698 0.44105
4.6703 0.44125
4.6705 0.44146
4.6707 0.44166
4.672 0.44186
4.6721 0.44206
4.6723 0.44226
4.6731 0.44246
4.6738 0.44266
4.6742 0.44287
4.6745 0.44307
4.6754 0.44327
4.6764 0.44347
4.677 0.44367
4.6773 0.44387
4.6788 0.44407
4.6789 0.44428
4.6802 0.44448
4.6803 0.44468
4.6808 0.44488
4.6811 0.44508
4.6819 0.44528
4.6823 0.44549
4.6832 0.44569
4.6835 0.44589
4.6846 0.44609
4.6847 0.44629
4.6848 0.44649
4.6855 0.44669
4.6858 0.4469
4.6862 0.4471
4.6866 0.4473
4.6869 0.4475
4.6872 0.4477
4.6875 0.4479
4.6877 0.44811
4.6881 0.44831
4.6884 0.44851
4.6885 0.44871
4.6904 0.44891
4.6906 0.44911
4.6913 0.44931
4.6914 0.44952
4.6918 0.44972
4.6921 0.44992
4.6924 0.45012
4.693 0.45032
4.6937 0.45052
4.6948 0.45073
4.6953 0.45093
4.6965 0.45113
4.6972 0.45133
4.6975 0.45153
4.6978 0.45173
4.6985 0.45193
4.6989 0.45214
4.6996 0.45234
4.6997 0.45254
4.7002 0.45274
4.7006 0.45294
4.701 0.45314
4.7016 0.45335
4.7018 0.45355
4.7019 0.45375
4.7023 0.45395
4.7024 0.45415
4.7032 0.45435
4.7034 0.45455
4.7041 0.45476
4.7045 0.45496
4.7048 0.45516
4.7052 0.45536
4.7055 0.45556
4.7062 0.45576
4.7071 0.45597
4.7072 0.45617
4.7076 0.45637
4.7078 0.45657
4.7079 0.45677
4.7084 0.45697
4.7096 0.45717
4.7098 0.45738
4.7102 0.45758
4.7104 0.45778
4.7108 0.45798
4.711 0.45818
4.7116 0.45838
4.7123 0.45859
4.7125 0.45879
4.7128 0.45899
4.713 0.45919
4.7131 0.45939
4.7144 0.45959
4.7145 0.45979
4.7146 0.46
4.715 0.4602
4.7157 0.4604
4.7173 0.4606
4.7178 0.4608
4.7189 0.461
4.7202 0.46121
4.7207 0.46141
4.7209 0.46161
4.7211 0.46181
4.7219 0.46201
4.7222 0.46221
4.7226 0.46241
4.7228 0.46262
4.7228 0.46282
4.7229 0.46302
4.7232 0.46322
4.7244 0.46342
4.7249 0.46362
4.7253 0.46383
4.726 0.46403
4.7267 0.46423
4.727 0.46443
4.7274 0.46463
4.7284 0.46483
4.7285 0.46503
4.7287 0.46524
4.7296 0.46544
4.7298 0.46564
4.7302 0.46584
4.7303 0.46604
4.7314 0.46624
4.7315 0.46644
4.732 0.46665
4.7322 0.46685
4.7325 0.46705
4.7329 0.46725
4.734 0.46745
4.7342 0.46765
4.7342 0.46786
4.735 0.46806
4.7358 0.46826
4.7363 0.46846
4.7371 0.46866
4.7371 0.46886
4.7384 0.46906
4.7385 0.46927
4.7388 0.46947
4.7395 0.46967
4.7402 0.46987
4.7407 0.47007
4.7409 0.47027
4.7416 0.47048
4.7418 0.47068
4.7424 0.47088
4.7427 0.47108
4.7432 0.47128
4.7438 0.47148
4.7439 0.47168
4.7442 0.47189
4.7444 0.47209
4.7449 0.47229
4.7471 0.47249
4.7472 0.47269
4.7479 0.47289
4.7486 0.4731
4.749 0.4733
4.7494 0.4735
4.7495 0.4737
4.7497 0.4739
4.7501 0.4741
4.7507 0.4743
4.7509 0.47451
4.7519 0.47471
4.752 0.47491
4.7523 0.47511
4.7534 0.47531
4.7539 0.47551
4.754 0.47572
4.7544 0.47592
4.7547 0.47612
4.7555 0.47632
4.7562 0.47652
4.757 0.47672
4.7573 0.47692
4.7577 0.47713
4.7586 0.47733
4.7588 0.47753
4.7597 0.47773
4.76 0.47793
4.7602 0.47813
4.7604 0.47834
4.7609 0.47854
4.7623 0.47874
4.7631 0.47894
4.7635 0.47914
4.7641 0.47934
4.7645 0.47954
4.765 0.47975
4.7652 0.47995
4.7658 0.48015
4.7666 0.48035
4.7671 0.48055
4.7676 0.48075
4.7679 0.48096
4.7682 0.48116
4.7695 0.48136
4.7696 0.48156
4.7699 0.48176
4.771 0.48196
4.7712 0.48216
4.7738 0.48237
4.7743 0.48257
4.7746 0.48277
4.7754 0.48297
4.776 0.48317
4.7764 0.48337
4.7768 0.48358
4.7787 0.48378
4.7798 0.48398
4.7808 0.48418
4.7812 0.48438
4.7827 0.48458
4.7832 0.48478
4.7842 0.48499
4.7853 0.48519
4.786 0.48539
4.7863 0.48559
4.7868 0.48579
4.7883 0.48599
4.7887 0.4862
4.7896 0.4864
4.7901 0.4866
4.791 0.4868
4.792 0.487
4.7924 0.4872
4.7934 0.4874
4.7944 0.48761
4.7949 0.48781
4.7959 0.48801
4.7962 0.48821
4.7963 0.48841
4.7964 0.48861
4.797 0.48881
4.7995 0.48902
4.7999 0.48922
4.8003 0.48942
4.8007 0.48962
4.8017 0.48982
4.8022 0.49002
4.8025 0.49023
4.8028 0.49043
4.8035 0.49063
4.8039 0.49083
4.8048 0.49103
4.8056 0.49123
4.8057 0.49143
4.8071 0.49164
4.808 0.49184
4.8088 0.49204
4.8091 0.49224
4.8096 0.49244
4.8114 0.49264
4.8117 0.49285
4.8132 0.49305
4.8142 0.49325
4.815 0.49345
4.8164 0.49365
4.8176 0.49385
4.8176 0.49405
4.819 0.49426
4.8195 0.49446
4.8198 0.49466
4.8205 0.49486
4.8229 0.49506
4.8231 0.49526
4.8248 0.49547
4.825 0.49567
4.8255 0.49587
4.8258 0.49607
4.8282 0.49627
4.8319 0.49647
4.832 0.49667
4.8329 0.49688
4.8366 0.49708
4.8374 0.49728
4.8386 0.49748
4.8402 0.49768
4.8412 0.49788
4.8428 0.49809
4.8435 0.49829
4.8438 0.49849
4.8446 0.49869
4.8486 0.49889
4.8508 0.49909
4.8521 0.49929
4.8566 0.4995
4.8581 0.4997
4.8621 0.4999
4.8634 0.5001
4.8645 0.5003
4.8646 0.5005
4.8669 0.50071
4.8695 0.50091
4.8716 0.50111
4.8741 0.50131
4.8748 0.50151
4.8764 0.50171
4.8782 0.50191
4.8822 0.50212
4.8853 0.50232
4.8865 0.50252
4.8923 0.50272
4.894 0.50292
4.8953 0.50312
4.8979 0.50333
4.9004 0.50353
4.9014 0.50373
4.9019 0.50393
4.9046 0.50413
4.9106 0.50433
4.9139 0.50453
4.9256 0.50474
4.9623 0.50494
6.5066 0.50514
6.5697 0.50534
6.614 0.50554
6.6365 0.50574
6.6462 0.50595
6.6503 0.50615
6.6602 0.50635
6.6612 0.50655
6.6709 0.50675
6.6719 0.50695
6.6733 0.50715
6.6796 0.50736
6.682 0.50756
6.6835 0.50776
6.6896 0.50796
6.693 0.50816
6.696 0.50836
6.6975 0.50857
6.7009 0.50877
6.7034 0.50897
6.7057 0.50917
6.7066 0.50937
6.7079 0.50957
6.7105 0.50977
6.7123 0.50998
6.7189 0.51018
6.7206 0.51038
6.7227 0.51058
6.7263 0.51078
6.7273 0.51098
6.7298 0.51119
6.7307 0.51139
6.7329 0.51159
6.7342 0.51179
6.7365 0.51199
6.7376 0.51219
6.7381 0.51239
6.739 0.5126
6.7406 0.5128
6.7467 0.513
6.7482 0.5132
6.7494 0.5134
6.7517 0.5136
6.7564 0.5138
6.757 0.51401
6.7587 0.51421
6.7602 0.51441
6.7605 0.51461
6.7611 0.51481
6.7662 0.51501
6.7667 0.51522
6.7668 0.51542
6.7716 0.51562
6.7733 0.51582
6.7741 0.51602
6.7759 0.51622
6.777 0.51642
6.779 0.51663
6.7803 0.51683
6.7807 0.51703
6.7815 0.51723
6.7833 0.51743
6.7842 0.51763
6.7849 0.51784
6.787 0.51804
6.7875 0.51824
6.7892 0.51844
6.7898 0.51864
6.7927 0.51884
6.793 0.51904
6.7945 0.51925
6.7982 0.51945
6.7984 0.51965
6.7993 0.51985
6.8001 0.52005
6.8025 0.52025
6.8039 0.52046
6.805 0.52066
6.8056 0.52086
6.8074 0.52106
6.8099 0.52126
6.811 0.52146
6.8112 0.52166
6.8115 0.52187
6.812 0.52207
6.8142 0.52227
6.8147 0.52247
6.8151 0.52267
6.8153 0.52287
6.8155 0.52308
6.8167 0.52328
6.8171 0.52348
6.8193 0.52368
6.822 0.52388
6.8228 0.52408
6.8232 0.52428
6.8238 0.52449
6.8251 0.52469
6.8262 0.52489
6.8264 0.52509
6.8277 0.52529
6.8292 0.52549
6.8296 0.5257
6.831 0.5259
6.8315 0.5261
6.8326 0.5263
6.8336 0.5265
6.835 0.5267
6.8352 0.5269
6.8363 0.52711
6.8367 0.52731
6.8367 0.52751
6.8376 0.52771
6.8377 0.52791
6.838 0.52811
6.8383 0.52832
6.8409 0.52852
6.8417 0.52872
6.8422 0.52892
6.8425 0.52912
6.8435 0.52932
6.8436 0.52952
6.8447 0.52973
6.8462 0.52993
6.8469 0.53013
6.8475 0.53033
6.8478 0.53053
6.8485 0.53073
6.8503 0.53094
6.8514 0.53114
6.8517 0.53134
6.8519 0.53154
6.8523 0.53174
6.8537 0.53194
6.8555 0.53214
6.8559 0.53235
6.8564 0.53255
6.8571 0.53275
6.8576 0.53295
6.8581 0.53315
6.8584 0.53335
6.8592 0.53356
6.8601 0.53376
6.8604 0.53396
6.8617 0.53416
6.8622 0.53436
6.8628 0.53456
6.8638 0.53476
6.8641 0.53497
6.8643 0.53517
6.8647 0.53537
6.8657 0.53557
6.8659 0.53577
6.8665 0.53597
6.8668 0.53617
6.8681 0.53638
6.8683 0.53658
6.8687 0.53678
6.8693 0.53698
6.8696 0.53718
6.8701 0.53738
6.8707 0.53759
6.8719 0.53779
6.8731 0.53799
6.8734 0.53819
6.874 0.53839
6.8742 0.53859
6.8745 0.53879
6.8747 0.539
6.8748 0.5392
6.8751 0.5394
6.8755 0.5396
6.8759 0.5398
6.8763 0.54
6.8772 0.54021
6.8778 0.54041
6.8783 0.54061
6.8792 0.54081
6.8793 0.54101
6.8797 0.54121
6.8804 0.54141
6.8818 0.54162
6.8828 0.54182
6.8828 0.54202
6.883 0.54222
6.8832 0.54242
6.8833 0.54262
6.8835 0.54283
6.8837 0.54303
6.8849 0.54323
6.8855 0.54343
6.8861 0.54363
6.8867 0.54383
6.8881 0.54403
6.8886 0.54424
6.889 0.54444
6.8892 0.54464
6.89 0.54484
6.8902 0.54504
6.8906 0.54524
6.891 0.54545
6.8914 0.54565
6.892 0.54585
6.8929 0.54605
6.8932 0.54625
6.8935 0.54645
6.8936 0.54665
6.894 0.54686
6.894 0.54706
6.8941 0.54726
6.8947 0.54746
6.8951 0.54766
6.8956 0.54786
6.896 0.54807
6.8963 0.54827
6.8964 0.54847
6.8966 0.54867
6.8971 0.54887
6.8979 0.54907
6.8982 0.54927
6.8997 0.54948
6.9 0.54968
6.9015 0.54988
6.9017 0.55008
6.902 0.55028
6.9025 0.55048
6.9027 0.55069
6.9032 0.55089
6.9035 0.55109
6.9043 0.55129
6.9044 0.55149
6.905 0.55169
6.9054 0.55189
6.9055 0.5521
6.9061 0.5523
6.9063 0.5525
6.9072 0.5527
6.9081 0.5529
6.9084 0.5531
6.9087 0.55331
6.9094 0.55351
6.9097 0.55371
6.9102 0.55391
6.9104 0.55411
6.9109 0.55431
6.9116 0.55451
6.9117 0.55472
6.912 0.55492
6.913 0.55512
6.9131 0.55532
6.9131 0.55552
6.9132 0.55572
6.9138 0.55593
6.914 0.55613
6.9141 0.55633
6.915 0.55653
6.9156 0.55673
6.9169 0.55693
6.9173 0.55713
6.9175 0.55734
6.9181 0.55754
6.9183 0.55774
6.9185 0.55794
6.9187 0.55814
6.9191 0.55834
6.9192 0.55854
6.9194 0.55875
6.92 0.55895
6.9202 0.55915
6.9204 0.55935
6.9206 0.55955
6.9211 0.55975
6.9216 0.55996
6.9218 0.56016
6.922 0.56036
6.9224 0.56056
6.9225 0.56076
6.9238 0.56096
6.9244 0.56116
6.925 0.56137
6.9253 0.56157
6.9255 0.56177
6.9256 0.56197
6.9258 0.56217
6.9261 0.56237
6.9262 0.56258
6.9263 0.56278
6.9266 0.56298
6.9269 0.56318
6.927 0.56338
6.9273 0.56358
6.9274 0.56378
6.9277 0.56399
6.9279 0.56419
6.9283 0.56439
6.9285 0.56459
6.9287 0.56479
6.9291 0.56499
6.9292 0.5652
6.9294 0.5654
6.9297 0.5656
6.93 0.5658
6.9301 0.566
6.9305 0.5662
6.9307 0.5664
6.9319 0.56661
6.9322 0.56681
6.9324 0.56701
6.9332 0.56721
6.9335 0.56741
6.934 0.56761
6.9341 0.56782
6.9343 0.56802
6.9348 0.56822
6.9349 0.56842
6.9352 0.56862
6.9354 0.56882
6.9357 0.56902
6.9359 0.56923
6.936 0.56943
6.9365 0.56963
6.937 0.56983
6.9374 0.57003
6.9375 0.57023
6.9375 0.57044
6.9379 0.57064
6.938 0.57084
6.9387 0.57104
6.939 0.57124
6.9393 0.57144
6.9398 0.57164
6.9402 0.57185
6.9404 0.57205
6.9408 0.57225
6.9412 0.57245
6.9417 0.57265
6.9419 0.57285
6.9421 0.57306
6.9425 0.57326
6.9429 0.57346
6.9435 0.57366
6.9443 0.57386
6.9444 0.57406
6.9444 0.57426
6.9448 0.57447
6.9452 0.57467
6.9454 0.57487
6.9455 0.57507
6.9457 0.57527
6.946 0.57547
6.9462 0.57568
6.9464 0.57588
6.9468 0.57608
6.947 0.57628
6.9474 0.57648
6.9475 0.57668
6.9477 0.57688
6.9481 0.57709
6.9483 0.57729
6.9485 0.57749
6.9486 0.57769
6.9487 0.57789
6.9488 0.57809
6.9489 0.5783
6.949 0.5785
6.9491 0.5787
6.9492 0.5789
6.9495 0.5791
6.9501 0.5793
6.9504 0.5795
6.951 0.57971
6.9512 0.57991
6.9513 0.58011
6.9515 0.58031
6.9519 0.58051
6.952 0.58071
6.9522 0.58091
6.9523 0.58112
6.9526 0.58132
6.953 0.58152
6.9538 0.58172
6.9539 0.58192
6.9542 0.58212
6.9548 0.58233
6.955 0.58253
6.9553 0.58273
6.9556 0.58293
6.9565 0.58313
6.9565 0.58333
6.9567 0.58353
6.9567 0.58374
6.957 0.58394
6.9571 0.58414
6.9572 0.58434
6.9573 0.58454
6.9575 0.58474
6.9576 0.58495
6.958 0.58515
6.9581 0.58535
6.9583 0.58555
6.9587 0.58575
6.9588 0.58595
6.9592 0.58615
6.9594 0.58636
6.9597 0.58656
6.96 0.58676
6.9605 0.58696
6.9611 0.58716
6.9614 0.58736
6.9621 0.58757
6.9625 0.58777
6.9627 0.58797
6.9629 0.58817
6.9631 0.58837
6.9632 0.58857
6.9633 0.58877
6.9636 0.58898
6.9639 0.58918
6.964 0.58938
6.9643 0.58958
6.9648 0.58978
6.9649 0.58998
6.9652 0.59019
6.9656 0.59039
6.9659 0.59059
6.9662 0.59079
6.9662 0.59099
6.9669 0.59119
6.967 0.59139
6.9671 0.5916
6.9673 0.5918
6.9679 0.592
6.968 0.5922
6.9684 0.5924
6.9688 0.5926
6.9689 0.59281
6.9695 0.59301
6.9695 0.59321
6.9696 0.59341
6.9698 0.59361
6.9703 0.59381
6.9705 0.59401
6.9705 0.59422
6.9706 0.59442
6.971 0.59462
6.971 0.59482
6.9711 0.59502
6.9711 0.59522
6.9714 0.59543
6.9721 0.59563
6.9723 0.59583
6.9723 0.59603
6.9726 0.59623
6.9726 0.59643
6.973 0.59663
6.9735 0.59684
6.9735 0.59704
6.9739 0.59724
6.9745 0.59744
6.9749 0.59764
6.975 0.59784
6.975 0.59805
6.9752 0.59825
6.9754 0.59845
6.9758 0.59865
6.9764 0.59885
6.9765 0.59905
6.9767 0.59925
6.9768 0.59946
6.977 0.59966
6.9773 0.59986
6.9775 0.60006
6.9775 0.60026
6.9779 0.60046
6.9783 0.60067
6.9785 0.60087
6.9787 0.60107
6.9789 0.60127
6.979 0.60147
6.9792 0.60167
6.9794 0.60187
6.9797 0.60208
6.9798 0.60228
6.9801 0.60248
6.9803 0.60268
6.9805 0.60288
6.9806 0.60308
6.981 0.60328
6.981 0.60349
6.9813 0.60369
6.9816 0.60389
6.9818 0.60409
6.982 0.60429
6.9822 0.60449
6.9823 0.6047
6.9828 0.6049
6.9831 0.6051
6.9832 0.6053
6.9832 0.6055
6.9832 0.6057
6.9835 0.6059
6.9837 0.60611
6.9839 0.60631
6.9839 0.60651
6.9842 0.60671
6.9844 0.60691
6.9845 0.60711
6.9848 0.60732
6.9854 0.60752
6.9855 0.60772
6.9856 0.60792
6.9859 0.60812
6.9862 0.60832
6.9864 0.60852
6.9864 0.60873
6.9864 0.60893
6.9865 0.60913
6.987 0.60933
6.9875 0.60953
6.9879 0.60973
6.988 0.60994
6.9882 0.61014
6.9887 0.61034
6.9889 0.61054
6.989 0.61074
6.9892 0.61094
6.9893 0.61114
6.9894 0.61135
6.9895 0.61155
6.99 0.61175
6.99 0.61195
6.9901 0.61215
6.9908 0.61235
6.9913 0.61256
6.9917 0.61276
6.9918 0.61296
6.992 0.61316
6.9922 0.61336
6.9922 0.61356
6.9923 0.61376
6.9926 0.61397
6.9928 0.61417
6.9931 0.61437
6.9931 0.61457
6.9932 0.61477
6.9935 0.61497
6.9935 0.61518
6.9937 0.61538
6.9937 0.61558
6.9941 0.61578
6.9942 0.61598
6.9944 0.61618
6.9946 0.61638
6.9947 0.61659
6.9948 0.61679
6.9951 0.61699
6.9953 0.61719
6.9954 0.61739
6.9957 0.61759
6.9957 0.6178
6.9959 0.618
6.9961 0.6182
6.9965 0.6184
6.9968 0.6186
6.997 0.6188
6.997 0.619
6.9975 0.61921
6.9977 0.61941
6.9977 0.61961
6.9981 0.61981
6.9983 0.62001
6.9984 0.62021
6.9986 0.62042
6.999 0.62062
6.9991 0.62082
6.9992 0.62102
6.9994 0.62122
6.9995 0.62142
6.9997 0.62162
6.9997 0.62183
6.9999 0.62203
7.0008 0.62223
7.0012 0.62243
7.0014 0.62263
7.0015 0.62283
7.0017 0.62304
7.0018 0.62324
7.0021 0.62344
7.0024 0.62364
7.0027 0.62384
7.0029 0.62404
7.0029 0.62424
7.0033 0.62445
7.0033 0.62465
7.0035 0.62485
7.0038 0.62505
7.004 0.62525
7.0041 0.62545
7.0044 0.62565
7.0045 0.62586
7.0047 0.62606
7.0048 0.62626
7.0052 0.62646
7.0053 0.62666
7.0056 0.62686
7.0056 0.62707
7.0057 0.62727
7.0059 0.62747
7.0061 0.62767
7.0062 0.62787
7.0066 0.62807
7.007 0.62827
7.0073 0.62848
7.0076 0.62868
7.0081 0.62888
7.0083 0.62908
7.0083 0.62928
7.0085 0.62948
7.0087 0.62969
7.0089 0.62989
7.0093 0.63009
7.0095 0.63029
7.0095 0.63049
7.0096 0.63069
7.0097 0.63089
7.0098 0.6311
7.01 0.6313
7.0103 0.6315
7.0105 0.6317
7.0108 0.6319
7.011 0.6321
7.0111 0.63231
7.0111 0.63251
7.0111 0.63271
7.0113 0.63291
7.0115 0.63311
7.0119 0.63331
7.0121 0.63351
7.0122 0.63372
7.0123 0.63392
7.0126 0.63412
7.013 0.63432
7.0131 0.63452
7.0132 0.63472
7.0134 0.63493
7.0136 0.63513
7.0138 0.63533
7.0138 0.63553
7.0141 0.63573
7.0142 0.63593
7.0145 0.63613
7.0146 0.63634
7.0147 0.63654
7.0147 0.63674
7.0148 0.63694
7.0149 0.63714
7.015 0.63734
7.0151 0.63755
7.0152 0.63775
7.0154 0.63795
7.0157 0.63815
7.0158 0.63835
7.016 0.63855
7.0163 0.63875
7.0163 0.63896
7.0169 0.63916
7.017 0.63936
7.0175 0.63956
7.0177 0.63976
7.0178 0.63996
7.0182 0.64017
7.0184 0.64037
7.0185 0.64057
7.0187 0.64077
7.019 0.64097
7.0192 0.64117
7.0195 0.64137
7.0197 0.64158
7.02 0.64178
7.0201 0.64198
7.0201 0.64218
7.0207 0.64238
7.0208 0.64258
7.0209 0.64279
7.0211 0.64299
7.0211 0.64319
7.0213 0.64339
7.0217 0.64359
7.0219 0.64379
7.0224 0.64399
7.0225 0.6442
7.0227 0.6444
7.0228 0.6446
7.023 0.6448
7.0232 0.645
7.0233 0.6452
7.0234 0.64541
7.0234 0.64561
7.0239 0.64581
7.024 0.64601
7.0241 0.64621
7.0246 0.64641
7.0248 0.64661
7.0249 0.64682
7.0251 0.64702
7.0254 0.64722
7.0257 0.64742
7.0259 0.64762
7.026 0.64782
7.0262 0.64802
7.0263 0.64823
7.0264 0.64843
7.0267 0.64863
7.0268 0.64883
7.0269 0.64903
7.0272 0.64923
7.0274 0.64944
7.0276 0.64964
7.028 0.64984
7.0283 0.65004
7.029 0.65024
7.0293 0.65044
7.0293 0.65064
7.0295 0.65085
7.0297 0.65105
7.0298 0.65125
7.0299 0.65145
7.0302 0.65165
7.0305 0.65185
7.0307 0.65206
7.0314 0.65226
7.0315 0.65246
7.0317 0.65266
7.0318 0.65286
7.0319 0.65306
7.0321 0.65326
7.0323 0.65347
7.0327 0.65367
7.033 0.65387
7.033 0.65407
7.0332 0.65427
7.0333 0.65447
7.0334 0.65468
7.0335 0.65488
7.0338 0.65508
7.0338 0.65528
7.034 0.65548
7.0346 0.65568
7.0348 0.65588
7.0349 0.65609
7.0351 0.65629
7.0352 0.65649
7.0356 0.65669
7.0356 0.65689
7.0356 0.65709
7.0357 0.6573
7.0358 0.6575
7.0358 0.6577
7.0361 0.6579
7.0363 0.6581
7.0364 0.6583
7.0366 0.6585
7.0368 0.65871
7.0373 0.65891
7.0374 0.65911
7.0375 0.65931
7.0377 0.65951
7.038 0.65971
7.0382 0.65992
7.0382 0.66012
7.0388 0.66032
7.0394 0.66052
7.0397 0.66072
7.0397 0.66092
7.0398 0.66112
7.0399 0.66133
7.04 0.66153
7.0401 0.66173
7.0403 0.66193
7.0405 0.66213
7.0407 0.66233
7.0407 0.66254
7.0408 0.66274
7.0411 0.66294
7.0414 0.66314
7.0414 0.66334
7.0415 0.66354
7.0418 0.66374
7.042 0.66395
7.0422 0.66415
7.0423 0.66435
7.0426 0.66455
7.0426 0.66475
7.043 0.66495
7.0431 0.66516
7.0432 0.66536
7.0432 0.66556
7.0434 0.66576
7.0438 0.66596
7.0439 0.66616
7.0439 0.66636
7.0441 0.66657
7.0442 0.66677
7.0444 0.66697
7.0448 0.66717
7.0449 0.66737
7.0452 0.66757
7.0454 0.66778
7.0457 0.66798
7.046 0.66818
7.0462 0.66838
7.0462 0.66858
7.0463 0.66878
7.0465 0.66898
7.0466 0.66919
7.0467 0.66939
7.0471 0.66959
7.0471 0.66979
7.0471 0.66999
7.0475 0.67019
7.0477 0.6704
7.0477 0.6706
7.0478 0.6708
7.0479 0.671
7.0482 0.6712
7.0486 0.6714
7.0491 0.6716
7.0493 0.67181
7.0494 0.67201
7.0496 0.67221
7.0497 0.67241
7.0499 0.67261
7.0501 0.67281
7.0504 0.67301
7.0506 0.67322
7.0508 0.67342
7.0509 0.67362
7.0511 0.67382
7.0513 0.67402
7.0514 0.67422
7.0516 0.67443
7.0518 0.67463
7.0519 0.67483
7.052 0.67503
7.0522 0.67523
7.0527 0.67543
7.0528 0.67563
7.0529 0.67584
7.0529 0.67604
7.0532 0.67624
7.0535 0.67644
7.0538 0.67664
7.054 0.67684
7.0543 0.67705
7.0545 0.67725
7.0546 0.67745
7.055 0.67765
7.0552 0.67785
7.0554 0.67805
7.0555 0.67825
7.0559 0.67846
7.0565 0.67866
7.0567 0.67886
7.057 0.67906
7.0574 0.67926
7.0585 0.67946
7.0586 0.67967
7.0586 0.67987
7.0588 0.68007
7.0588 0.68027
7.0589 0.68047
7.0592 0.68067
7.0594 0.68087
7.0596 0.68108
7.0598 0.68128
7.0601 0.68148
7.0603 0.68168
7.0604 0.68188
7.0604 0.68208
7.0606 0.68229
7.0607 0.68249
7.0608 0.68269
7.0609 0.68289
7.0611 0.68309
7.0612 0.68329
7.0613 0.68349
7.0619 0.6837
7.062 0.6839
7.062 0.6841
7.0624 0.6843
7.0625 0.6845
7.0627 0.6847
7.0627 0.68491
7.0629 0.68511
7.0629 0.68531
7.063 0.68551
7.0631 0.68571
7.0636 0.68591
7.0638 0.68611
7.0645 0.68632
7.0646 0.68652
7.0647 0.68672
7.0647 0.68692
7.0648 0.68712
7.0651 0.68732
7.0652 0.68753
7.0654 0.68773
7.0654 0.68793
7.0654 0.68813
7.0656 0.68833
7.066 0.68853
7.0663 0.68873
7.0664 0.68894
7.0666 0.68914
7.0666 0.68934
7.0668 0.68954
7.067 0.68974
7.0675 0.68994
7.0678 0.69015
7.068 0.69035
7.0681 0.69055
7.0683 0.69075
7.0684 0.69095
7.0684 0.69115
7.0688 0.69135
7.0688 0.69156
7.069 0.69176
7.0693 0.69196
7.0694 0.69216
7.0695 0.69236
7.0696 0.69256
7.07 0.69277
7.0708 0.69297
7.0711 0.69317
7.0714 0.69337
7.0715 0.69357
7.0718 0.69377
7.072 0.69397
7.0721 0.69418
7.0728 0.69438
7.0728 0.69458
7.0729 0.69478
7.0733 0.69498
7.0733 0.69518
7.0734 0.69538
7.0735 0.69559
7.0737 0.69579
7.0738 0.69599
7.0739 0.69619
7.0739 0.69639
7.0745 0.69659
7.0746 0.6968
7.0747 0.697
7.0751 0.6972
7.0751 0.6974
7.0752 0.6976
7.0754 0.6978
7.0756 0.698
7.0757 0.69821
7.076 0.69841
7.0761 0.69861
7.0761 0.69881
7.0761 0.69901
7.0767 0.69921
7.0771 0.69942
7.0773 0.69962
7.0775 0.69982
7.0777 0.70002
7.0777 0.70022
7.0779 0.70042
7.0782 0.70062
7.0783 0.70083
7.0784 0.70103
7.0784 0.70123
7.0787 0.70143
7.079 0.70163
7.0793 0.70183
7.0794 0.70204
7.0796 0.70224
7.0799 0.70244
7.08 0.70264
7.0802 0.70284
7.0805 0.70304
7.0806 0.70324
7.081 0.70345
7.0812 0.70365
7.0814 0.70385
7.0816 0.70405
7.0817 0.70425
7.0817 0.70445
7.0818 0.70466
7.082 0.70486
7.0825 0.70506
7.0826 0.70526
7.0832 0.70546
7.0832 0.70566
7.0834 0.70586
7.0836 0.70607
7.0841 0.70627
7.0842 0.70647
7.0845 0.70667
7.0848 0.70687
7.0848 0.70707
7.0849 0.70728
7.085 0.70748
7.0851 0.70768
7.0854 0.70788
7.0855 0.70808
7.0856 0.70828
7.0859 0.70848
7.0863 0.70869
7.0867 0.70889
7.0867 0.70909
7.0869 0.70929
7.087 0.70949
7.0871 0.70969
7.0873 0.7099
7.0873 0.7101
7.0875 0.7103
7.0877 0.7105
7.0878 0.7107
7.088 0.7109
7.0882 0.7111
7.0882 0.71131
7.0883 0.71151
7.0885 0.71171
7.0886 0.71191
7.0886 0.71211
7.0887 0.71231
7.089 0.71252
7.0891 0.71272
7.0891 0.71292
7.0892 0.71312
7.0892 0.71332
7.0895 0.71352
7.0897 0.71372
7.0899 0.71393
7.0899 0.71413
7.09 0.71433
7.0901 0.71453
7.0902 0.71473
7.0905 0.71493
7.0909 0.71514
7.0911 0.71534
7.0911 0.71554
7.0915 0.71574
7.0917 0.71594
7.0918 0.71614
7.0919 0.71634
7.0921 0.71655
7.0921 0.71675
7.0925 0.71695
7.0928 0.71715
7.0928 0.71735
7.093 0.71755
7.0932 0.71775
7.0934 0.71796
7.0936 0.71816
7.0939 0.71836
7.094 0.71856
7.0941 0.71876
7.0945 0.71896
7.0947 0.71917
7.095 0.71937
7.0954 0.71957
7.0958 0.71977
7.096 0.71997
7.0965 0.72017
7.0968 0.72037
7.0968 0.72058
7.0969 0.72078
7.0971 0.72098
7.0972 0.72118
7.0972 0.72138
7.0973 0.72158
7.0974 0.72179
7.0977 0.72199
7.0979 0.72219
7.098 0.72239
7.0983 0.72259
7.0985 0.72279
7.0986 0.72299
7.0992 0.7232
7.0994 0.7234
7.0995 0.7236
7.0998 0.7238
7.1 0.724
7.1004 0.7242
7.1006 0.72441
7.1008 0.72461
7.1012 0.72481
7.1013 0.72501
7.1013 0.72521
7.1015 0.72541
7.1016 0.72561
7.1016 0.72582
7.1018 0.72602
7.1019 0.72622
7.102 0.72642
7.1024 0.72662
7.1025 0.72682
7.1025 0.72703
7.1029 0.72723
7.1031 0.72743
7.1037 0.72763
7.1039 0.72783
7.1042 0.72803
7.1044 0.72823
7.1044 0.72844
7.1045 0.72864
7.1046 0.72884
7.1049 0.72904
7.1049 0.72924
7.105 0.72944
7.1052 0.72965
7.1054 0.72985
7.1056 0.73005
7.1058 0.73025
7.1061 0.73045
7.1062 0.73065
7.1063 0.73085
7.1064 0.73106
7.1066 0.73126
7.1069 0.73146
7.1071 0.73166
7.1071 0.73186
7.1072 0.73206
7.1073 0.73227
7.1075 0.73247
7.1076 0.73267
7.1078 0.73287
7.1081 0.73307
7.1086 0.73327
7.1088 0.73347
7.1092 0.73368
7.1093 0.73388
7.1095 0.73408
7.1096 0.73428
7.1097 0.73448
7.1098 0.73468
7.11 0.73489
7.1101 0.73509
7.1104 0.73529
7.1105 0.73549
7.1107 0.73569
7.1107 0.73589
7.1108 0.73609
7.1111 0.7363
7.1113 0.7365
7.1115 0.7367
7.1115 0.7369
7.1116 0.7371
7.1118 0.7373
7.1121 0.73751
7.1121 0.73771
7.1121 0.73791
7.1123 0.73811
7.1126 0.73831
7.1128 0.73851
7.1129 0.73871
7.1132 0.73892
7.1132 0.73912
7.1136 0.73932
7.1136 0.73952
7.1137 0.73972
7.1141 0.73992
7.1143 0.74012
7.1145 0.74033
7.1145 0.74053
7.1149 0.74073
7.1153 0.74093
7.1154 0.74113
7.1155 0.74133
7.1161 0.74154
7.1164 0.74174
7.1166 0.74194
7.1166 0.74214
7.1169 0.74234
7.1169 0.74254
7.117 0.74274
7.1171 0.74295
7.1172 0.74315
7.1174 0.74335
7.1176 0.74355
7.1178 0.74375
7.1179 0.74395
7.118 0.74416
7.1181 0.74436
7.1182 0.74456
7.1182 0.74476
7.1182 0.74496
7.1184 0.74516
7.1185 0.74536
7.1187 0.74557
7.1188 0.74577
7.119 0.74597
7.1194 0.74617
7.1196 0.74637
7.1198 0.74657
7.1201 0.74678
7.1203 0.74698
7.1204 0.74718
7.1204 0.74738
7.1207 0.74758
7.1208 0.74778
7.121 0.74798
7.121 0.74819
7.1212 0.74839
7.1214 0.74859
7.1216 0.74879
7.1219 0.74899
7.1221 0.74919
7.1223 0.7494
7.1225 0.7496
7.1226 0.7498
7.1229 0.75
7.123 0.7502
7.1231 0.7504
7.1233 0.7506
7.1238 0.75081
7.124 0.75101
7.1242 0.75121
7.1244 0.75141
7.1246 0.75161
7.1247 0.75181
7.1248 0.75202
7.1252 0.75222
7.1253 0.75242
7.1256 0.75262
7.1259 0.75282
7.126 0.75302
7.1263 0.75322
7.1264 0.75343
7.1265 0.75363
7.1266 0.75383
7.1267 0.75403
7.1269 0.75423
7.1271 0.75443
7.1275 0.75464
7.1277 0.75484
7.1278 0.75504
7.1282 0.75524
7.1283 0.75544
7.1287 0.75564
7.1289 0.75584
7.1292 0.75605
7.1293 0.75625
7.1297 0.75645
7.1299 0.75665
7.1303 0.75685
7.1305 0.75705
7.1306 0.75726
7.1311 0.75746
7.1311 0.75766
7.1313 0.75786
7.1315 0.75806
7.1316 0.75826
7.1317 0.75846
7.132 0.75867
7.1321 0.75887
7.1325 0.75907
7.1327 0.75927
7.133 0.75947
7.1331 0.75967
7.1333 0.75988
7.1333 0.76008
7.1337 0.76028
7.1338 0.76048
7.1339 0.76068
7.1339 0.76088
7.1341 0.76108
7.1342 0.76129
7.1342 0.76149
7.1346 0.76169
7.1346 0.76189
7.1352 0.76209
7.1356 0.76229
7.1362 0.76249
7.1362 0.7627
7.1363 0.7629
7.1367 0.7631
7.1371 0.7633
7.1371 0.7635
7.1374 0.7637
7.1375 0.76391
7.1378 0.76411
7.1379 0.76431
7.1381 0.76451
7.1381 0.76471
7.1384 0.76491
7.1385 0.76511
7.1387 0.76532
7.1392 0.76552
7.1395 0.76572
7.1397 0.76592
7.1403 0.76612
7.1403 0.76632
7.1404 0.76653
7.1405 0.76673
7.1409 0.76693
7.141 0.76713
7.1411 0.76733
7.1412 0.76753
7.1416 0.76773
7.1418 0.76794
7.1422 0.76814
7.1425 0.76834
7.1428 0.76854
7.1428 0.76874
7.1432 0.76894
7.1434 0.76915
7.1436 0.76935
7.1438 0.76955
7.1438 0.76975
7.1439 0.76995
7.1441 0.77015
7.1442 0.77035
7.1445 0.77056
7.1447 0.77076
7.1448 0.77096
7.1451 0.77116
7.1455 0.77136
7.1458 0.77156
7.1459 0.77177
7.146 0.77197
7.1461 0.77217
7.1465 0.77237
7.1467 0.77257
7.1469 0.77277
7.147 0.77297
7.1472 0.77318
7.1473 0.77338
7.1476 0.77358
7.1477 0.77378
7.1478 0.77398
7.1482 0.77418
7.1482 0.77439
7.1485 0.77459
7.1488 0.77479
7.1491 0.77499
7.1493 0.77519
7.1495 0.77539
7.1496 0.77559
7.1497 0.7758
7.1501 0.776
7.1504 0.7762
7.1505 0.7764
7.1506 0.7766
7.1507 0.7768
7.1507 0.77701
7.1511 0.77721
7.1512 0.77741
7.1514 0.77761
7.1515 0.77781
7.1516 0.77801
7.152 0.77821
7.1522 0.77842
7.1524 0.77862
7.1526 0.77882
7.1527 0.77902
7.1528 0.77922
7.153 0.77942
7.1532 0.77963
7.1535 0.77983
7.1536 0.78003
7.1538 0.78023
7.154 0.78043
7.1544 0.78063
7.1547 0.78083
7.1549 0.78104
7.1551 0.78124
7.1553 0.78144
7.1555 0.78164
7.1557 0.78184
7.1558 0.78204
7.1561 0.78225
7.1562 0.78245
7.1566 0.78265
7.1568 0.78285
7.1568 0.78305
7.1569 0.78325
7.157 0.78345
7.1573 0.78366
7.1575 0.78386
7.1576 0.78406
7.1578 0.78426
7.1582 0.78446
7.1584 0.78466
7.1585 0.78486
7.1588 0.78507
7.1589 0.78527
7.159 0.78547
7.1591 0.78567
7.1592 0.78587
7.1596 0.78607
7.1598 0.78628
7.1599 0.78648
7.1602 0.78668
7.1603 0.78688
7.1606 0.78708
7.1607 0.78728
7.1608 0.78748
7.1611 0.78769
7.1611 0.78789
7.1614 0.78809
7.1616 0.78829
7.1617 0.78849
7.1618 0.78869
7.1623 0.7889
7.1625 0.7891
7.1626 0.7893
7.1627 0.7895
7.1627 0.7897
7.163 0.7899
7.1632 0.7901
7.1637 0.79031
7.1638 0.79051
7.1639 0.79071
7.1641 0.79091
7.1641 0.79111
7.1642 0.79131
7.1645 0.79152
7.1646 0.79172
7.1648 0.79192
7.1649 0.79212
7.1651 0.79232
7.1655 0.79252
7.1661 0.79272
7.1665 0.79293
7.1667 0.79313
7.1668 0.79333
7.1674 0.79353
7.1675 0.79373
7.1677 0.79393
7.1683 0.79414
7.1684 0.79434
7.1685 0.79454
7.1687 0.79474
7.1688 0.79494
7.1689 0.79514
7.1693 0.79534
7.1696 0.79555
7.1705 0.79575
7.1708 0.79595
7.171 0.79615
7.1713 0.79635
7.1713 0.79655
7.1716 0.79676
7.1717 0.79696
7.1718 0.79716
7.1722 0.79736
7.1725 0.79756
7.1731 0.79776
7.1733 0.79796
7.1734 0.79817
7.1737 0.79837
7.1743 0.79857
7.1745 0.79877
7.1748 0.79897
7.1754 0.79917
7.1762 0.79938
7.1764 0.79958
7.1765 0.79978
7.1767 0.79998
7.1768 0.80018
7.177 0.80038
7.1776 0.80058
7.1778 0.80079
7.1779 0.80099
7.1779 0.80119
7.1781 0.80139
7.1785 0.80159
7.1787 0.80179
7.1788 0.802
7.1789 0.8022
7.1792 0.8024
7.1793 0.8026
7.1795 0.8028
7.1798 0.803
7.1801 0.8032
7.1804 0.80341
7.1806 0.80361
7.1811 0.80381
7.1814 0.80401
7.1814 0.80421
7.1818 0.80441
7.1818 0.80462
7.1822 0.80482
7.1823 0.80502
7.1826 0.80522
7.1831 0.80542
7.1835 0.80562
7.1838 0.80582
7.1846 0.80603
7.1851 0.80623
7.1854 0.80643
7.186 0.80663
7.1864 0.80683
7.1864 0.80703
7.1865 0.80723
7.1868 0.80744
7.1872 0.80764
7.1873 0.80784
7.1876 0.80804
7.1877 0.80824
7.1878 0.80844
7.1879 0.80865
7.1882 0.80885
7.1883 0.80905
7.1885 0.80925
7.1889 0.80945
7.1891 0.80965
7.1893 0.80985
7.1895 0.81006
7.1899 0.81026
7.19 0.81046
7.1901 0.81066
7.1903 0.81086
7.1903 0.81106
7.1907 0.81127
7.1912 0.81147
7.1914 0.81167
7.1915 0.81187
7.1921 0.81207
7.1927 0.81227
7.1928 0.81247
7.1932 0.81268
7.1934 0.81288
7.1936 0.81308
7.1939 0.81328
7.1941 0.81348
7.1942 0.81368
7.1944 0.81389
7.1944 0.81409
7.1946 0.81429
7.1947 0.81449
7.1951 0.81469
7.1955 0.81489
7.1959 0.81509
7.1961 0.8153
7.1962 0.8155
7.1963 0.8157
7.1964 0.8159
7.1966 0.8161
7.1966 0.8163
7.1969 0.81651
7.1975 0.81671
7.1978 0.81691
7.1979 0.81711
7.198 0.81731
7.1983 0.81751
7.1986 0.81771
7.1987 0.81792
7.1994 0.81812
7.1999 0.81832
7.2 0.81852
7.2001 0.81872
7.2005 0.81892
7.2007 0.81913
7.2013 0.81933
7.2014 0.81953
7.2015 0.81973
7.2018 0.81993
7.2021 0.82013
7.2022 0.82033
7.2024 0.82054
7.2025 0.82074
7.2026 0.82094
7.2026 0.82114
7.2027 0.82134
7.2028 0.82154
7.2031 0.82175
7.2034 0.82195
7.2039 0.82215
7.2042 0.82235
7.2045 0.82255
7.2052 0.82275
7.2055 0.82295
7.2069 0.82316
7.2072 0.82336
7.2074 0.82356
7.2075 0.82376
7.2076 0.82396
7.2082 0.82416
7.2082 0.82437
7.2083 0.82457
7.2086 0.82477
7.2088 0.82497
7.2089 0.82517
7.2093 0.82537
7.2094 0.82557
7.2096 0.82578
7.2101 0.82598
7.2102 0.82618
7.2108 0.82638
7.211 0.82658
7.2116 0.82678
7.2117 0.82699
7.2119 0.82719
7.2124 0.82739
7.2128 0.82759
7.213 0.82779
7.2133 0.82799
7.2135 0.82819
7.2136 0.8284
7.2141 0.8286
7.2146 0.8288
7.2147 0.829
7.215 0.8292
7.2151 0.8294
7.2156 0.8296
7.2162 0.82981
7.2164 0.83001
7.2167 0.83021
7.2178 0.83041
7.2179 0.83061
7.2185 0.83081
7.2193 0.83102
7.2196 0.83122
7.22 0.83142
7.2201 0.83162
7.2206 0.83182
7.2207 0.83202
7.2208 0.83222
7.2211 0.83243
7.2211 0.83263
7.2215 0.83283
7.2216 0.83303
7.2217 0.83323
7.2218 0.83343
7.2219 0.83364
7.2224 0.83384
7.2227 0.83404
7.223 0.83424
7.2232 0.83444
7.2232 0.83464
7.2234 0.83484
7.2237 0.83505
7.2238 0.83525
7.224 0.83545
7.2244 0.83565
7.2245 0.83585
7.2245 0.83605
7.2247 0.83626
7.2251 0.83646
7.2257 0.83666
7.2258 0.83686
7.2261 0.83706
7.2261 0.83726
7.2264 0.83746
7.2266 0.83767
7.2268 0.83787
7.2271 0.83807
7.2273 0.83827
7.2276 0.83847
7.2281 0.83867
7.2284 0.83888
7.2288 0.83908
7.2289 0.83928
7.2291 0.83948
7.2292 0.83968
7.2293 0.83988
7.2297 0.84008
7.2298 0.84029
7.2299 0.84049
7.2301 0.84069
7.2307 0.84089
7.2309 0.84109
7.2311 0.84129
7.2317 0.8415
7.2319 0.8417
7.2322 0.8419
7.2323 0.8421
7.2326 0.8423
7.2326 0.8425
7.2333 0.8427
7.2335 0.84291
7.2335 0.84311
7.2345 0.84331
7.2348 0.84351
7.235 0.84371
7.2351 0.84391
7.2352 0.84412
7.2356 0.84432
7.2359 0.84452
7.2362 0.84472
7.2365 0.84492
7.237 0.84512
7.2374 0.84532
7.2376 0.84553
7.2383 0.84573
7.2386 0.84593
7.2388 0.84613
7.239 0.84633
7.2399 0.84653
7.2402 0.84674
7.2412 0.84694
7.2417 0.84714
7.2421 0.84734
7.2421 0.84754
7.2426 0.84774
7.2429 0.84794
7.2432 0.84815
7.2435 0.84835
7.2436 0.84855
7.2437 0.84875
7.2446 0.84895
7.2448 0.84915
7.2453 0.84936
7.2455 0.84956
7.2461 0.84976
7.2466 0.84996
7.2468 0.85016
7.247 0.85036
7.248 0.85056
7.2486 0.85077
7.2489 0.85097
7.2491 0.85117
7.2497 0.85137
7.2498 0.85157
7.2498 0.85177
7.2499 0.85198
7.2506 0.85218
7.2507 0.85238
7.2508 0.85258
7.251 0.85278
7.2519 0.85298
7.2527 0.85318
7.2535 0.85339
7.2536 0.85359
7.2538 0.85379
7.2547 0.85399
7.2553 0.85419
7.2554 0.85439
7.2556 0.85459
7.256 0.8548
7.2566 0.855
7.2574 0.8552
7.258 0.8554
7.2584 0.8556
7.2588 0.8558
7.2595 0.85601
7.2601 0.85621
7.2604 0.85641
7.2606 0.85661
7.2614 0.85681
7.2622 0.85701
7.2628 0.85721
7.2632 0.85742
7.2635 0.85762
7.2641 0.85782
7.2643 0.85802
7.2652 0.85822
7.2653 0.85842
7.2657 0.85863
7.2663 0.85883
7.267 0.85903
7.2673 0.85923
7.2676 0.85943
7.268 0.85963
7.2683 0.85983
7.2688 0.86004
7.2697 0.86024
7.2706 0.86044
7.2712 0.86064
7.2714 0.86084
7.2716 0.86104
7.2721 0.86125
7.2725 0.86145
7.2727 0.86165
7.2733 0.86185
7.2739 0.86205
7.2744 0.86225
7.2746 0.86245
7.2751 0.86266
7.2756 0.86286
7.2767 0.86306
7.277 0.86326
7.2779 0.86346
7.2786 0.86366
7.28 0.86387
7.2801 0.86407
7.2803 0.86427
7.2804 0.86447
7.2812 0.86467
7.282 0.86487
7.2831 0.86507
7.2837 0.86528
7.2844 0.86548
7.285 0.86568
7.2859 0.86588
7.2866 0.86608
7.2876 0.86628
7.2881 0.86649
7.2885 0.86669
7.2895 0.86689
7.2904 0.86709
7.2907 0.86729
7.2909 0.86749
7.2913 0.86769
7.2913 0.8679
7.2921 0.8681
7.2924 0.8683
7.2931 0.8685
7.2935 0.8687
7.2937 0.8689
7.2941 0.86911
7.2947 0.86931
7.2954 0.86951
7.2959 0.86971
7.2961 0.86991
7.2969 0.87011
7.2976 0.87031
7.2979 0.87052
7.2984 0.87072
7.299 0.87092
7.2994 0.87112
7.3007 0.87132
7.301 0.87152
7.3017 0.87173
7.3024 0.87193
7.3033 0.87213
7.3037 0.87233
7.3039 0.87253
7.3046 0.87273
7.3048 0.87293
7.3056 0.87314
7.3065 0.87334
7.3069 0.87354
7.3074 0.87374
7.3082 0.87394
7.3085 0.87414
7.3088 0.87435
7.3092 0.87455
7.3094 0.87475
7.3101 0.87495
7.3109 0.87515
7.3118 0.87535
7.3124 0.87555
7.3134 0.87576
7.3137 0.87596
7.315 0.87616
7.3162 0.87636
7.3164 0.87656
7.3173 0.87676
7.3185 0.87696
7.3197 0.87717
7.3198 0.87737
7.3206 0.87757
7.3219 0.87777
7.3225 0.87797
7.3231 0.87817
7.3241 0.87838
7.3245 0.87858
7.3254 0.87878
7.3268 0.87898
7.3273 0.87918
7.3292 0.87938
7.3297 0.87958
7.3306 0.87979
7.3309 0.87999
7.3318 0.88019
7.3328 0.88039
7.3339 0.88059
7.3361 0.88079
7.337 0.881
7.3407 0.8812
7.3415 0.8814
7.3436 0.8816
7.3437 0.8818
7.3451 0.882
7.3458 0.8822
7.3494 0.88241
7.351 0.88261
7.3525 0.88281
7.3535 0.88301
7.3579 0.88321
7.3585 0.88341
7.3588 0.88362
7.3607 0.88382
7.361 0.88402
7.3615 0.88422
7.3633 0.88442
7.364 0.88462
7.3666 0.88482
7.3688 0.88503
7.3721 0.88523
7.3741 0.88543
7.3759 0.88563
7.3771 0.88583
7.3784 0.88603
7.3805 0.88624
7.383 0.88644
7.3858 0.88664
7.388 0.88684
7.3888 0.88704
7.3914 0.88724
7.3925 0.88744
7.3955 0.88765
7.3969 0.88785
7.3993 0.88805
7.4039 0.88825
7.4054 0.88845
7.4067 0.88865
7.4167 0.88886
7.427 0.88906
7.4334 0.88926
7.4392 0.88946
7.4409 0.88966
7.4557 0.88986
7.4581 0.89006
7.4704 0.89027


==> fig/eval/fgsmMnistAdv.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.92871 0.00040363
0.95441 0.00080727
0.95685 0.0012109
0.96156 0.0016145
0.96529 0.0020182
0.96695 0.0024218
0.96929 0.0028254
0.97171 0.0032291
0.97904 0.0036327
0.98202 0.0040363
0.98419 0.00444
0.98628 0.0048436
0.98802 0.0052472
0.98881 0.0056509
0.99017 0.0060545
0.99219 0.0064581
0.99327 0.0068618
0.99447 0.0072654
0.9951 0.007669
0.99577 0.0080727
0.99624 0.0084763
0.9975 0.0088799
0.99793 0.0092836
0.99941 0.0096872
0.99961 0.010091
1.0011 0.010494
1.0018 0.010898
1.0034 0.011302
1.0044 0.011705
1.0051 0.012109
1.0074 0.012513
1.0079 0.012916
1.0087 0.01332
1.0107 0.013724
1.0114 0.014127
1.0122 0.014531
1.013 0.014934
1.014 0.015338
1.0141 0.015742
1.0154 0.016145
1.0175 0.016549
1.0177 0.016953
1.0184 0.017356
1.0194 0.01776
1.0197 0.018163
1.0207 0.018567
1.021 0.018971
1.0219 0.019374
1.0227 0.019778
1.0232 0.020182
1.0239 0.020585
1.0247 0.020989
1.027 0.021393
1.0276 0.021796
1.0286 0.0222
1.0295 0.022603
1.0301 0.023007
1.0304 0.023411
1.0308 0.023814
1.031 0.024218
1.0316 0.024622
1.0319 0.025025
1.0326 0.025429
1.0329 0.025832
1.0331 0.026236
1.0334 0.02664
1.0347 0.027043
1.0348 0.027447
1.0351 0.027851
1.0361 0.028254
1.0368 0.028658
1.0373 0.029062
1.038 0.029465
1.0386 0.029869
1.0392 0.030272
1.0395 0.030676
1.0406 0.03108
1.0408 0.031483
1.0412 0.031887
1.0413 0.032291
1.0421 0.032694
1.0428 0.033098
1.044 0.033502
1.0444 0.033905
1.0454 0.034309
1.0464 0.034712
1.0467 0.035116
1.0475 0.03552
1.0478 0.035923
1.0485 0.036327
1.049 0.036731
1.0492 0.037134
1.0497 0.037538
1.0505 0.037941
1.0513 0.038345
1.052 0.038749
1.0523 0.039152
1.0528 0.039556
1.0531 0.03996
1.0537 0.040363
1.0549 0.040767
1.0553 0.041171
1.0558 0.041574
1.056 0.041978
1.0573 0.042381
1.0576 0.042785
1.0578 0.043189
1.0585 0.043592
1.0591 0.043996
1.0595 0.0444
1.0601 0.044803
1.0606 0.045207
1.0608 0.04561
1.0617 0.046014
1.0628 0.046418
1.063 0.046821
1.0633 0.047225
1.0638 0.047629
1.0641 0.048032
1.0643 0.048436
1.0648 0.04884
1.0649 0.049243
1.0651 0.049647
1.0654 0.05005
1.0656 0.050454
1.0662 0.050858
1.0665 0.051261
1.067 0.051665
1.0673 0.052069
1.0676 0.052472
1.0678 0.052876
1.0683 0.05328
1.0687 0.053683
1.0696 0.054087
1.0701 0.05449
1.0707 0.054894
1.0716 0.055298
1.072 0.055701
1.0728 0.056105
1.0733 0.056509
1.0739 0.056912
1.0743 0.057316
1.0748 0.057719
1.0751 0.058123
1.0758 0.058527
1.076 0.05893
1.0764 0.059334
1.0769 0.059738
1.0774 0.060141
1.0777 0.060545
1.0781 0.060949
1.0789 0.061352
1.0795 0.061756
1.0803 0.062159
1.0811 0.062563
1.0817 0.062967
1.0823 0.06337
1.0828 0.063774
1.0831 0.064178
1.0835 0.064581
1.0839 0.064985
1.0845 0.065388
1.0852 0.065792
1.0862 0.066196
1.0864 0.066599
1.0867 0.067003
1.0871 0.067407
1.0874 0.06781
1.0877 0.068214
1.0884 0.068618
1.089 0.069021
1.0893 0.069425
1.0901 0.069828
1.0915 0.070232
1.0919 0.070636
1.0927 0.071039
1.0937 0.071443
1.0939 0.071847
1.0945 0.07225
1.0958 0.072654
1.0963 0.073058
1.0966 0.073461
1.0971 0.073865
1.0978 0.074268
1.0986 0.074672
1.0991 0.075076
1.0999 0.075479
1.1005 0.075883
1.1012 0.076287
1.1023 0.07669
1.1028 0.077094
1.1044 0.077497
1.1056 0.077901
1.106 0.078305
1.1066 0.078708
1.1069 0.079112
1.1077 0.079516
1.108 0.079919
1.1096 0.080323
1.1105 0.080727
1.1111 0.08113
1.112 0.081534
1.113 0.081937
1.1131 0.082341
1.1135 0.082745
1.1138 0.083148
1.1148 0.083552
1.1155 0.083956
1.1163 0.084359
1.1177 0.084763
1.1188 0.085166
1.1204 0.08557
1.1219 0.085974
1.1229 0.086377
1.1246 0.086781
1.1258 0.087185
1.1279 0.087588
1.1285 0.087992
1.1297 0.088396
1.1315 0.088799
1.1328 0.089203
1.1342 0.089606
1.1363 0.09001
1.1383 0.090414
1.1442 0.090817
1.1471 0.091221
1.15 0.091625
1.1548 0.092028
1.1604 0.092432
1.1729 0.092836
1.7699 0.093239
1.8453 0.093643
1.8618 0.094046
1.8725 0.09445
1.8777 0.094854
1.8794 0.095257
1.8806 0.095661
1.8819 0.096065
1.8846 0.096468
1.888 0.096872
1.8908 0.097275
1.8945 0.097679
1.8973 0.098083
1.9 0.098486
1.9057 0.09889
1.9105 0.099294
1.9132 0.099697
1.9155 0.1001
1.9179 0.1005
1.9212 0.10091
1.9236 0.10131
1.9249 0.10172
1.9271 0.10212
1.9287 0.10252
1.9308 0.10293
1.9313 0.10333
1.9329 0.10373
1.9341 0.10414
1.9346 0.10454
1.936 0.10494
1.9386 0.10535
1.9407 0.10575
1.9422 0.10616
1.9434 0.10656
1.9441 0.10696
1.9454 0.10737
1.9467 0.10777
1.9481 0.10817
1.9494 0.10858
1.95 0.10898
1.951 0.10938
1.9518 0.10979
1.9523 0.11019
1.9528 0.1106
1.9543 0.111
1.9561 0.1114
1.9566 0.11181
1.9568 0.11221
1.9579 0.11261
1.9591 0.11302
1.9595 0.11342
1.9602 0.11382
1.9616 0.11423
1.9621 0.11463
1.9646 0.11504
1.9658 0.11544
1.9676 0.11584
1.9686 0.11625
1.9699 0.11665
1.9705 0.11705
1.9711 0.11746
1.9723 0.11786
1.973 0.11826
1.974 0.11867
1.9746 0.11907
1.9762 0.11948
1.9774 0.11988
1.9787 0.12028
1.9796 0.12069
1.9808 0.12109
1.9815 0.12149
1.9824 0.1219
1.9836 0.1223
1.9848 0.1227
1.9858 0.12311
1.9868 0.12351
1.9875 0.12392
1.988 0.12432
1.9883 0.12472
1.989 0.12513
1.9896 0.12553
1.99 0.12593
1.9902 0.12634
1.9909 0.12674
1.9914 0.12714
1.9928 0.12755
1.9933 0.12795
1.9941 0.12836
1.9945 0.12876
1.9953 0.12916
1.9956 0.12957
1.9969 0.12997
1.9975 0.13037
1.9985 0.13078
1.999 0.13118
1.9996 0.13158
2 0.13199
2.0008 0.13239
2.0019 0.1328
2.0024 0.1332
2.0032 0.1336
2.0043 0.13401
2.0047 0.13441
2.0056 0.13481
2.006 0.13522
2.0062 0.13562
2.0069 0.13602
2.0072 0.13643
2.0076 0.13683
2.0088 0.13724
2.0093 0.13764
2.0099 0.13804
2.0101 0.13845
2.0107 0.13885
2.0115 0.13925
2.0118 0.13966
2.0128 0.14006
2.0133 0.14046
2.0151 0.14087
2.0153 0.14127
2.016 0.14168
2.0172 0.14208
2.0177 0.14248
2.0188 0.14289
2.0194 0.14329
2.0199 0.14369
2.0208 0.1441
2.0216 0.1445
2.0219 0.1449
2.0225 0.14531
2.0227 0.14571
2.023 0.14612
2.0242 0.14652
2.0247 0.14692
2.0251 0.14733
2.0255 0.14773
2.0262 0.14813
2.0266 0.14854
2.0274 0.14894
2.0276 0.14934
2.0282 0.14975
2.0288 0.15015
2.0298 0.15055
2.0299 0.15096
2.0308 0.15136
2.0313 0.15177
2.0322 0.15217
2.0328 0.15257
2.0332 0.15298
2.0335 0.15338
2.0337 0.15378
2.0341 0.15419
2.0347 0.15459
2.0351 0.15499
2.0357 0.1554
2.0363 0.1558
2.0366 0.15621
2.0369 0.15661
2.0371 0.15701
2.0379 0.15742
2.0384 0.15782
2.0388 0.15822
2.0392 0.15863
2.0396 0.15903
2.0402 0.15943
2.0405 0.15984
2.0412 0.16024
2.0421 0.16065
2.0425 0.16105
2.0427 0.16145
2.0431 0.16186
2.0437 0.16226
2.0442 0.16266
2.0446 0.16307
2.0451 0.16347
2.0453 0.16387
2.0457 0.16428
2.0461 0.16468
2.0464 0.16509
2.0469 0.16549
2.0475 0.16589
2.0485 0.1663
2.049 0.1667
2.0494 0.1671
2.05 0.16751
2.0504 0.16791
2.051 0.16831
2.0518 0.16872
2.0523 0.16912
2.0525 0.16953
2.0529 0.16993
2.0538 0.17033
2.054 0.17074
2.0542 0.17114
2.0546 0.17154
2.0551 0.17195
2.0555 0.17235
2.0557 0.17275
2.0561 0.17316
2.0567 0.17356
2.0572 0.17397
2.0575 0.17437
2.0578 0.17477
2.0589 0.17518
2.0593 0.17558
2.0595 0.17598
2.0607 0.17639
2.0609 0.17679
2.0613 0.17719
2.0616 0.1776
2.0624 0.178
2.0628 0.17841
2.0631 0.17881
2.0637 0.17921
2.0638 0.17962
2.064 0.18002
2.0646 0.18042
2.065 0.18083
2.0655 0.18123
2.0657 0.18163
2.0662 0.18204
2.0668 0.18244
2.0672 0.18285
2.0674 0.18325
2.0678 0.18365
2.0688 0.18406
2.0689 0.18446
2.0691 0.18486
2.0694 0.18527
2.0698 0.18567
2.0704 0.18607
2.0709 0.18648
2.0713 0.18688
2.0718 0.18729
2.0722 0.18769
2.0724 0.18809
2.0727 0.1885
2.0733 0.1889
2.0734 0.1893
2.0736 0.18971
2.0739 0.19011
2.074 0.19051
2.0745 0.19092
2.0748 0.19132
2.0751 0.19173
2.0757 0.19213
2.0759 0.19253
2.0762 0.19294
2.077 0.19334
2.0773 0.19374
2.0777 0.19415
2.0782 0.19455
2.0785 0.19495
2.0789 0.19536
2.0797 0.19576
2.0803 0.19617
2.0808 0.19657
2.0809 0.19697
2.0811 0.19738
2.0814 0.19778
2.0817 0.19818
2.0818 0.19859
2.0824 0.19899
2.0825 0.19939
2.0832 0.1998
2.0838 0.2002
2.0841 0.20061
2.0847 0.20101
2.085 0.20141
2.0852 0.20182
2.0856 0.20222
2.0857 0.20262
2.0864 0.20303
2.0867 0.20343
2.0869 0.20383
2.087 0.20424
2.0873 0.20464
2.0875 0.20505
2.0879 0.20545
2.0883 0.20585
2.0886 0.20626
2.0892 0.20666
2.0897 0.20706
2.0898 0.20747
2.0902 0.20787
2.0905 0.20827
2.0905 0.20868
2.091 0.20908
2.0911 0.20949
2.0915 0.20989
2.0917 0.21029
2.092 0.2107
2.0925 0.2111
2.0928 0.2115
2.093 0.21191
2.0937 0.21231
2.0938 0.21271
2.0942 0.21312
2.0946 0.21352
2.0949 0.21393
2.0951 0.21433
2.0959 0.21473
2.0962 0.21514
2.0965 0.21554
2.0968 0.21594
2.0973 0.21635
2.0976 0.21675
2.0976 0.21715
2.0981 0.21756
2.0984 0.21796
2.099 0.21837
2.0992 0.21877
2.0996 0.21917
2.1001 0.21958
2.1005 0.21998
2.1008 0.22038
2.101 0.22079
2.1014 0.22119
2.102 0.22159
2.1023 0.222
2.1024 0.2224
2.1027 0.22281
2.1029 0.22321
2.1033 0.22361
2.1042 0.22402
2.1044 0.22442
2.1046 0.22482
2.1048 0.22523
2.1049 0.22563
2.1051 0.22603
2.1053 0.22644
2.1056 0.22684
2.1057 0.22725
2.1063 0.22765
2.1066 0.22805
2.1071 0.22846
2.1075 0.22886
2.108 0.22926
2.1082 0.22967
2.1084 0.23007
2.1086 0.23047
2.1087 0.23088
2.1092 0.23128
2.1097 0.23169
2.1098 0.23209
2.1099 0.23249
2.1103 0.2329
2.1109 0.2333
2.1115 0.2337
2.1118 0.23411
2.1119 0.23451
2.1122 0.23491
2.1127 0.23532
2.1131 0.23572
2.1135 0.23613
2.1139 0.23653
2.1143 0.23693
2.1148 0.23734
2.1153 0.23774
2.1157 0.23814
2.116 0.23855
2.1166 0.23895
2.1174 0.23935
2.1177 0.23976
2.1182 0.24016
2.1185 0.24057
2.1187 0.24097
2.1192 0.24137
2.1198 0.24178
2.1204 0.24218
2.1206 0.24258
2.1213 0.24299
2.1217 0.24339
2.122 0.24379
2.1222 0.2442
2.123 0.2446
2.1234 0.24501
2.1236 0.24541
2.1237 0.24581
2.1238 0.24622
2.1241 0.24662
2.1245 0.24702
2.125 0.24743
2.1254 0.24783
2.1258 0.24823
2.1262 0.24864
2.1265 0.24904
2.127 0.24945
2.1273 0.24985
2.1274 0.25025
2.1276 0.25066
2.1283 0.25106
2.1286 0.25146
2.1291 0.25187
2.1294 0.25227
2.1297 0.25267
2.13 0.25308
2.1304 0.25348
2.1307 0.25388
2.1309 0.25429
2.1311 0.25469
2.1314 0.2551
2.1317 0.2555
2.132 0.2559
2.1324 0.25631
2.1328 0.25671
2.1331 0.25711
2.1334 0.25752
2.1342 0.25792
2.1345 0.25832
2.1354 0.25873
2.1357 0.25913
2.136 0.25954
2.1363 0.25994
2.1365 0.26034
2.1366 0.26075
2.1369 0.26115
2.1375 0.26155
2.1379 0.26196
2.1381 0.26236
2.1384 0.26276
2.139 0.26317
2.1392 0.26357
2.1394 0.26398
2.1396 0.26438
2.1401 0.26478
2.1403 0.26519
2.1406 0.26559
2.1411 0.26599
2.1413 0.2664
2.1417 0.2668
2.1424 0.2672
2.1427 0.26761
2.1428 0.26801
2.1431 0.26842
2.1437 0.26882
2.1439 0.26922
2.1444 0.26963
2.1447 0.27003
2.1453 0.27043
2.1458 0.27084
2.1461 0.27124
2.1465 0.27164
2.147 0.27205
2.1476 0.27245
2.148 0.27286
2.1486 0.27326
2.149 0.27366
2.1495 0.27407
2.1498 0.27447
2.1501 0.27487
2.1502 0.27528
2.1507 0.27568
2.1512 0.27608
2.1515 0.27649
2.152 0.27689
2.1526 0.2773
2.1529 0.2777
2.1531 0.2781
2.1534 0.27851
2.154 0.27891
2.1541 0.27931
2.1545 0.27972
2.1547 0.28012
2.1552 0.28052
2.1554 0.28093
2.1558 0.28133
2.156 0.28174
2.1563 0.28214
2.1568 0.28254
2.157 0.28295
2.1572 0.28335
2.1574 0.28375
2.1576 0.28416
2.1579 0.28456
2.1583 0.28496
2.1586 0.28537
2.1587 0.28577
2.1588 0.28618
2.1592 0.28658
2.1593 0.28698
2.1595 0.28739
2.16 0.28779
2.1606 0.28819
2.161 0.2886
2.161 0.289
2.1616 0.2894
2.1621 0.28981
2.1626 0.29021
2.1628 0.29062
2.1631 0.29102
2.1636 0.29142
2.1641 0.29183
2.1645 0.29223
2.1647 0.29263
2.165 0.29304
2.1652 0.29344
2.1656 0.29384
2.1665 0.29425
2.1668 0.29465
2.1675 0.29506
2.1677 0.29546
2.1681 0.29586
2.1685 0.29627
2.169 0.29667
2.1693 0.29707
2.1696 0.29748
2.1699 0.29788
2.1704 0.29828
2.1707 0.29869
2.1719 0.29909
2.1722 0.2995
2.1729 0.2999
2.1733 0.3003
2.1736 0.30071
2.1741 0.30111
2.1743 0.30151
2.1748 0.30192
2.1751 0.30232
2.1754 0.30272
2.1763 0.30313
2.1766 0.30353
2.1772 0.30394
2.1775 0.30434
2.1778 0.30474
2.1779 0.30515
2.1787 0.30555
2.1801 0.30595
2.1805 0.30636
2.1809 0.30676
2.1812 0.30716
2.1816 0.30757
2.1819 0.30797
2.1824 0.30838
2.1827 0.30878
2.1832 0.30918
2.1835 0.30959
2.184 0.30999
2.1844 0.31039
2.1851 0.3108
2.1853 0.3112
2.186 0.3116
2.1862 0.31201
2.1871 0.31241
2.1876 0.31282
2.1886 0.31322
2.1893 0.31362
2.1896 0.31403
2.1902 0.31443
2.1904 0.31483
2.1908 0.31524
2.1916 0.31564
2.1918 0.31604
2.1922 0.31645
2.1932 0.31685
2.1934 0.31726
2.1938 0.31766
2.1944 0.31806
2.1952 0.31847
2.1955 0.31887
2.1961 0.31927
2.1967 0.31968
2.1973 0.32008
2.1984 0.32048
2.199 0.32089
2.1996 0.32129
2.2 0.3217
2.2009 0.3221
2.2013 0.3225
2.2017 0.32291
2.202 0.32331
2.2024 0.32371
2.2026 0.32412
2.2032 0.32452
2.2042 0.32492
2.2048 0.32533
2.2052 0.32573
2.2061 0.32614
2.2069 0.32654
2.207 0.32694
2.2075 0.32735
2.2079 0.32775
2.209 0.32815
2.2091 0.32856
2.2097 0.32896
2.2102 0.32936
2.2108 0.32977
2.2113 0.33017
2.2118 0.33058
2.2124 0.33098
2.2134 0.33138
2.2143 0.33179
2.2146 0.33219
2.2155 0.33259
2.2161 0.333
2.2168 0.3334
2.2174 0.3338
2.2182 0.33421
2.2188 0.33461
2.2193 0.33502
2.2198 0.33542
2.2208 0.33582
2.2215 0.33623
2.2222 0.33663
2.2228 0.33703
2.2236 0.33744
2.2241 0.33784
2.2244 0.33824
2.2248 0.33865
2.2251 0.33905
2.2259 0.33946
2.2265 0.33986
2.2271 0.34026
2.2276 0.34067
2.2289 0.34107
2.2294 0.34147
2.2304 0.34188
2.2314 0.34228
2.2318 0.34268
2.2327 0.34309
2.2334 0.34349
2.2348 0.3439
2.2358 0.3443
2.2366 0.3447
2.2374 0.34511
2.2387 0.34551
2.2395 0.34591
2.2401 0.34632
2.2406 0.34672
2.2417 0.34712
2.2431 0.34753
2.2447 0.34793
2.2461 0.34834
2.2465 0.34874
2.2468 0.34914
2.2477 0.34955
2.248 0.34995
2.2486 0.35035
2.2494 0.35076
2.2504 0.35116
2.251 0.35156
2.252 0.35197
2.2525 0.35237
2.2537 0.35277
2.2539 0.35318
2.2556 0.35358
2.2564 0.35399
2.2567 0.35439
2.2583 0.35479
2.2594 0.3552
2.2604 0.3556
2.2609 0.356
2.2625 0.35641
2.2648 0.35681
2.2654 0.35721
2.2675 0.35762
2.2688 0.35802
2.2695 0.35843
2.2706 0.35883
2.272 0.35923
2.2727 0.35964
2.2738 0.36004
2.2741 0.36044
2.2755 0.36085
2.2778 0.36125
2.2791 0.36165
2.2803 0.36206
2.2812 0.36246
2.2827 0.36287
2.2833 0.36327
2.2844 0.36367
2.2857 0.36408
2.2863 0.36448
2.2868 0.36488
2.2886 0.36529
2.2901 0.36569
2.2913 0.36609
2.2924 0.3665
2.2939 0.3669
2.2954 0.36731
2.2964 0.36771
2.3 0.36811
2.3023 0.36852
2.3032 0.36892
2.3079 0.36932
2.3135 0.36973
2.3292 0.37013
2.3339 0.37053
2.3613 0.37094
2.369 0.37134
3.6084 0.37175
3.6279 0.37215
3.6657 0.37255
3.6853 0.37296
3.6986 0.37336
3.7085 0.37376
3.7171 0.37417
3.7303 0.37457
3.7415 0.37497
3.7474 0.37538
3.7542 0.37578
3.7596 0.37619
3.7647 0.37659
3.7714 0.37699
3.7773 0.3774
3.7796 0.3778
3.7914 0.3782
3.7944 0.37861
3.7995 0.37901
3.8048 0.37941
3.808 0.37982
3.8095 0.38022
3.8136 0.38063
3.8148 0.38103
3.8178 0.38143
3.8216 0.38184
3.8226 0.38224
3.8252 0.38264
3.8282 0.38305
3.8317 0.38345
3.8321 0.38385
3.8341 0.38426
3.8376 0.38466
3.8391 0.38507
3.8423 0.38547
3.8454 0.38587
3.8457 0.38628
3.8469 0.38668
3.8486 0.38708
3.8503 0.38749
3.8532 0.38789
3.8561 0.38829
3.8572 0.3887
3.8587 0.3891
3.8601 0.38951
3.8611 0.38991
3.8626 0.39031
3.8639 0.39072
3.8654 0.39112
3.8658 0.39152
3.8668 0.39193
3.8704 0.39233
3.8716 0.39273
3.8735 0.39314
3.8743 0.39354
3.8748 0.39395
3.8769 0.39435
3.8778 0.39475
3.8798 0.39516
3.8823 0.39556
3.884 0.39596
3.8856 0.39637
3.8863 0.39677
3.8872 0.39717
3.8882 0.39758
3.8891 0.39798
3.8902 0.39839
3.893 0.39879
3.8936 0.39919
3.8956 0.3996
3.8963 0.4
3.8987 0.4004
3.901 0.40081
3.9015 0.40121
3.9037 0.40161
3.9044 0.40202
3.9067 0.40242
3.9072 0.40283
3.9081 0.40323
3.9087 0.40363
3.9092 0.40404
3.91 0.40444
3.9107 0.40484
3.9126 0.40525
3.9138 0.40565
3.914 0.40605
3.9149 0.40646
3.9157 0.40686
3.9162 0.40727
3.9174 0.40767
3.9184 0.40807
3.9195 0.40848
3.9213 0.40888
3.9221 0.40928
3.9239 0.40969
3.9256 0.41009
3.9273 0.41049
3.9279 0.4109
3.9295 0.4113
3.93 0.41171
3.9307 0.41211
3.9314 0.41251
3.9324 0.41292
3.9336 0.41332
3.9352 0.41372
3.9355 0.41413
3.9371 0.41453
3.9385 0.41493
3.9388 0.41534
3.9396 0.41574
3.9401 0.41615
3.9412 0.41655
3.9436 0.41695
3.9442 0.41736
3.9447 0.41776
3.9458 0.41816
3.9471 0.41857
3.9481 0.41897
3.9497 0.41937
3.9498 0.41978
3.9506 0.42018
3.9513 0.42059
3.9524 0.42099
3.9539 0.42139
3.954 0.4218
3.9547 0.4222
3.9549 0.4226
3.9564 0.42301
3.957 0.42341
3.9587 0.42381
3.9593 0.42422
3.9608 0.42462
3.9615 0.42503
3.9622 0.42543
3.9633 0.42583
3.9653 0.42624
3.9667 0.42664
3.9673 0.42704
3.9679 0.42745
3.9687 0.42785
3.9704 0.42825
3.9718 0.42866
3.9733 0.42906
3.9741 0.42947
3.9752 0.42987
3.9756 0.43027
3.9771 0.43068
3.978 0.43108
3.9784 0.43148
3.9794 0.43189
3.9799 0.43229
3.9805 0.43269
3.9815 0.4331
3.9819 0.4335
3.9828 0.43391
3.9833 0.43431
3.9839 0.43471
3.9841 0.43512
3.9846 0.43552
3.985 0.43592
3.9852 0.43633
3.9865 0.43673
3.9873 0.43713
3.9881 0.43754
3.9885 0.43794
3.9887 0.43835
3.9899 0.43875
3.9901 0.43915
3.9907 0.43956
3.992 0.43996
3.9929 0.44036
3.9945 0.44077
3.9948 0.44117
3.9967 0.44157
3.9977 0.44198
3.9998 0.44238
4 0.44279
4.001 0.44319
4.0015 0.44359
4.002 0.444
4.0024 0.4444
4.0035 0.4448
4.004 0.44521
4.0046 0.44561
4.005 0.44601
4.0065 0.44642
4.0067 0.44682
4.007 0.44723
4.0073 0.44763
4.0079 0.44803
4.0084 0.44844
4.0102 0.44884
4.0109 0.44924
4.0122 0.44965
4.0132 0.45005
4.0144 0.45045
4.0149 0.45086
4.0162 0.45126
4.0173 0.45166
4.0176 0.45207
4.0181 0.45247
4.0187 0.45288
4.0198 0.45328
4.0201 0.45368
4.0215 0.45409
4.0223 0.45449
4.0231 0.45489
4.0237 0.4553
4.0245 0.4557
4.0247 0.4561
4.0258 0.45651
4.0264 0.45691
4.0267 0.45732
4.028 0.45772
4.0286 0.45812
4.0289 0.45853
4.0296 0.45893
4.0302 0.45933
4.0307 0.45974
4.0316 0.46014
4.0318 0.46054
4.0322 0.46095
4.0332 0.46135
4.0334 0.46176
4.0344 0.46216
4.0348 0.46256
4.0351 0.46297
4.0352 0.46337
4.0358 0.46377
4.0369 0.46418
4.0378 0.46458
4.0389 0.46498
4.0395 0.46539
4.0398 0.46579
4.0405 0.4662
4.0408 0.4666
4.0414 0.467
4.0418 0.46741
4.0426 0.46781
4.043 0.46821
4.0437 0.46862
4.0443 0.46902
4.0447 0.46942
4.0449 0.46983
4.0454 0.47023
4.046 0.47064
4.0469 0.47104
4.0472 0.47144
4.0475 0.47185
4.0478 0.47225
4.0483 0.47265
4.0489 0.47306
4.0497 0.47346
4.0501 0.47386
4.051 0.47427
4.0516 0.47467
4.0518 0.47508
4.052 0.47548
4.0527 0.47588
4.0534 0.47629
4.0545 0.47669
4.0548 0.47709
4.0552 0.4775
4.0559 0.4779
4.0563 0.4783
4.0569 0.47871
4.0576 0.47911
4.0584 0.47952
4.0588 0.47992
4.0591 0.48032
4.0593 0.48073
4.0596 0.48113
4.06 0.48153
4.061 0.48194
4.0618 0.48234
4.0622 0.48274
4.0632 0.48315
4.0639 0.48355
4.0649 0.48396
4.0658 0.48436
4.0662 0.48476
4.0668 0.48517
4.0674 0.48557
4.0681 0.48597
4.0685 0.48638
4.0688 0.48678
4.069 0.48718
4.0694 0.48759
4.0696 0.48799
4.0701 0.4884
4.0707 0.4888
4.0713 0.4892
4.0717 0.48961
4.0727 0.49001
4.0731 0.49041
4.0739 0.49082
4.0744 0.49122
4.0748 0.49162
4.0751 0.49203
4.0753 0.49243
4.0759 0.49284
4.0762 0.49324
4.0765 0.49364
4.0778 0.49405
4.0781 0.49445
4.0788 0.49485
4.0795 0.49526
4.0799 0.49566
4.0805 0.49606
4.0808 0.49647
4.0812 0.49687
4.0818 0.49728
4.082 0.49768
4.0827 0.49808
4.0831 0.49849
4.0838 0.49889
4.084 0.49929
4.0845 0.4997
4.0857 0.5001
4.0868 0.5005
4.0874 0.50091
4.0876 0.50131
4.0882 0.50172
4.0885 0.50212
4.0889 0.50252
4.0892 0.50293
4.0896 0.50333
4.0901 0.50373
4.0903 0.50414
4.0912 0.50454
4.0917 0.50494
4.0923 0.50535
4.0928 0.50575
4.0934 0.50616
4.0937 0.50656
4.0939 0.50696
4.0942 0.50737
4.0946 0.50777
4.0949 0.50817
4.0957 0.50858
4.0961 0.50898
4.0966 0.50938
4.0975 0.50979
4.0978 0.51019
4.0984 0.5106
4.0988 0.511
4.0991 0.5114
4.0994 0.51181
4.0999 0.51221
4.1001 0.51261
4.1007 0.51302
4.1008 0.51342
4.1013 0.51382
4.1016 0.51423
4.1021 0.51463
4.1025 0.51504
4.103 0.51544
4.1035 0.51584
4.1038 0.51625
4.104 0.51665
4.1043 0.51705
4.1051 0.51746
4.1054 0.51786
4.1057 0.51826
4.1071 0.51867
4.1074 0.51907
4.1076 0.51948
4.1077 0.51988
4.1085 0.52028
4.1091 0.52069
4.1098 0.52109
4.1099 0.52149
4.1106 0.5219
4.1121 0.5223
4.1128 0.5227
4.1132 0.52311
4.1135 0.52351
4.1138 0.52392
4.1142 0.52432
4.1145 0.52472
4.1152 0.52513
4.1156 0.52553
4.116 0.52593
4.1163 0.52634
4.1167 0.52674
4.118 0.52714
4.1184 0.52755
4.1185 0.52795
4.1189 0.52836
4.1192 0.52876
4.1195 0.52916
4.1202 0.52957
4.121 0.52997
4.1216 0.53037
4.122 0.53078
4.1229 0.53118
4.1231 0.53158
4.1237 0.53199
4.1241 0.53239
4.1252 0.5328
4.1258 0.5332
4.1262 0.5336
4.127 0.53401
4.1278 0.53441
4.128 0.53481
4.1282 0.53522
4.1287 0.53562
4.1292 0.53602
4.13 0.53643
4.1304 0.53683
4.1308 0.53724
4.1315 0.53764
4.132 0.53804
4.1328 0.53845
4.1332 0.53885
4.1338 0.53925
4.1343 0.53966
4.1351 0.54006
4.136 0.54046
4.1363 0.54087
4.1365 0.54127
4.1368 0.54168
4.137 0.54208
4.1373 0.54248
4.1376 0.54289
4.1378 0.54329
4.1395 0.54369
4.1399 0.5441
4.1402 0.5445
4.1409 0.5449
4.1423 0.54531
4.1428 0.54571
4.1433 0.54612
4.1437 0.54652
4.1439 0.54692
4.1445 0.54733
4.1448 0.54773
4.1455 0.54813
4.1459 0.54854
4.1462 0.54894
4.1469 0.54934
4.1473 0.54975
4.1479 0.55015
4.1484 0.55055
4.1489 0.55096
4.1495 0.55136
4.1501 0.55177
4.1506 0.55217
4.1514 0.55257
4.1517 0.55298
4.152 0.55338
4.1523 0.55378
4.1531 0.55419
4.1537 0.55459
4.1541 0.55499
4.1543 0.5554
4.1553 0.5558
4.1556 0.55621
4.1562 0.55661
4.1566 0.55701
4.1569 0.55742
4.1576 0.55782
4.1578 0.55822
4.1589 0.55863
4.1593 0.55903
4.1595 0.55943
4.1596 0.55984
4.1597 0.56024
4.1601 0.56065
4.1604 0.56105
4.1613 0.56145
4.1617 0.56186
4.1617 0.56226
4.1622 0.56266
4.1629 0.56307
4.1631 0.56347
4.1639 0.56387
4.1642 0.56428
4.1649 0.56468
4.1651 0.56509
4.1654 0.56549
4.1661 0.56589
4.1669 0.5663
4.1671 0.5667
4.1673 0.5671
4.1679 0.56751
4.1682 0.56791
4.1691 0.56831
4.1696 0.56872
4.1699 0.56912
4.1703 0.56953
4.171 0.56993
4.1715 0.57033
4.172 0.57074
4.1725 0.57114
4.1729 0.57154
4.173 0.57195
4.1733 0.57235
4.1741 0.57275
4.1744 0.57316
4.175 0.57356
4.1753 0.57397
4.1755 0.57437
4.1757 0.57477
4.176 0.57518
4.1765 0.57558
4.1772 0.57598
4.1774 0.57639
4.1779 0.57679
4.1786 0.57719
4.1791 0.5776
4.1794 0.578
4.1798 0.57841
4.1802 0.57881
4.1808 0.57921
4.1809 0.57962
4.181 0.58002
4.1814 0.58042
4.1817 0.58083
4.1819 0.58123
4.1823 0.58163
4.1829 0.58204
4.1834 0.58244
4.1839 0.58285
4.184 0.58325
4.1848 0.58365
4.1853 0.58406
4.1856 0.58446
4.1857 0.58486
4.1861 0.58527
4.1865 0.58567
4.1871 0.58607
4.1871 0.58648
4.1874 0.58688
4.1881 0.58729
4.1886 0.58769
4.189 0.58809
4.1893 0.5885
4.19 0.5889
4.1902 0.5893
4.1909 0.58971
4.1912 0.59011
4.1915 0.59051
4.1921 0.59092
4.1924 0.59132
4.1927 0.59173
4.1933 0.59213
4.194 0.59253
4.1942 0.59294
4.1944 0.59334
4.1951 0.59374
4.1953 0.59415
4.1955 0.59455
4.1964 0.59495
4.1967 0.59536
4.1968 0.59576
4.1972 0.59617
4.1974 0.59657
4.1979 0.59697
4.1986 0.59738
4.1989 0.59778
4.1996 0.59818
4.1999 0.59859
4.2 0.59899
4.2001 0.59939
4.2004 0.5998
4.2007 0.6002
4.2011 0.60061
4.2017 0.60101
4.2024 0.60141
4.2028 0.60182
4.2035 0.60222
4.2037 0.60262
4.204 0.60303
4.2047 0.60343
4.2048 0.60383
4.205 0.60424
4.2053 0.60464
4.2055 0.60505
4.2061 0.60545
4.2068 0.60585
4.2074 0.60626
4.2075 0.60666
4.2077 0.60706
4.2079 0.60747
4.2081 0.60787
4.2084 0.60827
4.2089 0.60868
4.2092 0.60908
4.2095 0.60949
4.21 0.60989
4.2109 0.61029
4.2114 0.6107
4.2118 0.6111
4.2124 0.6115
4.2124 0.61191
4.2127 0.61231
4.2132 0.61271
4.2134 0.61312
4.2135 0.61352
4.2138 0.61393
4.214 0.61433
4.2143 0.61473
4.2145 0.61514
4.2152 0.61554
4.2154 0.61594
4.2159 0.61635
4.2166 0.61675
4.217 0.61715
4.2174 0.61756
4.2177 0.61796
4.2182 0.61837
4.2184 0.61877
4.2189 0.61917
4.219 0.61958
4.2194 0.61998
4.2196 0.62038
4.2199 0.62079
4.2206 0.62119
4.2216 0.62159
4.2218 0.622
4.2223 0.6224
4.2225 0.62281
4.2228 0.62321
4.2231 0.62361
4.2236 0.62402
4.2239 0.62442
4.224 0.62482
4.2244 0.62523
4.2248 0.62563
4.225 0.62603
4.2251 0.62644
4.2259 0.62684
4.2261 0.62725
4.2263 0.62765
4.2264 0.62805
4.2266 0.62846
4.2271 0.62886
4.2274 0.62926
4.2278 0.62967
4.2282 0.63007
4.2286 0.63047
4.2293 0.63088
4.2295 0.63128
4.2297 0.63169
4.23 0.63209
4.2306 0.63249
4.231 0.6329
4.2316 0.6333
4.2319 0.6337
4.2324 0.63411
4.233 0.63451
4.2332 0.63491
4.2335 0.63532
4.2337 0.63572
4.2339 0.63613
4.234 0.63653
4.2342 0.63693
4.2344 0.63734
4.2347 0.63774
4.2348 0.63814
4.2351 0.63855
4.2355 0.63895
4.2358 0.63935
4.2361 0.63976
4.2371 0.64016
4.2375 0.64057
4.2379 0.64097
4.2379 0.64137
4.2382 0.64178
4.2387 0.64218
4.239 0.64258
4.2393 0.64299
4.2397 0.64339
4.2401 0.64379
4.2405 0.6442
4.2407 0.6446
4.2412 0.64501
4.2414 0.64541
4.2416 0.64581
4.2419 0.64622
4.2424 0.64662
4.2426 0.64702
4.2432 0.64743
4.2435 0.64783
4.2439 0.64823
4.2445 0.64864
4.2451 0.64904
4.2454 0.64945
4.246 0.64985
4.2466 0.65025
4.2472 0.65066
4.2474 0.65106
4.2479 0.65146
4.2486 0.65187
4.2495 0.65227
4.2498 0.65267
4.25 0.65308
4.2502 0.65348
4.2507 0.65388
4.2511 0.65429
4.2514 0.65469
4.2516 0.6551
4.2518 0.6555
4.2521 0.6559
4.2522 0.65631
4.2526 0.65671
4.2531 0.65711
4.2538 0.65752
4.2541 0.65792
4.2545 0.65832
4.255 0.65873
4.256 0.65913
4.2562 0.65954
4.2564 0.65994
4.2568 0.66034
4.257 0.66075
4.2572 0.66115
4.2577 0.66155
4.258 0.66196
4.2584 0.66236
4.2588 0.66276
4.2592 0.66317
4.2597 0.66357
4.2603 0.66398
4.2609 0.66438
4.261 0.66478
4.2611 0.66519
4.2615 0.66559
4.2623 0.66599
4.2626 0.6664
4.2631 0.6668
4.2635 0.6672
4.264 0.66761
4.2642 0.66801
4.2646 0.66842
4.2649 0.66882
4.2657 0.66922
4.2659 0.66963
4.2662 0.67003
4.2664 0.67043
4.2668 0.67084
4.267 0.67124
4.2674 0.67164
4.2677 0.67205
4.268 0.67245
4.2684 0.67286
4.2687 0.67326
4.2696 0.67366
4.2702 0.67407
4.2708 0.67447
4.2709 0.67487
4.271 0.67528
4.2723 0.67568
4.2724 0.67608
4.273 0.67649
4.2732 0.67689
4.2737 0.6773
4.2742 0.6777
4.2743 0.6781
4.2745 0.67851
4.2753 0.67891
4.2755 0.67931
4.2757 0.67972
4.2764 0.68012
4.2767 0.68052
4.277 0.68093
4.2775 0.68133
4.278 0.68174
4.2785 0.68214
4.2787 0.68254
4.2791 0.68295
4.2793 0.68335
4.2797 0.68375
4.2801 0.68416
4.2807 0.68456
4.2814 0.68496
4.2818 0.68537
4.2823 0.68577
4.2827 0.68618
4.2831 0.68658
4.2833 0.68698
4.2843 0.68739
4.2848 0.68779
4.2849 0.68819
4.2852 0.6886
4.2857 0.689
4.2862 0.6894
4.2867 0.68981
4.2869 0.69021
4.2873 0.69062
4.2876 0.69102
4.2878 0.69142
4.2882 0.69183
4.2887 0.69223
4.2888 0.69263
4.2891 0.69304
4.2895 0.69344
4.2897 0.69384
4.2898 0.69425
4.2903 0.69465
4.2904 0.69506
4.2907 0.69546
4.2913 0.69586
4.2917 0.69627
4.2919 0.69667
4.2923 0.69707
4.2926 0.69748
4.2932 0.69788
4.2933 0.69828
4.2936 0.69869
4.294 0.69909
4.2943 0.6995
4.2947 0.6999
4.295 0.7003
4.2953 0.70071
4.2955 0.70111
4.2961 0.70151
4.2963 0.70192
4.2969 0.70232
4.2973 0.70272
4.2981 0.70313
4.2983 0.70353
4.2986 0.70394
4.2989 0.70434
4.299 0.70474
4.2994 0.70515
4.2995 0.70555
4.3004 0.70595
4.3007 0.70636
4.3011 0.70676
4.3018 0.70716
4.3021 0.70757
4.3024 0.70797
4.3029 0.70838
4.3031 0.70878
4.3034 0.70918
4.3035 0.70959
4.3037 0.70999
4.304 0.71039
4.3044 0.7108
4.3047 0.7112
4.3049 0.7116
4.3053 0.71201
4.3056 0.71241
4.306 0.71282
4.3064 0.71322
4.3067 0.71362
4.3071 0.71403
4.3076 0.71443
4.3079 0.71483
4.3084 0.71524
4.3088 0.71564
4.3094 0.71604
4.3098 0.71645
4.3102 0.71685
4.3105 0.71726
4.3111 0.71766
4.3118 0.71806
4.3125 0.71847
4.313 0.71887
4.3134 0.71927
4.3137 0.71968
4.3143 0.72008
4.3147 0.72048
4.315 0.72089
4.3156 0.72129
4.3158 0.7217
4.3163 0.7221
4.3169 0.7225
4.3173 0.72291
4.3174 0.72331
4.318 0.72371
4.3183 0.72412
4.3185 0.72452
4.3187 0.72492
4.3194 0.72533
4.3197 0.72573
4.3201 0.72614
4.3205 0.72654
4.321 0.72694
4.3215 0.72735
4.3217 0.72775
4.322 0.72815
4.322 0.72856
4.3225 0.72896
4.323 0.72936
4.3232 0.72977
4.3235 0.73017
4.3238 0.73058
4.3241 0.73098
4.3246 0.73138
4.3251 0.73179
4.3256 0.73219
4.3262 0.73259
4.3267 0.733
4.327 0.7334
4.3272 0.7338
4.3274 0.73421
4.3279 0.73461
4.3281 0.73502
4.3283 0.73542
4.3285 0.73582
4.3288 0.73623
4.3292 0.73663
4.3298 0.73703
4.3304 0.73744
4.3307 0.73784
4.3312 0.73824
4.3314 0.73865
4.3318 0.73905
4.3324 0.73946
4.3325 0.73986
4.3332 0.74026
4.3336 0.74067
4.3337 0.74107
4.334 0.74147
4.3342 0.74188
4.3344 0.74228
4.3351 0.74268
4.3354 0.74309
4.3356 0.74349
4.3358 0.7439
4.3359 0.7443
4.336 0.7447
4.3365 0.74511
4.3374 0.74551
4.3377 0.74591
4.338 0.74632
4.3384 0.74672
4.339 0.74712
4.3392 0.74753
4.3399 0.74793
4.3401 0.74834
4.3402 0.74874
4.3404 0.74914
4.3408 0.74955
4.3411 0.74995
4.3418 0.75035
4.3422 0.75076
4.3425 0.75116
4.3431 0.75156
4.3434 0.75197
4.344 0.75237
4.3444 0.75277
4.3448 0.75318
4.3451 0.75358
4.3457 0.75399
4.346 0.75439
4.3466 0.75479
4.3473 0.7552
4.3476 0.7556
4.3481 0.756
4.3485 0.75641
4.3486 0.75681
4.3493 0.75721
4.3495 0.75762
4.3497 0.75802
4.3499 0.75843
4.3502 0.75883
4.3507 0.75923
4.351 0.75964
4.3518 0.76004
4.3523 0.76044
4.3529 0.76085
4.3535 0.76125
4.3539 0.76165
4.3541 0.76206
4.3544 0.76246
4.3546 0.76287
4.3551 0.76327
4.3558 0.76367
4.3561 0.76408
4.3565 0.76448
4.3569 0.76488
4.3574 0.76529
4.3579 0.76569
4.3581 0.76609
4.3583 0.7665
4.3587 0.7669
4.3589 0.76731
4.3594 0.76771
4.3596 0.76811
4.36 0.76852
4.3604 0.76892
4.3607 0.76932
4.3611 0.76973
4.3615 0.77013
4.3617 0.77053
4.362 0.77094
4.3625 0.77134
4.3626 0.77175
4.3632 0.77215
4.3634 0.77255
4.364 0.77296
4.3643 0.77336
4.3647 0.77376
4.3653 0.77417
4.3658 0.77457
4.3665 0.77497
4.3668 0.77538
4.3674 0.77578
4.368 0.77619
4.3687 0.77659
4.3691 0.77699
4.3692 0.7774
4.3695 0.7778
4.3699 0.7782
4.3705 0.77861
4.3712 0.77901
4.372 0.77941
4.3725 0.77982
4.3728 0.78022
4.3736 0.78063
4.3739 0.78103
4.3742 0.78143
4.3746 0.78184
4.3752 0.78224
4.3754 0.78264
4.3758 0.78305
4.3763 0.78345
4.3764 0.78385
4.3769 0.78426
4.3772 0.78466
4.3777 0.78507
4.3781 0.78547
4.3783 0.78587
4.3784 0.78628
4.3786 0.78668
4.3791 0.78708
4.3793 0.78749
4.3797 0.78789
4.3802 0.78829
4.3804 0.7887
4.3812 0.7891
4.3816 0.78951
4.3818 0.78991
4.382 0.79031
4.3823 0.79072
4.3826 0.79112
4.383 0.79152
4.3833 0.79193
4.3837 0.79233
4.3841 0.79273
4.3845 0.79314
4.3848 0.79354
4.3855 0.79395
4.3861 0.79435
4.3863 0.79475
4.3865 0.79516
4.3866 0.79556
4.3868 0.79596
4.3873 0.79637
4.3875 0.79677
4.3882 0.79717
4.3887 0.79758
4.3892 0.79798
4.3896 0.79839
4.3901 0.79879
4.3904 0.79919
4.3908 0.7996
4.391 0.8
4.3916 0.8004
4.3919 0.80081
4.3922 0.80121
4.3925 0.80161
4.3928 0.80202
4.393 0.80242
4.3936 0.80283
4.3944 0.80323
4.3945 0.80363
4.3947 0.80404
4.3949 0.80444
4.3957 0.80484
4.3963 0.80525
4.3969 0.80565
4.3971 0.80605
4.3976 0.80646
4.3984 0.80686
4.3988 0.80727
4.3992 0.80767
4.3999 0.80807
4.4 0.80848
4.4004 0.80888
4.4009 0.80928
4.4015 0.80969
4.4019 0.81009
4.4028 0.81049
4.4031 0.8109
4.4034 0.8113
4.4036 0.81171
4.4044 0.81211
4.4046 0.81251
4.4048 0.81292
4.4053 0.81332
4.4058 0.81372
4.4062 0.81413
4.4068 0.81453
4.4075 0.81493
4.4079 0.81534
4.4084 0.81574
4.4091 0.81615
4.4093 0.81655
4.4096 0.81695
4.4104 0.81736
4.4112 0.81776
4.4116 0.81816
4.412 0.81857
4.4128 0.81897
4.413 0.81937
4.4132 0.81978
4.4134 0.82018
4.4136 0.82059
4.414 0.82099
4.4145 0.82139
4.4148 0.8218
4.4153 0.8222
4.416 0.8226
4.4166 0.82301
4.4171 0.82341
4.4176 0.82381
4.4191 0.82422
4.4193 0.82462
4.4197 0.82503
4.4215 0.82543
4.4218 0.82583
4.4221 0.82624
4.4223 0.82664
4.4227 0.82704
4.4232 0.82745
4.4236 0.82785
4.4238 0.82825
4.4246 0.82866
4.4254 0.82906
4.4257 0.82947
4.4259 0.82987
4.4267 0.83027
4.4268 0.83068
4.4275 0.83108
4.4281 0.83148
4.4285 0.83189
4.4286 0.83229
4.429 0.83269
4.4293 0.8331
4.4295 0.8335
4.4301 0.83391
4.4307 0.83431
4.431 0.83471
4.4314 0.83512
4.4318 0.83552
4.4322 0.83592
4.4333 0.83633
4.4342 0.83673
4.4347 0.83713
4.4355 0.83754
4.4362 0.83794
4.4362 0.83835
4.4368 0.83875
4.437 0.83915
4.4379 0.83956
4.4383 0.83996
4.4391 0.84036
4.4393 0.84077
4.4397 0.84117
4.44 0.84157
4.4407 0.84198
4.4409 0.84238
4.4413 0.84279
4.443 0.84319
4.4441 0.84359
4.4445 0.844
4.445 0.8444
4.4454 0.8448
4.4459 0.84521
4.4466 0.84561
4.448 0.84601
4.4483 0.84642
4.4489 0.84682
4.4496 0.84723
4.45 0.84763
4.4508 0.84803
4.451 0.84844
4.4515 0.84884
4.4519 0.84924
4.4525 0.84965
4.4529 0.85005
4.4537 0.85045
4.454 0.85086
4.4543 0.85126
4.4548 0.85166
4.456 0.85207
4.4564 0.85247
4.4571 0.85288
4.4579 0.85328
4.4584 0.85368
4.4588 0.85409
4.459 0.85449
4.4594 0.85489
4.4604 0.8553
4.4609 0.8557
4.4617 0.8561
4.463 0.85651
4.4632 0.85691
4.464 0.85732
4.4646 0.85772
4.466 0.85812
4.467 0.85853
4.4673 0.85893
4.4682 0.85933
4.4684 0.85974
4.4696 0.86014
4.47 0.86054
4.4704 0.86095
4.4711 0.86135
4.4717 0.86176
4.4722 0.86216
4.4727 0.86256
4.4734 0.86297
4.4739 0.86337
4.4743 0.86377
4.4751 0.86418
4.4755 0.86458
4.4765 0.86498
4.4766 0.86539
4.4773 0.86579
4.4777 0.8662
4.479 0.8666
4.4793 0.867
4.4797 0.86741
4.4808 0.86781
4.4812 0.86821
4.4817 0.86862
4.4829 0.86902
4.483 0.86942
4.4838 0.86983
4.4847 0.87023
4.4855 0.87064
4.4859 0.87104
4.4862 0.87144
4.4867 0.87185
4.4876 0.87225
4.4883 0.87265
4.4888 0.87306
4.4906 0.87346
4.4919 0.87386
4.4931 0.87427
4.4934 0.87467
4.4942 0.87508
4.4945 0.87548
4.4951 0.87588
4.4964 0.87629
4.497 0.87669
4.498 0.87709
4.4985 0.8775
4.4989 0.8779
4.4994 0.8783
4.5006 0.87871
4.501 0.87911
4.5018 0.87952
4.5024 0.87992
4.5033 0.88032
4.504 0.88073
4.5053 0.88113
4.5058 0.88153
4.5067 0.88194
4.5075 0.88234
4.5082 0.88274
4.509 0.88315
4.5098 0.88355
4.5106 0.88396
4.5117 0.88436
4.5123 0.88476
4.5127 0.88517
4.5139 0.88557
4.5145 0.88597
4.5155 0.88638
4.5159 0.88678
4.5167 0.88718
4.5171 0.88759
4.5175 0.88799
4.5188 0.8884
4.5198 0.8888
4.5205 0.8892
4.5208 0.88961
4.522 0.89001
4.5224 0.89041
4.5229 0.89082
4.5236 0.89122
4.525 0.89162
4.5255 0.89203
4.5274 0.89243
4.5277 0.89284
4.5288 0.89324
4.5293 0.89364
4.5303 0.89405
4.5312 0.89445
4.5319 0.89485
4.5325 0.89526
4.5338 0.89566
4.5345 0.89606
4.5353 0.89647
4.5359 0.89687
4.5368 0.89728
4.5378 0.89768
4.5384 0.89808
4.5397 0.89849
4.5427 0.89889
4.5436 0.89929
4.5451 0.8997
4.5463 0.9001
4.5473 0.9005
4.5479 0.90091
4.5485 0.90131
4.5505 0.90172
4.552 0.90212
4.554 0.90252
4.5551 0.90293
4.5559 0.90333
4.5565 0.90373
4.5574 0.90414
4.5589 0.90454
4.5597 0.90494
4.5607 0.90535
4.5625 0.90575
4.5631 0.90616
4.5638 0.90656
4.5651 0.90696
4.5659 0.90737
4.5667 0.90777
4.5682 0.90817
4.5691 0.90858
4.57 0.90898
4.5716 0.90938
4.573 0.90979
4.5738 0.91019
4.5747 0.9106
4.5753 0.911
4.5757 0.9114
4.5767 0.91181
4.5785 0.91221
4.5797 0.91261
4.5816 0.91302
4.5833 0.91342
4.5846 0.91382
4.5848 0.91423
4.5855 0.91463
4.5869 0.91504
4.5877 0.91544
4.5882 0.91584
4.5896 0.91625
4.593 0.91665
4.594 0.91705
4.595 0.91746
4.5959 0.91786
4.5985 0.91826
4.602 0.91867
4.6038 0.91907
4.6064 0.91948
4.6078 0.91988
4.6101 0.92028
4.6138 0.92069
4.615 0.92109
4.6174 0.92149
4.6194 0.9219
4.6219 0.9223
4.6251 0.9227
4.6303 0.92311
4.636 0.92351
4.638 0.92392
4.641 0.92432
4.6442 0.92472
4.6461 0.92513
4.6514 0.92553
4.6538 0.92593
4.6565 0.92634
4.6617 0.92674
4.6722 0.92714
4.6756 0.92755
4.6784 0.92795
4.6847 0.92836
4.6865 0.92876
4.6961 0.92916
4.6969 0.92957
4.7054 0.92997
4.728 0.93037
4.7363 0.93078
5.4326 0.93118
5.7791 0.93158
5.8185 0.93199
5.8449 0.93239
5.8556 0.9328
5.8797 0.9332
5.9278 0.9336
5.9837 0.93401
6.0005 0.93441
6.0232 0.93481
6.0387 0.93522
6.0789 0.93562
6.0836 0.93602
6.0944 0.93643
6.1156 0.93683
6.1268 0.93724
6.1467 0.93764
6.1782 0.93804
6.19 0.93845
6.196 0.93885
6.1998 0.93925
6.2033 0.93966
6.21 0.94006
6.2169 0.94046
6.2257 0.94087
6.2351 0.94127
6.2499 0.94168
6.2608 0.94208
6.2721 0.94248
6.2908 0.94289
6.298 0.94329
6.3043 0.94369
6.3092 0.9441
6.3149 0.9445
6.3269 0.9449
6.3335 0.94531
6.3413 0.94571
6.3493 0.94612
6.3551 0.94652
6.3747 0.94692
6.3806 0.94733
6.3827 0.94773
6.3852 0.94813
6.3919 0.94854
6.3981 0.94894
6.4101 0.94934
6.418 0.94975
6.4241 0.95015
6.4286 0.95055
6.4336 0.95096
6.4358 0.95136
6.4384 0.95177
6.4423 0.95217
6.4467 0.95257
6.4508 0.95298
6.4568 0.95338
6.4662 0.95378
6.4722 0.95419
6.4782 0.95459
6.4805 0.95499
6.4862 0.9554
6.4945 0.9558
6.5007 0.95621
6.5058 0.95661
6.5103 0.95701
6.5183 0.95742
6.52 0.95782
6.5245 0.95822
6.5349 0.95863
6.5417 0.95903
6.5437 0.95943
6.5507 0.95984
6.5538 0.96024
6.5574 0.96065
6.565 0.96105
6.5678 0.96145
6.5709 0.96186
6.5789 0.96226
6.5826 0.96266
6.5869 0.96307
6.5901 0.96347
6.5949 0.96387
6.6031 0.96428
6.6048 0.96468
6.6075 0.96509
6.6094 0.96549
6.6143 0.96589
6.6164 0.9663
6.6217 0.9667
6.6261 0.9671
6.6297 0.96751
6.6355 0.96791
6.6489 0.96831
6.6534 0.96872
6.6551 0.96912
6.6598 0.96953
6.6662 0.96993
6.6706 0.97033
6.6739 0.97074
6.6775 0.97114
6.6787 0.97154
6.6849 0.97195
6.6885 0.97235
6.6921 0.97275
6.6962 0.97316
6.7011 0.97356
6.7069 0.97397
6.7126 0.97437
6.7155 0.97477
6.7197 0.97518
6.7231 0.97558
6.7292 0.97598
6.733 0.97639
6.7382 0.97679
6.7429 0.97719
6.748 0.9776
6.7519 0.978
6.7614 0.97841
6.7649 0.97881
6.7696 0.97921
6.7755 0.97962
6.7825 0.98002
6.7856 0.98042
6.7879 0.98083
6.7923 0.98123
6.7956 0.98163
6.7972 0.98204
6.8048 0.98244
6.8098 0.98285
6.8146 0.98325
6.8218 0.98365
6.8272 0.98406
6.8365 0.98446
6.8375 0.98486
6.8395 0.98527
6.848 0.98567
6.8504 0.98607
6.8569 0.98648
6.8621 0.98688
6.8699 0.98729
6.8738 0.98769
6.8771 0.98809
6.8799 0.9885
6.8848 0.9889
6.8973 0.9893
6.9061 0.98971
6.9247 0.99011
6.9396 0.99051
6.9458 0.99092
6.9565 0.99132
6.971 0.99173
6.9829 0.99213
7.0172 0.99253
7.0422 0.99294
7.0474 0.99334
7.1019 0.99374
7.147 0.99415


==> fig/eval/fgsmMnistTransf.txt <==
0 0.0001
5.9363 0.009
6.2375 0.0095
6.3333 0.01
6.4181 0.0101
6.4806 0.0104
6.5292 0.0105
6.5695 0.011
6.5948 0.0111
6.6215 0.0112
6.6462 0.0114
6.6652 0.0115
6.6853 0.0115
6.7026 0.0115
6.7181 0.0115
6.7334 0.0115
6.7492 0.0115
6.7657 0.0115
6.7794 0.0115
6.7922 0.0115
6.8034 0.0115
6.8141 0.0115
6.8245 0.0115
6.8355 0.0115
6.8436 0.0115
6.8529 0.0115
6.8602 0.0115
6.8693 0.0115
6.8765 0.0115
6.8846 0.0115
6.8926 0.0115
6.8991 0.0115
6.907 0.0115
6.9137 0.0115
6.9204 0.0115
6.9273 0.0115
6.9327 0.0115
6.9378 0.0115
6.944 0.0115
6.9487 0.0115
6.9544 0.0115
6.9593 0.0115
6.9648 0.0115
6.9705 0.0115
6.9753 0.0115
6.9803 0.0115
6.985 0.0115
6.9902 0.0115
6.9948 0.0115
6.9995 0.0115
7.0045 0.0115
7.0089 0.0115
7.0136 0.0115
7.0178 0.0115
7.0231 0.0115
7.0275 0.0115
7.0323 0.0115
7.0366 0.0115
7.0416 0.0115
7.0466 0.0115
7.0509 0.0115
7.0553 0.0115
7.0607 0.0115
7.0653 0.0115
7.0693 0.0115
7.0744 0.0115
7.079 0.0115
7.0836 0.0115
7.0881 0.0115
7.0928 0.0115
7.0978 0.0115
7.1026 0.0115
7.1073 0.0115
7.1121 0.0115
7.1171 0.0115
7.1215 0.0115
7.1266 0.0115
7.1328 0.0115
7.1378 0.0115
7.1433 0.0115
7.1488 0.0115
7.1554 0.0115
7.1606 0.0115
7.1665 0.0115
7.1718 0.0115
7.1787 0.0115
7.186 0.0115
7.1928 0.0115
7.2002 0.0115
7.208 0.0115
7.2151 0.0115
7.2238 0.0115
7.2309 0.0115
7.2402 0.0115
7.2525 0.0115
7.2653 0.0115
7.2811 0.0115
7.2988 0.0115
7.3198 0.0115
7.3546 0.0115
7.5213 0.0115


==> fig/eval/sbimImageNet.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
1.0482 0.0010449
1.1286 0.0020899
1.1886 0.0031348
1.2363 0.0041797
1.2523 0.0052247
1.4092 0.0062696
1.4335 0.0073145
1.4356 0.0083595
1.4472 0.0094044
1.4593 0.010449
1.4822 0.011494
1.5478 0.012539
1.5556 0.013584
1.5675 0.014629
1.5728 0.015674
1.5735 0.016719
1.5776 0.017764
1.5779 0.018809
1.5807 0.019854
1.588 0.020899
1.5882 0.021944
1.5917 0.022989
1.5971 0.024033
1.5983 0.025078
1.5997 0.026123
1.6008 0.027168
1.6148 0.028213
1.6168 0.029258
1.619 0.030303
1.6211 0.031348
1.6214 0.032393
1.6249 0.033438
1.626 0.034483
1.6289 0.035528
1.631 0.036573
1.6317 0.037618
1.6332 0.038662
1.6383 0.039707
1.6421 0.040752
1.6437 0.041797
1.6462 0.042842
1.6477 0.043887
1.6489 0.044932
1.6513 0.045977
1.652 0.047022
1.6525 0.048067
1.6541 0.049112
1.6543 0.050157
1.6551 0.051202
1.6557 0.052247
1.6573 0.053292
1.658 0.054336
1.6627 0.055381
1.6679 0.056426
1.6719 0.057471
1.6759 0.058516
1.6772 0.059561
1.6801 0.060606
1.6817 0.061651
1.6836 0.062696
1.6836 0.063741
1.685 0.064786
1.6853 0.065831
1.6864 0.066876
1.6915 0.067921
1.6921 0.068966
1.6926 0.07001
1.6928 0.071055
1.693 0.0721
1.6931 0.073145
1.6963 0.07419
1.6978 0.075235
1.6984 0.07628
1.6986 0.077325
1.6989 0.07837
1.6991 0.079415
1.7 0.08046
1.7007 0.081505
1.7008 0.08255
1.7008 0.083595
1.7015 0.084639
1.7016 0.085684
1.7024 0.086729
1.7031 0.087774
1.7036 0.088819
1.7039 0.089864
1.7042 0.090909
1.7048 0.091954
1.7052 0.092999
1.7071 0.094044
1.7071 0.095089
1.7076 0.096134
1.7079 0.097179
1.7082 0.098224
1.7086 0.099269
1.7088 0.10031
1.7096 0.10136
1.7099 0.1024
1.71 0.10345
1.7106 0.10449
1.711 0.10554
1.7111 0.10658
1.7131 0.10763
1.7132 0.10867
1.7138 0.10972
1.7155 0.11076
1.716 0.11181
1.7164 0.11285
1.7165 0.1139
1.7165 0.11494
1.7173 0.11599
1.7178 0.11703
1.7189 0.11808
1.7189 0.11912
1.7198 0.12017
1.721 0.12121
1.7211 0.12226
1.7211 0.1233
1.7212 0.12435
1.7212 0.12539
1.7222 0.12644
1.7224 0.12748
1.7226 0.12853
1.7226 0.12957
1.723 0.13062
1.7236 0.13166
1.7242 0.13271
1.7244 0.13375
1.7244 0.1348
1.7245 0.13584
1.7246 0.13689
1.7252 0.13793
1.7254 0.13898
1.7255 0.14002
1.7257 0.14107
1.7263 0.14211
1.7268 0.14316
1.7271 0.1442
1.7279 0.14525
1.7281 0.14629
1.7282 0.14734
1.7282 0.14838
1.729 0.14943
1.729 0.15047
1.7293 0.15152
1.7294 0.15256
1.7297 0.15361
1.7301 0.15465
1.7302 0.15569
1.7303 0.15674
1.7304 0.15778
1.7305 0.15883
1.7311 0.15987
1.7312 0.16092
1.7312 0.16196
1.7313 0.16301
1.7316 0.16405
1.7317 0.1651
1.7317 0.16614
1.7319 0.16719
1.732 0.16823
1.7324 0.16928
1.7324 0.17032
1.7324 0.17137
1.7328 0.17241
1.7328 0.17346
1.7331 0.1745
1.7332 0.17555
1.7335 0.17659
1.7338 0.17764
1.7338 0.17868
1.7343 0.17973
1.7343 0.18077
1.7347 0.18182
1.7348 0.18286
1.7351 0.18391
1.7353 0.18495
1.7353 0.186
1.7354 0.18704
1.7362 0.18809
1.7362 0.18913
1.7362 0.19018
1.737 0.19122
1.7372 0.19227
1.7373 0.19331
1.7373 0.19436
1.7375 0.1954
1.7377 0.19645
1.7378 0.19749
1.7379 0.19854
1.738 0.19958
1.738 0.20063
1.738 0.20167
1.7382 0.20272
1.7382 0.20376
1.7383 0.20481
1.7383 0.20585
1.7383 0.2069
1.7384 0.20794
1.7386 0.20899
1.7387 0.21003
1.7387 0.21108
1.7389 0.21212
1.7392 0.21317
1.7392 0.21421
1.7393 0.21526
1.7395 0.2163
1.7396 0.21735
1.7397 0.21839
1.7397 0.21944
1.7398 0.22048
1.7398 0.22153
1.7398 0.22257
1.7399 0.22362
1.7399 0.22466
1.7399 0.22571
1.7402 0.22675
1.7405 0.2278
1.7408 0.22884
1.7409 0.22989
1.741 0.23093
1.7411 0.23197
1.7412 0.23302
1.7414 0.23406
1.7415 0.23511
1.7415 0.23615
1.7415 0.2372
1.7415 0.23824
1.7418 0.23929
1.7418 0.24033
1.7419 0.24138
1.742 0.24242
1.7423 0.24347
1.7424 0.24451
1.7424 0.24556
1.7424 0.2466
1.7425 0.24765
1.7427 0.24869
1.7427 0.24974
1.743 0.25078
1.7431 0.25183
1.7431 0.25287
1.7433 0.25392
1.7433 0.25496
1.7433 0.25601
1.7433 0.25705
1.7439 0.2581
1.7441 0.25914
1.7441 0.26019
1.7443 0.26123
1.7443 0.26228
1.7446 0.26332
1.7446 0.26437
1.7447 0.26541
1.7448 0.26646
1.745 0.2675
1.745 0.26855
1.7452 0.26959
1.7454 0.27064
1.7455 0.27168
1.7455 0.27273
1.7456 0.27377
1.7456 0.27482
1.7458 0.27586
1.7458 0.27691
1.7458 0.27795
1.7459 0.279
1.746 0.28004
1.7461 0.28109
1.7462 0.28213
1.7462 0.28318
1.7464 0.28422
1.7465 0.28527
1.7468 0.28631
1.7469 0.28736
1.7471 0.2884
1.7472 0.28945
1.7472 0.29049
1.7473 0.29154
1.7474 0.29258
1.7476 0.29363
1.7476 0.29467
1.7477 0.29572
1.7477 0.29676
1.7478 0.29781
1.7479 0.29885
1.7479 0.2999
1.7481 0.30094
1.7484 0.30199
1.7485 0.30303
1.7485 0.30408
1.7485 0.30512
1.7486 0.30617
1.7488 0.30721
1.7488 0.30825
1.7488 0.3093
1.7489 0.31034
1.749 0.31139
1.7491 0.31243
1.7492 0.31348
1.7493 0.31452
1.7493 0.31557
1.7496 0.31661
1.7497 0.31766
1.7498 0.3187
1.75 0.31975
1.75 0.32079
1.7504 0.32184
1.7504 0.32288
1.7505 0.32393
1.7506 0.32497
1.7508 0.32602
1.7509 0.32706
1.7517 0.32811
1.7518 0.32915
1.7518 0.3302
1.7519 0.33124
1.752 0.33229
1.7521 0.33333
1.7524 0.33438
1.7525 0.33542
1.7526 0.33647
1.7527 0.33751
1.7528 0.33856
1.7528 0.3396
1.7528 0.34065
1.753 0.34169
1.753 0.34274
1.7532 0.34378
1.7533 0.34483
1.7534 0.34587
1.7535 0.34692
1.7535 0.34796
1.7536 0.34901
1.7537 0.35005
1.7537 0.3511
1.7538 0.35214
1.7538 0.35319
1.754 0.35423
1.7544 0.35528
1.7545 0.35632
1.7546 0.35737
1.7546 0.35841
1.7548 0.35946
1.755 0.3605
1.755 0.36155
1.7551 0.36259
1.7551 0.36364
1.7553 0.36468
1.7554 0.36573
1.7555 0.36677
1.7556 0.36782
1.7557 0.36886
1.756 0.36991
1.756 0.37095
1.7561 0.372
1.7563 0.37304
1.7563 0.37409
1.7565 0.37513
1.7565 0.37618
1.7566 0.37722
1.7567 0.37827
1.7567 0.37931
1.7568 0.38036
1.757 0.3814
1.7571 0.38245
1.7571 0.38349
1.7572 0.38454
1.7573 0.38558
1.7573 0.38662
1.7573 0.38767
1.7574 0.38871
1.7577 0.38976
1.7577 0.3908
1.7577 0.39185
1.7578 0.39289
1.7578 0.39394
1.7579 0.39498
1.7583 0.39603
1.7583 0.39707
1.7584 0.39812
1.7584 0.39916
1.7588 0.40021
1.7588 0.40125
1.7588 0.4023
1.7589 0.40334
1.759 0.40439
1.759 0.40543
1.759 0.40648
1.7591 0.40752
1.7594 0.40857
1.7596 0.40961
1.7596 0.41066
1.7597 0.4117
1.7598 0.41275
1.7599 0.41379
1.7599 0.41484
1.76 0.41588
1.76 0.41693
1.7601 0.41797
1.7601 0.41902
1.7601 0.42006
1.7602 0.42111
1.7602 0.42215
1.7602 0.4232
1.7603 0.42424
1.7603 0.42529
1.7604 0.42633
1.7606 0.42738
1.7606 0.42842
1.7607 0.42947
1.7607 0.43051
1.761 0.43156
1.7611 0.4326
1.7611 0.43365
1.7612 0.43469
1.7613 0.43574
1.7613 0.43678
1.7613 0.43783
1.7614 0.43887
1.7614 0.43992
1.7615 0.44096
1.7617 0.44201
1.7618 0.44305
1.7619 0.4441
1.762 0.44514
1.7623 0.44619
1.7627 0.44723
1.7627 0.44828
1.7631 0.44932
1.7632 0.45037
1.7635 0.45141
1.7639 0.45246
1.7639 0.4535
1.764 0.45455
1.7641 0.45559
1.7641 0.45664
1.7642 0.45768
1.7643 0.45873
1.7643 0.45977
1.7643 0.46082
1.7643 0.46186
1.7644 0.4629
1.7644 0.46395
1.7646 0.46499
1.7646 0.46604
1.7648 0.46708
1.7648 0.46813
1.765 0.46917
1.7651 0.47022
1.7652 0.47126
1.7654 0.47231
1.7655 0.47335
1.7658 0.4744
1.766 0.47544
1.766 0.47649
1.766 0.47753
1.7661 0.47858
1.7661 0.47962
1.7663 0.48067
1.7664 0.48171
1.7664 0.48276
1.7664 0.4838
1.7668 0.48485
1.7674 0.48589
1.7677 0.48694
1.7679 0.48798
1.7679 0.48903
1.7679 0.49007
1.7681 0.49112
1.7683 0.49216
1.7683 0.49321
1.7683 0.49425
1.7685 0.4953
1.7685 0.49634
1.7686 0.49739
1.7686 0.49843
1.7691 0.49948
1.7693 0.50052
1.7693 0.50157
1.7694 0.50261
1.7696 0.50366
1.7696 0.5047
1.7696 0.50575
1.7698 0.50679
1.7702 0.50784
1.7704 0.50888
1.7706 0.50993
1.7706 0.51097
1.7707 0.51202
1.7708 0.51306
1.7708 0.51411
1.771 0.51515
1.771 0.5162
1.771 0.51724
1.7711 0.51829
1.7712 0.51933
1.7714 0.52038
1.7716 0.52142
1.7717 0.52247
1.7722 0.52351
1.7724 0.52456
1.7724 0.5256
1.7724 0.52665
1.7724 0.52769
1.7728 0.52874
1.773 0.52978
1.7733 0.53083
1.7733 0.53187
1.7735 0.53292
1.7735 0.53396
1.7735 0.53501
1.7736 0.53605
1.7737 0.5371
1.7737 0.53814
1.7742 0.53918
1.7744 0.54023
1.7747 0.54127
1.7748 0.54232
1.7749 0.54336
1.7752 0.54441
1.7754 0.54545
1.7754 0.5465
1.7755 0.54754
1.7756 0.54859
1.7757 0.54963
1.7757 0.55068
1.7763 0.55172
1.7764 0.55277
1.7765 0.55381
1.7766 0.55486
1.7767 0.5559
1.7767 0.55695
1.7768 0.55799
1.7775 0.55904
1.7775 0.56008
1.7775 0.56113
1.7776 0.56217
1.7777 0.56322
1.778 0.56426
1.7781 0.56531
1.7781 0.56635
1.7782 0.5674
1.7783 0.56844
1.7783 0.56949
1.7785 0.57053
1.7786 0.57158
1.7789 0.57262
1.7789 0.57367
1.7793 0.57471
1.7796 0.57576
1.7799 0.5768
1.7801 0.57785
1.7803 0.57889
1.7803 0.57994
1.7804 0.58098
1.7804 0.58203
1.7805 0.58307
1.7805 0.58412
1.7805 0.58516
1.7806 0.58621
1.7806 0.58725
1.781 0.5883
1.781 0.58934
1.7812 0.59039
1.7812 0.59143
1.7814 0.59248
1.7817 0.59352
1.7817 0.59457
1.7819 0.59561
1.7819 0.59666
1.782 0.5977
1.7821 0.59875
1.7828 0.59979
1.7828 0.60084
1.783 0.60188
1.7832 0.60293
1.7835 0.60397
1.7837 0.60502
1.7839 0.60606
1.7839 0.60711
1.784 0.60815
1.7849 0.6092
1.7851 0.61024
1.7852 0.61129
1.7853 0.61233
1.7855 0.61338
1.7857 0.61442
1.7858 0.61546
1.7863 0.61651
1.7863 0.61755
1.7864 0.6186
1.7864 0.61964
1.7866 0.62069
1.7867 0.62173
1.7867 0.62278
1.7869 0.62382
1.7869 0.62487
1.7872 0.62591
1.7874 0.62696
1.7875 0.628
1.7877 0.62905
1.7877 0.63009
1.7881 0.63114
1.7886 0.63218
1.7887 0.63323
1.7887 0.63427
1.7888 0.63532
1.7889 0.63636
1.789 0.63741
1.789 0.63845
1.7892 0.6395
1.7894 0.64054
1.7894 0.64159
1.7895 0.64263
1.7895 0.64368
1.7895 0.64472
1.7896 0.64577
1.7899 0.64681
1.7899 0.64786
1.79 0.6489
1.7901 0.64995
1.7901 0.65099
1.7902 0.65204
1.7906 0.65308
1.7911 0.65413
1.7912 0.65517
1.7917 0.65622
1.792 0.65726
1.7922 0.65831
1.7924 0.65935
1.7926 0.6604
1.7928 0.66144
1.793 0.66249
1.7931 0.66353
1.7933 0.66458
1.794 0.66562
1.7944 0.66667
1.7945 0.66771
1.7952 0.66876
1.7953 0.6698
1.7956 0.67085
1.7958 0.67189
1.7958 0.67294
1.7959 0.67398
1.796 0.67503
1.7961 0.67607
1.7962 0.67712
1.7965 0.67816
1.7966 0.67921
1.7969 0.68025
1.7971 0.6813
1.7977 0.68234
1.798 0.68339
1.7982 0.68443
1.7983 0.68548
1.7985 0.68652
1.7985 0.68757
1.799 0.68861
1.799 0.68966
1.7992 0.6907
1.7993 0.69175
1.7993 0.69279
1.7994 0.69383
1.7994 0.69488
1.7995 0.69592
1.8012 0.69697
1.8013 0.69801
1.8016 0.69906
1.8017 0.7001
1.8025 0.70115
1.8026 0.70219
1.8027 0.70324
1.8034 0.70428
1.8034 0.70533
1.8035 0.70637
1.8049 0.70742
1.8049 0.70846
1.8056 0.70951
1.8072 0.71055
1.8079 0.7116
1.808 0.71264
1.8081 0.71369
1.8083 0.71473
1.8085 0.71578
1.8085 0.71682
1.8088 0.71787
1.8089 0.71891
1.809 0.71996
1.8092 0.721
1.8101 0.72205
1.8101 0.72309
1.8105 0.72414
1.8115 0.72518
1.8117 0.72623
1.8118 0.72727
1.8131 0.72832
1.8132 0.72936
1.8133 0.73041
1.814 0.73145
1.8148 0.7325
1.815 0.73354
1.8159 0.73459
1.8177 0.73563
1.8177 0.73668
1.8182 0.73772
1.8193 0.73877
1.822 0.73981
1.823 0.74086
1.824 0.7419
1.8241 0.74295
1.8243 0.74399
1.8244 0.74504
1.8245 0.74608
1.8253 0.74713
1.8256 0.74817
1.8258 0.74922
1.8258 0.75026
1.826 0.75131
1.8269 0.75235
1.8274 0.7534
1.8276 0.75444
1.8282 0.75549
1.8295 0.75653
1.8303 0.75758
1.8306 0.75862
1.831 0.75967
1.8311 0.76071
1.8312 0.76176
1.8314 0.7628
1.8317 0.76385
1.8326 0.76489
1.8329 0.76594
1.8331 0.76698
1.8332 0.76803
1.8332 0.76907
1.8339 0.77011
1.8346 0.77116
1.8349 0.7722
1.835 0.77325
1.8389 0.77429
1.8424 0.77534
1.8434 0.77638
1.8448 0.77743
1.8474 0.77847
1.848 0.77952
1.849 0.78056
1.851 0.78161
1.8518 0.78265
1.8546 0.7837
1.8546 0.78474
1.855 0.78579
1.8552 0.78683
1.8565 0.78788
1.8575 0.78892
1.8588 0.78997
1.8588 0.79101
1.8598 0.79206
1.86 0.7931
1.8604 0.79415
1.8611 0.79519
1.8621 0.79624
1.8653 0.79728
1.8673 0.79833
1.8698 0.79937
1.8708 0.80042
1.8712 0.80146
1.8729 0.80251
1.8745 0.80355
1.8751 0.8046
1.8752 0.80564
1.877 0.80669
1.8782 0.80773
1.8797 0.80878
1.8856 0.80982
1.8929 0.81087
1.8937 0.81191
1.8939 0.81296
1.8962 0.814
1.9026 0.81505
1.9042 0.81609
1.9059 0.81714
1.9074 0.81818
1.908 0.81923
1.9124 0.82027
1.9126 0.82132
1.913 0.82236
1.9133 0.82341
1.9135 0.82445
1.9171 0.8255
1.9185 0.82654
1.919 0.82759
1.9194 0.82863
1.9194 0.82968
1.9194 0.83072
1.9204 0.83177
1.9226 0.83281
1.9227 0.83386
1.9259 0.8349
1.929 0.83595
1.9299 0.83699
1.9313 0.83804
1.9331 0.83908
1.9369 0.84013
1.9403 0.84117
1.9427 0.84222
1.9459 0.84326
1.9501 0.84431
1.9534 0.84535
1.9564 0.84639
1.9592 0.84744
1.9606 0.84848
1.9624 0.84953
1.9676 0.85057
1.9739 0.85162
1.9778 0.85266
1.978 0.85371
1.9857 0.85475
1.9917 0.8558
2.0003 0.85684
2.0047 0.85789
2.007 0.85893
2.0115 0.85998
2.0139 0.86102
2.0275 0.86207
2.0358 0.86311
2.0491 0.86416
2.0569 0.8652
2.0649 0.86625
2.1144 0.86729
2.181 0.86834
2.1953 0.86938
2.4579 0.87043
2.5723 0.87147
2.7034 0.87252
2.721 0.87356
2.7241 0.87461
2.7258 0.87565
2.7264 0.8767
2.7386 0.87774
2.7434 0.87879
2.7542 0.87983
2.7563 0.88088
2.7563 0.88192
2.7565 0.88297
2.7634 0.88401
2.7655 0.88506
2.768 0.8861
2.7689 0.88715
2.772 0.88819
2.773 0.88924
2.7766 0.89028
2.7767 0.89133
2.7784 0.89237
2.787 0.89342
2.7872 0.89446
2.7998 0.89551
2.8034 0.89655
2.8097 0.8976
2.9311 0.89864
2.9612 0.89969
2.9627 0.90073
3.0519 0.90178
3.0779 0.90282
3.2786 0.90387
3.3158 0.90491
4.5744 0.90596
4.7801 0.907
4.8904 0.90805
4.919 0.90909
4.9276 0.91014
4.9611 0.91118
4.9853 0.91223
5.0267 0.91327
5.0422 0.91432
5.0725 0.91536
5.0737 0.91641
5.0822 0.91745
5.0835 0.9185
5.0948 0.91954
5.0969 0.92059
5.0974 0.92163
5.1029 0.92268
5.1128 0.92372
5.1136 0.92476
5.1148 0.92581
5.1153 0.92685
5.1206 0.9279
5.1249 0.92894
5.1286 0.92999
5.1337 0.93103
5.1346 0.93208
5.1358 0.93312
5.1359 0.93417
5.1401 0.93521
5.1412 0.93626
5.1414 0.9373
5.1416 0.93835
5.1441 0.93939
5.1448 0.94044
5.1466 0.94148
5.1494 0.94253
5.1666 0.94357
5.1691 0.94462
5.1767 0.94566
5.1903 0.94671
5.2252 0.94775
5.2461 0.9488
5.2623 0.94984
5.2813 0.95089
5.2981 0.95193
5.3533 0.95298
5.6212 0.95402
9.9859 0.95507
10.059 0.95611
10.062 0.95716
10.07 0.9582
10.084 0.95925
17.063 0.96029
17.306 0.96134
17.515 0.96238
17.519 0.96343
17.523 0.96447


==> fig/eval/sbimImageNetAdv.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
2.1533 0.0010582
2.2505 0.0021164
2.2628 0.0031746
2.4859 0.0042328
2.7458 0.005291
2.853 0.0063492
2.8848 0.0074074
2.9228 0.0084656
2.9352 0.0095238
3.0187 0.010582
3.0269 0.01164
3.0473 0.012698
3.0619 0.013757
3.0906 0.014815
3.0943 0.015873
3.101 0.016931
3.1079 0.017989
3.1183 0.019048
3.13 0.020106
3.1352 0.021164
3.1584 0.022222
3.1748 0.02328
3.1767 0.024339
3.1891 0.025397
3.2167 0.026455
3.2326 0.027513
3.2552 0.028571
3.2674 0.02963
3.2692 0.030688
3.2773 0.031746
3.28 0.032804
3.2923 0.033862
3.2929 0.034921
3.3024 0.035979
3.3061 0.037037
3.3155 0.038095
3.3205 0.039153
3.325 0.040212
3.3349 0.04127
3.3464 0.042328
3.348 0.043386
3.3507 0.044444
3.3591 0.045503
3.3608 0.046561
3.3669 0.047619
3.3674 0.048677
3.3718 0.049735
3.3727 0.050794
3.3731 0.051852
3.3804 0.05291
3.3808 0.053968
3.381 0.055026
3.393 0.056085
3.3951 0.057143
3.3972 0.058201
3.3997 0.059259
3.4014 0.060317
3.4041 0.061376
3.4094 0.062434
3.4101 0.063492
3.4116 0.06455
3.4119 0.065608
3.4127 0.066667
3.415 0.067725
3.415 0.068783
3.4158 0.069841
3.417 0.070899
3.4184 0.071958
3.4189 0.073016
3.4195 0.074074
3.4203 0.075132
3.4217 0.07619
3.4263 0.077249
3.4302 0.078307
3.4306 0.079365
3.4312 0.080423
3.4338 0.081481
3.4424 0.08254
3.4436 0.083598
3.4441 0.084656
3.4447 0.085714
3.447 0.086772
3.4471 0.087831
3.4471 0.088889
3.4475 0.089947
3.4484 0.091005
3.4495 0.092063
3.4498 0.093122
3.4502 0.09418
3.4502 0.095238
3.4504 0.096296
3.4504 0.097354
3.4519 0.098413
3.4527 0.099471
3.4529 0.10053
3.4547 0.10159
3.4549 0.10265
3.4556 0.1037
3.4567 0.10476
3.4568 0.10582
3.4569 0.10688
3.4572 0.10794
3.458 0.10899
3.4601 0.11005
3.4602 0.11111
3.4619 0.11217
3.464 0.11323
3.4654 0.11429
3.4656 0.11534
3.4661 0.1164
3.4667 0.11746
3.4692 0.11852
3.4709 0.11958
3.471 0.12063
3.4715 0.12169
3.4716 0.12275
3.4719 0.12381
3.4732 0.12487
3.4742 0.12593
3.4752 0.12698
3.4756 0.12804
3.4759 0.1291
3.4762 0.13016
3.4765 0.13122
3.4773 0.13228
3.4775 0.13333
3.4791 0.13439
3.4797 0.13545
3.482 0.13651
3.4832 0.13757
3.4838 0.13862
3.4843 0.13968
3.4865 0.14074
3.4869 0.1418
3.4879 0.14286
3.4886 0.14392
3.4891 0.14497
3.4891 0.14603
3.4895 0.14709
3.4905 0.14815
3.4907 0.14921
3.4908 0.15026
3.4909 0.15132
3.4924 0.15238
3.4926 0.15344
3.4937 0.1545
3.4939 0.15556
3.4939 0.15661
3.494 0.15767
3.4943 0.15873
3.4946 0.15979
3.4969 0.16085
3.4972 0.1619
3.4976 0.16296
3.4978 0.16402
3.4982 0.16508
3.4997 0.16614
3.5003 0.1672
3.5006 0.16825
3.503 0.16931
3.5043 0.17037
3.5048 0.17143
3.5051 0.17249
3.5053 0.17354
3.5053 0.1746
3.5055 0.17566
3.5057 0.17672
3.5057 0.17778
3.5059 0.17884
3.5073 0.17989
3.5085 0.18095
3.5092 0.18201
3.5098 0.18307
3.5109 0.18413
3.5114 0.18519
3.5114 0.18624
3.5116 0.1873
3.512 0.18836
3.5145 0.18942
3.5156 0.19048
3.5167 0.19153
3.5181 0.19259
3.5182 0.19365
3.5183 0.19471
3.5186 0.19577
3.5187 0.19683
3.5208 0.19788
3.5214 0.19894
3.5215 0.2
3.5226 0.20106
3.5227 0.20212
3.5232 0.20317
3.5239 0.20423
3.5245 0.20529
3.5245 0.20635
3.5247 0.20741
3.5248 0.20847
3.5251 0.20952
3.5254 0.21058
3.5255 0.21164
3.5257 0.2127
3.5259 0.21376
3.526 0.21481
3.5264 0.21587
3.528 0.21693
3.5284 0.21799
3.5287 0.21905
3.5295 0.22011
3.5301 0.22116
3.5307 0.22222
3.5307 0.22328
3.5334 0.22434
3.5334 0.2254
3.5352 0.22646
3.5353 0.22751
3.5383 0.22857
3.5385 0.22963
3.5392 0.23069
3.5398 0.23175
3.5399 0.2328
3.5415 0.23386
3.5417 0.23492
3.5419 0.23598
3.5427 0.23704
3.5429 0.2381
3.544 0.23915
3.5443 0.24021
3.5459 0.24127
3.5468 0.24233
3.5472 0.24339
3.5488 0.24444
3.551 0.2455
3.5521 0.24656
3.5521 0.24762
3.5524 0.24868
3.5542 0.24974
3.5543 0.25079
3.5553 0.25185
3.5556 0.25291
3.5559 0.25397
3.5564 0.25503
3.5567 0.25608
3.5573 0.25714
3.5574 0.2582
3.559 0.25926
3.5602 0.26032
3.5604 0.26138
3.5615 0.26243
3.5625 0.26349
3.5646 0.26455
3.5657 0.26561
3.5662 0.26667
3.5669 0.26772
3.5669 0.26878
3.5671 0.26984
3.568 0.2709
3.5686 0.27196
3.5687 0.27302
3.5697 0.27407
3.5702 0.27513
3.5703 0.27619
3.5707 0.27725
3.5711 0.27831
3.5719 0.27937
3.5728 0.28042
3.5732 0.28148
3.574 0.28254
3.576 0.2836
3.5783 0.28466
3.5787 0.28571
3.5833 0.28677
3.5838 0.28783
3.585 0.28889
3.5863 0.28995
3.5868 0.29101
3.5873 0.29206
3.5877 0.29312
3.588 0.29418
3.5884 0.29524
3.589 0.2963
3.5893 0.29735
3.5895 0.29841
3.5934 0.29947
3.5941 0.30053
3.5952 0.30159
3.5965 0.30265
3.5982 0.3037
3.5982 0.30476
3.6 0.30582
3.6006 0.30688
3.601 0.30794
3.6021 0.30899
3.6024 0.31005
3.6034 0.31111
3.6056 0.31217
3.6065 0.31323
3.6075 0.31429
3.6093 0.31534
3.6113 0.3164
3.6141 0.31746
3.6161 0.31852
3.6163 0.31958
3.6165 0.32063
3.6204 0.32169
3.6208 0.32275
3.6213 0.32381
3.6217 0.32487
3.6257 0.32593
3.6262 0.32698
3.6271 0.32804
3.6275 0.3291
3.6281 0.33016
3.6288 0.33122
3.6304 0.33228
3.6325 0.33333
3.633 0.33439
3.6428 0.33545
3.6454 0.33651
3.6458 0.33757
3.6461 0.33862
3.6466 0.33968
3.6516 0.34074
3.6532 0.3418
3.6567 0.34286
3.6578 0.34392
3.6594 0.34497
3.6595 0.34603
3.6623 0.34709
3.6638 0.34815
3.6668 0.34921
3.6683 0.35026
3.6757 0.35132
3.6761 0.35238
3.6762 0.35344
3.677 0.3545
3.6783 0.35556
3.6792 0.35661
3.6828 0.35767
3.6844 0.35873
3.6934 0.35979
3.7051 0.36085
3.7063 0.3619
3.7068 0.36296
3.7082 0.36402
3.7098 0.36508
3.7105 0.36614
3.7161 0.3672
3.7175 0.36825
3.7196 0.36931
3.7219 0.37037
3.7227 0.37143
3.741 0.37249
3.7444 0.37354
3.7448 0.3746
3.7621 0.37566
3.7671 0.37672
3.7701 0.37778
3.7708 0.37884
3.7728 0.37989
3.7809 0.38095
3.7986 0.38201
3.8001 0.38307
3.8036 0.38413
3.8055 0.38519
3.8076 0.38624
3.8092 0.3873
3.8103 0.38836
3.8127 0.38942
3.821 0.39048
3.8224 0.39153
3.8246 0.39259
3.8422 0.39365
3.854 0.39471
3.8608 0.39577
3.8651 0.39683
3.8761 0.39788
3.8803 0.39894
3.8819 0.4
3.8866 0.40106
3.9044 0.40212
3.9228 0.40317
3.9254 0.40423
3.9337 0.40529
3.9464 0.40635
3.9485 0.40741
3.9549 0.40847
3.9766 0.40952
3.9823 0.41058
3.9951 0.41164
3.9982 0.4127
4.0062 0.41376
4.0125 0.41481
4.0147 0.41587
4.0284 0.41693
4.0406 0.41799
4.0413 0.41905
4.0589 0.42011
4.0906 0.42116
4.1131 0.42222
4.1207 0.42328
4.1319 0.42434
4.1323 0.4254
4.1821 0.42646
4.1875 0.42751
4.2803 0.42857
4.2841 0.42963
5.1674 0.43069
5.2117 0.43175
5.3277 0.4328
5.369 0.43386
5.3718 0.43492
5.3749 0.43598
5.4189 0.43704
5.4258 0.4381
5.4287 0.43915
5.4314 0.44021
5.4383 0.44127
5.445 0.44233
5.4503 0.44339
5.4565 0.44444
5.46 0.4455
5.4612 0.44656
5.4644 0.44762
5.4671 0.44868
5.4687 0.44974
5.4709 0.45079
5.48 0.45185
5.4853 0.45291
5.5014 0.45397
5.5039 0.45503
5.51 0.45608
5.5114 0.45714
5.5122 0.4582
5.5132 0.45926
5.5172 0.46032
5.5178 0.46138
5.5184 0.46243
5.5196 0.46349
5.5203 0.46455
5.5219 0.46561
5.5231 0.46667
5.5237 0.46772
5.5256 0.46878
5.5265 0.46984
5.5271 0.4709
5.529 0.47196
5.5292 0.47302
5.5356 0.47407
5.5367 0.47513
5.5367 0.47619
5.5373 0.47725
5.5378 0.47831
5.5385 0.47937
5.5405 0.48042
5.5431 0.48148
5.5431 0.48254
5.5447 0.4836
5.547 0.48466
5.55 0.48571
5.5522 0.48677
5.5548 0.48783
5.555 0.48889
5.5565 0.48995
5.5588 0.49101
5.5595 0.49206
5.5663 0.49312
5.5676 0.49418
5.5682 0.49524
5.5792 0.4963
5.59 0.49735
5.5917 0.49841
5.5928 0.49947
5.5931 0.50053
5.5971 0.50159
5.6029 0.50265
5.6093 0.5037
5.6263 0.50476
5.6365 0.50582
5.6417 0.50688
5.6446 0.50794
5.6637 0.50899
5.6733 0.51005
5.6836 0.51111
5.6866 0.51217
5.6867 0.51323
5.6943 0.51429
5.7297 0.51534
5.7342 0.5164
5.8084 0.51746
5.8217 0.51852
5.8224 0.51958
5.839 0.52063
5.8823 0.52169
5.9338 0.52275
6.0394 0.52381
6.248 0.52487
9.6295 0.52593
9.6793 0.52698
9.8014 0.52804
9.808 0.5291
9.9802 0.53016
9.9971 0.53122
9.9999 0.53228
10.008 0.53333
10.023 0.53439
10.06 0.53545
10.13 0.53651
10.158 0.53757
10.169 0.53862
10.189 0.53968
10.191 0.54074
10.192 0.5418
10.196 0.54286
10.208 0.54392
10.219 0.54497
10.238 0.54603
10.242 0.54709
10.247 0.54815
10.252 0.54921
10.254 0.55026
10.256 0.55132
10.257 0.55238
10.258 0.55344
10.261 0.5545
10.264 0.55556
10.265 0.55661
10.27 0.55767
10.272 0.55873
10.272 0.55979
10.278 0.56085
10.279 0.5619
10.287 0.56296
10.302 0.56402
10.305 0.56508
10.308 0.56614
10.308 0.5672
10.309 0.56825
10.324 0.56931
10.347 0.57037
10.348 0.57143
10.374 0.57249
10.405 0.57354
10.413 0.5746
10.437 0.57566
10.44 0.57672
10.464 0.57778
10.472 0.57884
10.508 0.57989
10.509 0.58095
10.51 0.58201
10.519 0.58307
10.541 0.58413
10.631 0.58519
10.825 0.58624
10.885 0.5873
10.899 0.58836
11.044 0.58942
11.173 0.59048
19.29 0.59153
19.421 0.59259
19.735 0.59365
19.742 0.59471
19.764 0.59577
19.88 0.59683
19.885 0.59788
19.912 0.59894
19.93 0.6
19.948 0.60106
19.981 0.60212
19.987 0.60317
19.998 0.60423
20 0.60529
20.016 0.60635
20.018 0.60741
20.035 0.60847
20.044 0.60952
20.092 0.61058
20.104 0.61164
20.117 0.6127
20.124 0.61376
20.126 0.61481
20.127 0.61587
20.13 0.61693
20.13 0.61799
20.131 0.61905
20.132 0.62011
20.134 0.62116
20.136 0.62222
20.137 0.62328
20.16 0.62434
20.162 0.6254
20.169 0.62646
20.173 0.62751
20.2 0.62857
20.207 0.62963
20.213 0.63069
20.221 0.63175
20.233 0.6328
20.241 0.63386
20.247 0.63492
20.25 0.63598
20.324 0.63704
20.353 0.6381
20.372 0.63915
20.427 0.64021
20.608 0.64127
20.663 0.64233
20.766 0.64339
20.786 0.64444
20.94 0.6455
21.003 0.64656
21.512 0.64762
34.231 0.64868
34.549 0.64974
34.595 0.65079
34.601 0.65185
34.674 0.65291
34.733 0.65397
34.778 0.65503
34.808 0.65608
34.84 0.65714
34.857 0.6582
34.861 0.65926
34.88 0.66032
34.891 0.66138
34.898 0.66243
34.927 0.66349
34.963 0.66455
34.971 0.66561
35.004 0.66667
35.019 0.66772
35.023 0.66878
35.031 0.66984
35.039 0.6709
35.06 0.67196
35.06 0.67302
35.062 0.67407
35.071 0.67513
35.075 0.67619
35.076 0.67725
35.076 0.67831
35.12 0.67937
35.198 0.68042
35.239 0.68148
35.275 0.68254
35.296 0.6836
35.333 0.68466
35.372 0.68571
35.412 0.68677
35.443 0.68783
35.539 0.68889
35.695 0.68995
35.752 0.69101
36.035 0.69206


==> fig/eval/sbimImageNetResV2.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
2.2613 0.0010582
2.5662 0.0021164
2.5915 0.0031746
2.8055 0.0042328
2.9472 0.005291
2.9557 0.0063492
3.0411 0.0074074
3.0434 0.0084656
3.054 0.0095238
3.1234 0.010582
3.1488 0.01164
3.1523 0.012698
3.1676 0.013757
3.1687 0.014815
3.1795 0.015873
3.1936 0.016931
3.2004 0.017989
3.2099 0.019048
3.2117 0.020106
3.2208 0.021164
3.2216 0.022222
3.2288 0.02328
3.2304 0.024339
3.2397 0.025397
3.2514 0.026455
3.2531 0.027513
3.2538 0.028571
3.2547 0.02963
3.2601 0.030688
3.2634 0.031746
3.2635 0.032804
3.2635 0.033862
3.2793 0.034921
3.2813 0.035979
3.2847 0.037037
3.2889 0.038095
3.2969 0.039153
3.2992 0.040212
3.3162 0.04127
3.3204 0.042328
3.3268 0.043386
3.3272 0.044444
3.3275 0.045503
3.3296 0.046561
3.3313 0.047619
3.3353 0.048677
3.3432 0.049735
3.3464 0.050794
3.3516 0.051852
3.355 0.05291
3.3601 0.053968
3.3653 0.055026
3.3669 0.056085
3.3689 0.057143
3.3743 0.058201
3.3796 0.059259
3.3801 0.060317
3.3803 0.061376
3.3868 0.062434
3.3892 0.063492
3.3912 0.06455
3.3954 0.065608
3.3974 0.066667
3.398 0.067725
3.3996 0.068783
3.4041 0.069841
3.4043 0.070899
3.4077 0.071958
3.4096 0.073016
3.4116 0.074074
3.4134 0.075132
3.415 0.07619
3.418 0.077249
3.4193 0.078307
3.4228 0.079365
3.4236 0.080423
3.4257 0.081481
3.4283 0.08254
3.4289 0.083598
3.4357 0.084656
3.4366 0.085714
3.4373 0.086772
3.438 0.087831
3.4388 0.088889
3.4391 0.089947
3.4398 0.091005
3.4404 0.092063
3.4417 0.093122
3.4423 0.09418
3.444 0.095238
3.444 0.096296
3.4447 0.097354
3.4447 0.098413
3.4453 0.099471
3.4464 0.10053
3.4476 0.10159
3.4482 0.10265
3.4483 0.1037
3.4484 0.10476
3.4495 0.10582
3.4502 0.10688
3.4508 0.10794
3.4509 0.10899
3.4513 0.11005
3.4523 0.11111
3.4533 0.11217
3.4535 0.11323
3.4542 0.11429
3.4549 0.11534
3.456 0.1164
3.4561 0.11746
3.4575 0.11852
3.4582 0.11958
3.4583 0.12063
3.459 0.12169
3.4604 0.12275
3.461 0.12381
3.4612 0.12487
3.4612 0.12593
3.4621 0.12698
3.463 0.12804
3.4636 0.1291
3.4639 0.13016
3.4642 0.13122
3.4643 0.13228
3.4652 0.13333
3.4655 0.13439
3.4659 0.13545
3.4659 0.13651
3.466 0.13757
3.4669 0.13862
3.467 0.13968
3.4672 0.14074
3.4673 0.1418
3.4676 0.14286
3.4677 0.14392
3.4678 0.14497
3.4692 0.14603
3.4696 0.14709
3.4696 0.14815
3.4702 0.14921
3.4707 0.15026
3.4711 0.15132
3.4714 0.15238
3.4717 0.15344
3.4718 0.1545
3.4719 0.15556
3.4719 0.15661
3.4725 0.15767
3.4725 0.15873
3.4729 0.15979
3.4732 0.16085
3.4739 0.1619
3.4742 0.16296
3.4742 0.16402
3.4744 0.16508
3.4744 0.16614
3.475 0.1672
3.4756 0.16825
3.4756 0.16931
3.4757 0.17037
3.4759 0.17143
3.476 0.17249
3.4765 0.17354
3.4765 0.1746
3.4765 0.17566
3.4767 0.17672
3.4787 0.17778
3.4787 0.17884
3.4789 0.17989
3.4791 0.18095
3.4791 0.18201
3.4805 0.18307
3.4808 0.18413
3.4816 0.18519
3.4824 0.18624
3.4824 0.1873
3.4826 0.18836
3.4829 0.18942
3.4829 0.19048
3.4833 0.19153
3.4833 0.19259
3.4846 0.19365
3.4847 0.19471
3.4849 0.19577
3.4852 0.19683
3.4856 0.19788
3.4858 0.19894
3.4858 0.2
3.4861 0.20106
3.4861 0.20212
3.4869 0.20317
3.4878 0.20423
3.4878 0.20529
3.4882 0.20635
3.4887 0.20741
3.4892 0.20847
3.4894 0.20952
3.4899 0.21058
3.4901 0.21164
3.4904 0.2127
3.4906 0.21376
3.4907 0.21481
3.4916 0.21587
3.4916 0.21693
3.4919 0.21799
3.492 0.21905
3.4921 0.22011
3.4926 0.22116
3.4928 0.22222
3.4929 0.22328
3.493 0.22434
3.4935 0.2254
3.4937 0.22646
3.4947 0.22751
3.4953 0.22857
3.4955 0.22963
3.4957 0.23069
3.4958 0.23175
3.496 0.2328
3.4964 0.23386
3.4964 0.23492
3.4967 0.23598
3.497 0.23704
3.4971 0.2381
3.4982 0.23915
3.4985 0.24021
3.4985 0.24127
3.4987 0.24233
3.4987 0.24339
3.4991 0.24444
3.4994 0.2455
3.4994 0.24656
3.4994 0.24762
3.4996 0.24868
3.4996 0.24974
3.5 0.25079
3.5008 0.25185
3.5013 0.25291
3.5015 0.25397
3.5019 0.25503
3.5023 0.25608
3.5024 0.25714
3.5029 0.2582
3.503 0.25926
3.5031 0.26032
3.5032 0.26138
3.5035 0.26243
3.5035 0.26349
3.5038 0.26455
3.5039 0.26561
3.504 0.26667
3.5042 0.26772
3.5047 0.26878
3.5059 0.26984
3.5061 0.2709
3.5063 0.27196
3.5064 0.27302
3.5068 0.27407
3.507 0.27513
3.5073 0.27619
3.5074 0.27725
3.5079 0.27831
3.508 0.27937
3.5083 0.28042
3.5083 0.28148
3.5085 0.28254
3.5086 0.2836
3.5088 0.28466
3.509 0.28571
3.5091 0.28677
3.5105 0.28783
3.5112 0.28889
3.5114 0.28995
3.5116 0.29101
3.5117 0.29206
3.5119 0.29312
3.5119 0.29418
3.5123 0.29524
3.5126 0.2963
3.5126 0.29735
3.5131 0.29841
3.5133 0.29947
3.5138 0.30053
3.5138 0.30159
3.5144 0.30265
3.5144 0.3037
3.5146 0.30476
3.5148 0.30582
3.5151 0.30688
3.5151 0.30794
3.5154 0.30899
3.5155 0.31005
3.5156 0.31111
3.5167 0.31217
3.5168 0.31323
3.5174 0.31429
3.5175 0.31534
3.5175 0.3164
3.5176 0.31746
3.5176 0.31852
3.5178 0.31958
3.5183 0.32063
3.5188 0.32169
3.5189 0.32275
3.5195 0.32381
3.5197 0.32487
3.52 0.32593
3.52 0.32698
3.5201 0.32804
3.5204 0.3291
3.5205 0.33016
3.5207 0.33122
3.5208 0.33228
3.5208 0.33333
3.5209 0.33439
3.5213 0.33545
3.5215 0.33651
3.5216 0.33757
3.5218 0.33862
3.5219 0.33968
3.522 0.34074
3.522 0.3418
3.522 0.34286
3.5222 0.34392
3.5223 0.34497
3.5226 0.34603
3.5226 0.34709
3.5228 0.34815
3.523 0.34921
3.5231 0.35026
3.5231 0.35132
3.5233 0.35238
3.5236 0.35344
3.5243 0.3545
3.5243 0.35556
3.5244 0.35661
3.5247 0.35767
3.5249 0.35873
3.5249 0.35979
3.5249 0.36085
3.5252 0.3619
3.5257 0.36296
3.5258 0.36402
3.5259 0.36508
3.526 0.36614
3.5263 0.3672
3.5265 0.36825
3.5266 0.36931
3.5272 0.37037
3.5276 0.37143
3.5277 0.37249
3.5278 0.37354
3.528 0.3746
3.5282 0.37566
3.5284 0.37672
3.5288 0.37778
3.529 0.37884
3.529 0.37989
3.529 0.38095
3.5291 0.38201
3.5292 0.38307
3.5292 0.38413
3.5294 0.38519
3.5298 0.38624
3.5299 0.3873
3.53 0.38836
3.5301 0.38942
3.5303 0.39048
3.5305 0.39153
3.5305 0.39259
3.531 0.39365
3.5311 0.39471
3.5313 0.39577
3.5314 0.39683
3.5315 0.39788
3.5319 0.39894
3.532 0.4
3.5324 0.40106
3.5326 0.40212
3.5326 0.40317
3.5326 0.40423
3.533 0.40529
3.5334 0.40635
3.5338 0.40741
3.5338 0.40847
3.5339 0.40952
3.5339 0.41058
3.534 0.41164
3.5342 0.4127
3.5346 0.41376
3.5346 0.41481
3.5348 0.41587
3.5351 0.41693
3.5355 0.41799
3.5358 0.41905
3.5359 0.42011
3.5362 0.42116
3.5368 0.42222
3.5371 0.42328
3.5372 0.42434
3.5372 0.4254
3.538 0.42646
3.5387 0.42751
3.539 0.42857
3.539 0.42963
3.5391 0.43069
3.5392 0.43175
3.5399 0.4328
3.5402 0.43386
3.5403 0.43492
3.5406 0.43598
3.5407 0.43704
3.5407 0.4381
3.5412 0.43915
3.5419 0.44021
3.5419 0.44127
3.542 0.44233
3.5421 0.44339
3.5423 0.44444
3.5423 0.4455
3.5427 0.44656
3.5428 0.44762
3.5432 0.44868
3.5435 0.44974
3.544 0.45079
3.5447 0.45185
3.5447 0.45291
3.545 0.45397
3.545 0.45503
3.5455 0.45608
3.5457 0.45714
3.5457 0.4582
3.546 0.45926
3.5461 0.46032
3.5464 0.46138
3.5466 0.46243
3.5467 0.46349
3.5467 0.46455
3.5468 0.46561
3.5471 0.46667
3.5471 0.46772
3.5472 0.46878
3.5472 0.46984
3.5477 0.4709
3.5477 0.47196
3.5479 0.47302
3.5481 0.47407
3.5482 0.47513
3.5483 0.47619
3.5484 0.47725
3.5485 0.47831
3.549 0.47937
3.5494 0.48042
3.5502 0.48148
3.5502 0.48254
3.5506 0.4836
3.551 0.48466
3.5511 0.48571
3.5515 0.48677
3.5515 0.48783
3.5521 0.48889
3.5521 0.48995
3.5528 0.49101
3.5533 0.49206
3.5538 0.49312
3.5547 0.49418
3.555 0.49524
3.5552 0.4963
3.5553 0.49735
3.5555 0.49841
3.5559 0.49947
3.5574 0.50053
3.5575 0.50159
3.5579 0.50265
3.5581 0.5037
3.5582 0.50476
3.5585 0.50582
3.5586 0.50688
3.5586 0.50794
3.5586 0.50899
3.5587 0.51005
3.5588 0.51111
3.5589 0.51217
3.5589 0.51323
3.5592 0.51429
3.5595 0.51534
3.5595 0.5164
3.5596 0.51746
3.5602 0.51852
3.5612 0.51958
3.5613 0.52063
3.5616 0.52169
3.5617 0.52275
3.5618 0.52381
3.5623 0.52487
3.5632 0.52593
3.5635 0.52698
3.5642 0.52804
3.5646 0.5291
3.5654 0.53016
3.5655 0.53122
3.5656 0.53228
3.5659 0.53333
3.566 0.53439
3.5666 0.53545
3.567 0.53651
3.567 0.53757
3.5678 0.53862
3.568 0.53968
3.5688 0.54074
3.5694 0.5418
3.5696 0.54286
3.5702 0.54392
3.5706 0.54497
3.5708 0.54603
3.5712 0.54709
3.5721 0.54815
3.5729 0.54921
3.5729 0.55026
3.5729 0.55132
3.5731 0.55238
3.5734 0.55344
3.5744 0.5545
3.5757 0.55556
3.5776 0.55661
3.5781 0.55767
3.5784 0.55873
3.5789 0.55979
3.5791 0.56085
3.5791 0.5619
3.5792 0.56296
3.5794 0.56402
3.5795 0.56508
3.5796 0.56614
3.5796 0.5672
3.5801 0.56825
3.5802 0.56931
3.5809 0.57037
3.5809 0.57143
3.5809 0.57249
3.5811 0.57354
3.5817 0.5746
3.5818 0.57566
3.5822 0.57672
3.5823 0.57778
3.5824 0.57884
3.584 0.57989
3.5865 0.58095
3.5866 0.58201
3.5871 0.58307
3.5876 0.58413
3.5889 0.58519
3.5896 0.58624
3.5898 0.5873
3.5901 0.58836
3.5905 0.58942
3.591 0.59048
3.5912 0.59153
3.5917 0.59259
3.592 0.59365
3.5922 0.59471
3.5926 0.59577
3.5935 0.59683
3.5947 0.59788
3.5948 0.59894
3.5957 0.6
3.5968 0.60106
3.597 0.60212
3.5975 0.60317
3.5982 0.60423
3.599 0.60529
3.6 0.60635
3.6004 0.60741
3.6004 0.60847
3.6008 0.60952
3.6015 0.61058
3.6022 0.61164
3.6025 0.6127
3.6025 0.61376
3.6025 0.61481
3.6028 0.61587
3.6029 0.61693
3.6038 0.61799
3.604 0.61905
3.604 0.62011
3.6045 0.62116
3.6055 0.62222
3.6057 0.62328
3.6063 0.62434
3.6071 0.6254
3.6082 0.62646
3.6107 0.62751
3.6109 0.62857
3.6113 0.62963
3.6119 0.63069
3.612 0.63175
3.6123 0.6328
3.6138 0.63386
3.6142 0.63492
3.6153 0.63598
3.6156 0.63704
3.6162 0.6381
3.6162 0.63915
3.6168 0.64021
3.6173 0.64127
3.6181 0.64233
3.6197 0.64339
3.6203 0.64444
3.622 0.6455
3.6226 0.64656
3.6231 0.64762
3.6244 0.64868
3.6251 0.64974
3.6253 0.65079
3.6276 0.65185
3.6278 0.65291
3.6282 0.65397
3.6286 0.65503
3.6296 0.65608
3.6298 0.65714
3.6308 0.6582
3.6314 0.65926
3.6317 0.66032
3.6325 0.66138
3.6329 0.66243
3.6345 0.66349
3.6346 0.66455
3.6351 0.66561
3.6356 0.66667
3.6369 0.66772
3.6377 0.66878
3.6391 0.66984
3.6403 0.6709
3.6405 0.67196
3.6421 0.67302
3.6444 0.67407
3.6468 0.67513
3.6481 0.67619
3.6484 0.67725
3.6516 0.67831
3.6532 0.67937
3.6576 0.68042
3.6582 0.68148
3.6588 0.68254
3.6589 0.6836
3.6599 0.68466
3.6608 0.68571
3.6617 0.68677
3.6619 0.68783
3.6633 0.68889
3.6672 0.68995
3.6684 0.69101
3.6691 0.69206
3.673 0.69312
3.6747 0.69418
3.6749 0.69524
3.6762 0.6963
3.6801 0.69735
3.6803 0.69841
3.6806 0.69947
3.6827 0.70053
3.6878 0.70159
3.6885 0.70265
3.6889 0.7037
3.6917 0.70476
3.6931 0.70582
3.6941 0.70688
3.6944 0.70794
3.6956 0.70899
3.7008 0.71005
3.7034 0.71111
3.7065 0.71217
3.7087 0.71323
3.7098 0.71429
3.7103 0.71534
3.7113 0.7164
3.7114 0.71746
3.7134 0.71852
3.7139 0.71958
3.7145 0.72063
3.7155 0.72169
3.7156 0.72275
3.7158 0.72381
3.7158 0.72487
3.7223 0.72593
3.7236 0.72698
3.7272 0.72804
3.7275 0.7291
3.7334 0.73016
3.7339 0.73122
3.7344 0.73228
3.7362 0.73333
3.7387 0.73439
3.7395 0.73545
3.746 0.73651
3.7475 0.73757
3.7518 0.73862
3.753 0.73968
3.7534 0.74074
3.7566 0.7418
3.7567 0.74286
3.7584 0.74392
3.7737 0.74497
3.7858 0.74603
3.789 0.74709
3.8022 0.74815
3.8029 0.74921
3.804 0.75026
3.8266 0.75132
3.8385 0.75238
3.8388 0.75344
3.8494 0.7545
3.8513 0.75556
3.857 0.75661
3.8646 0.75767
3.8668 0.75873
3.8735 0.75979
3.8789 0.76085
3.8903 0.7619
3.9008 0.76296
3.9034 0.76402
3.9139 0.76508
3.93 0.76614
3.9304 0.7672
3.9321 0.76825
3.9361 0.76931
3.9474 0.77037
3.962 0.77143
3.9655 0.77249
3.9821 0.77354
3.9842 0.7746
3.9978 0.77566
4.0174 0.77672
4.0307 0.77778
4.0394 0.77884
4.0448 0.77989
4.0881 0.78095
4.1149 0.78201
4.1209 0.78307
4.1527 0.78413
4.227 0.78519
4.2383 0.78624
4.3031 0.7873
4.4712 0.78836
4.4793 0.78942
4.6938 0.79048
4.805 0.79153
5.0476 0.79259
5.1133 0.79365
5.2537 0.79471
5.2664 0.79577
5.3171 0.79683
5.3303 0.79788
5.4002 0.79894
5.4019 0.8
5.4149 0.80106
5.4274 0.80212
5.4403 0.80317
5.4679 0.80423
5.4736 0.80529
5.4821 0.80635
5.486 0.80741
5.4944 0.80847
5.4987 0.80952
5.5006 0.81058
5.5018 0.81164
5.514 0.8127
5.5143 0.81376
5.5152 0.81481
5.5187 0.81587
5.5205 0.81693
5.5211 0.81799
5.5244 0.81905
5.5254 0.82011
5.5282 0.82116
5.5285 0.82222
5.5323 0.82328
5.533 0.82434
5.5335 0.8254
5.5358 0.82646
5.5434 0.82751
5.5447 0.82857
5.5501 0.82963
5.5504 0.83069
5.5526 0.83175
5.5526 0.8328
5.5559 0.83386
5.559 0.83492
5.5661 0.83598
5.5717 0.83704
5.5732 0.8381
5.5736 0.83915
5.58 0.84021
5.5844 0.84127
5.5935 0.84233
5.6013 0.84339
5.6751 0.84444
5.6837 0.8455
5.7257 0.84656
5.7571 0.84762
5.9009 0.84868
5.9236 0.84974
5.9862 0.85079
6.0081 0.85185
6.0288 0.85291
6.0434 0.85397
6.1487 0.85503
6.2383 0.85608
9.9584 0.85714
10.006 0.8582
10.019 0.85926
10.023 0.86032
10.036 0.86138
10.07 0.86243
10.081 0.86349
10.118 0.86455
10.223 0.86561
10.225 0.86667
10.227 0.86772
10.229 0.86878
10.233 0.86984
10.243 0.8709
10.247 0.87196
10.264 0.87302
10.273 0.87407
10.275 0.87513
10.277 0.87619
10.285 0.87725
10.295 0.87831
10.306 0.87937
10.307 0.88042
10.326 0.88148
10.333 0.88254
10.372 0.8836
10.408 0.88466
10.416 0.88571
10.61 0.88677
10.674 0.88783
10.772 0.88889
19.192 0.88995
19.858 0.89101
19.859 0.89206
19.898 0.89312
19.986 0.89418
20.002 0.89524
20.01 0.8963
20.025 0.89735
20.027 0.89841
20.03 0.89947
20.091 0.90053
20.108 0.90159
20.113 0.90265
20.12 0.9037
20.121 0.90476
20.138 0.90582
20.154 0.90688
20.173 0.90794
20.191 0.90899
20.234 0.91005
20.346 0.91111
20.372 0.91217
20.449 0.91323
20.518 0.91429
20.851 0.91534
34.635 0.9164
34.957 0.91746
35.001 0.91852
35.029 0.91958
35.113 0.92063
35.154 0.92169
35.322 0.92275
36.134 0.92381
36.227 0.92487
36.264 0.92593
36.417 0.92698


==> fig/eval/sbimImageNetS.txt <==
0 0.001
0 0.011
0 0.021
0 0.031
0 0.041
4.5906 0.051
4.7492 0.058
4.8046 0.067
4.8404 0.077
4.8894 0.087
4.9241 0.096
4.943 0.105
4.9603 0.115
4.9787 0.123
4.9943 0.132
5.0107 0.141
5.0189 0.15
5.0267 0.159
5.0344 0.169
5.0422 0.179
5.0504 0.189
5.0541 0.198
5.063 0.207
5.0725 0.216
5.0793 0.224
5.0822 0.233
5.0862 0.242
5.0913 0.252
5.0958 0.262
5.1001 0.272
5.1027 0.279
5.1042 0.288
5.1064 0.298
5.1083 0.308
5.1114 0.318
5.1144 0.327
5.117 0.336
5.1186 0.345
5.1198 0.355
5.1215 0.365
5.1236 0.375
5.1251 0.385
5.1262 0.394
5.1271 0.404
5.1277 0.414
5.1286 0.422
5.1299 0.431
5.1304 0.44
5.1311 0.449
5.1323 0.459
5.1327 0.468
5.1335 0.478
5.1339 0.488
5.1348 0.498
5.1356 0.508
5.1364 0.518
5.1372 0.528
5.1376 0.538
5.1382 0.548
5.1388 0.557
5.1396 0.566
5.1403 0.575
5.1413 0.584
5.1422 0.593
5.1431 0.603
5.1443 0.613
5.1458 0.622
5.1467 0.63
5.1485 0.64
5.1496 0.649
5.1507 0.659
5.1529 0.669
5.156 0.679
5.1593 0.688
5.1619 0.698
5.1655 0.708
5.1681 0.718
5.1709 0.728
5.1741 0.738
5.183 0.748
5.1875 0.758
5.1934 0.767
5.2019 0.777
5.2083 0.786
5.218 0.795
5.2246 0.804
5.2313 0.813
5.2437 0.823
5.2559 0.832
5.2628 0.84
5.2775 0.85
5.2921 0.859
5.3021 0.868
5.3284 0.877
5.3506 0.887
5.3751 0.897
5.4154 0.907
5.4503 0.917
5.4994 0.927
5.5883 0.937
5.8735 0.946


==> fig/eval/sbimMnist.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.99673 0.00020153
0.99735 0.00040306
0.99818 0.00060459
0.99829 0.00080613
0.99865 0.0010077
0.99896 0.0012092
0.99905 0.0014107
0.99907 0.0016123
0.99919 0.0018138
0.99923 0.0020153
0.99939 0.0022168
0.99939 0.0024184
0.99945 0.0026199
0.99948 0.0028214
0.9995 0.003023
0.99951 0.0032245
0.99952 0.003426
0.99956 0.0036276
0.99957 0.0038291
0.99961 0.0040306
0.99963 0.0042322
0.99964 0.0044337
0.99967 0.0046352
0.99969 0.0048368
0.99973 0.0050383
0.99973 0.0052398
0.99975 0.0054414
0.99975 0.0056429
0.99977 0.0058444
0.99978 0.0060459
0.99979 0.0062475
0.9998 0.006449
0.9998 0.0066505
0.99981 0.0068521
0.99982 0.0070536
0.99982 0.0072551
0.99983 0.0074567
0.99984 0.0076582
0.99984 0.0078597
0.99985 0.0080613
0.99986 0.0082628
0.99987 0.0084643
0.99987 0.0086659
0.99988 0.0088674
0.99988 0.0090689
0.99989 0.0092705
0.99989 0.009472
0.9999 0.0096735
0.99991 0.0098751
0.99991 0.010077
0.99991 0.010278
0.99992 0.01048
0.99993 0.010681
0.99994 0.010883
0.99994 0.011084
0.99995 0.011286
0.99995 0.011487
0.99995 0.011689
0.99995 0.01189
0.99996 0.012092
0.99996 0.012293
0.99996 0.012495
0.99997 0.012696
0.99997 0.012898
0.99997 0.0131
0.99998 0.013301
0.99998 0.013503
0.99998 0.013704
0.99998 0.013906
0.99998 0.014107
0.99998 0.014309
0.99999 0.01451
0.99999 0.014712
0.99999 0.014913
0.99999 0.015115
0.99999 0.015316
0.99999 0.015518
1 0.015719
1 0.015921
1 0.016123
1 0.016324
1 0.016526
1 0.016727
1 0.016929
1 0.01713
1 0.017332
1 0.017533
1 0.017735
1 0.017936
1 0.018138
1 0.018339
1 0.018541
1 0.018742
1 0.018944
1 0.019146
1 0.019347
1 0.019549
1 0.01975
1 0.019952
1 0.020153
1 0.020355
1 0.020556
1 0.020758
1 0.020959
1 0.021161
1 0.021362
1 0.021564
1 0.021765
1 0.021967
1 0.022168
1 0.02237
1 0.022572
1 0.022773
1 0.022975
1 0.023176
1 0.023378
1 0.023579
1 0.023781
1 0.023982
1 0.024184
1 0.024385
1 0.024587
1 0.024788
1 0.02499
1 0.025191
1 0.025393
1 0.025595
1 0.025796
1 0.025998
1 0.026199
1 0.026401
1 0.026602
1 0.026804
1 0.027005
1 0.027207
1 0.027408
1 0.02761
1 0.027811
1 0.028013
1 0.028214
1 0.028416
1 0.028617
1 0.028819
1 0.029021
1 0.029222
1 0.029424
1 0.029625
1 0.029827
1 0.030028
1 0.03023
1 0.030431
1 0.030633
1 0.030834
1 0.031036
1 0.031237
1 0.031439
1 0.03164
1 0.031842
1 0.032044
1 0.032245
1 0.032447
1 0.032648
1 0.03285
1 0.033051
1 0.033253
1 0.033454
1 0.033656
1 0.033857
1 0.034059
1 0.03426
1 0.034462
1 0.034663
1 0.034865
1 0.035067
1 0.035268
1 0.03547
1 0.035671
1 0.035873
1 0.036074
1 0.036276
1.4859 0.036477
1.4933 0.036679
1.4943 0.03688
1.4958 0.037082
1.4962 0.037283
1.4967 0.037485
1.4974 0.037686
1.4976 0.037888
1.4977 0.038089
1.4978 0.038291
1.4981 0.038493
1.4983 0.038694
1.4985 0.038896
1.4985 0.039097
1.4985 0.039299
1.4987 0.0395
1.4988 0.039702
1.4989 0.039903
1.499 0.040105
1.4991 0.040306
1.4991 0.040508
1.4992 0.040709
1.4993 0.040911
1.4994 0.041112
1.4994 0.041314
1.4995 0.041516
1.4995 0.041717
1.4995 0.041919
1.4996 0.04212
1.4996 0.042322
1.4996 0.042523
1.4996 0.042725
1.4996 0.042926
1.4996 0.043128
1.4996 0.043329
1.4996 0.043531
1.4996 0.043732
1.4996 0.043934
1.4997 0.044135
1.4997 0.044337
1.4997 0.044538
1.4997 0.04474
1.4998 0.044942
1.4998 0.045143
1.4998 0.045345
1.4998 0.045546
1.4998 0.045748
1.4998 0.045949
1.4998 0.046151
1.4998 0.046352
1.4998 0.046554
1.4998 0.046755
1.4998 0.046957
1.4998 0.047158
1.4999 0.04736
1.4999 0.047561
1.4999 0.047763
1.4999 0.047965
1.4999 0.048166
1.4999 0.048368
1.4999 0.048569
1.4999 0.048771
1.4999 0.048972
1.4999 0.049174
1.4999 0.049375
1.4999 0.049577
1.4999 0.049778
1.4999 0.04998
1.4999 0.050181
1.4999 0.050383
1.4999 0.050584
1.4999 0.050786
1.4999 0.050988
1.4999 0.051189
1.4999 0.051391
1.4999 0.051592
1.4999 0.051794
1.4999 0.051995
1.4999 0.052197
1.4999 0.052398
1.4999 0.0526
1.4999 0.052801
1.4999 0.053003
1.4999 0.053204
1.4999 0.053406
1.4999 0.053607
1.4999 0.053809
1.5 0.05401
1.5 0.054212
1.5 0.054414
1.5 0.054615
1.5 0.054817
1.5 0.055018
1.5 0.05522
1.5 0.055421
1.5 0.055623
1.5 0.055824
1.5 0.056026
1.5 0.056227
1.5 0.056429
1.5 0.05663
1.5 0.056832
1.5 0.057033
1.5 0.057235
1.5 0.057437
1.5 0.057638
1.5 0.05784
1.5 0.058041
1.5 0.058243
1.5 0.058444
1.5 0.058646
1.5 0.058847
1.5 0.059049
1.5 0.05925
1.5 0.059452
1.5 0.059653
1.5 0.059855
1.5 0.060056
1.5 0.060258
1.5 0.060459
1.5 0.060661
1.5 0.060863
1.5 0.061064
1.5 0.061266
1.5 0.061467
1.5 0.061669
1.5 0.06187
1.5 0.062072
1.5 0.062273
1.5 0.062475
1.5 0.062676
1.5 0.062878
1.5 0.063079
1.5 0.063281
1.5 0.063482
1.5 0.063684
1.5 0.063886
1.5 0.064087
1.5 0.064289
1.5 0.06449
1.5 0.064692
1.5 0.064893
1.5 0.065095
1.5 0.065296
1.5 0.065498
1.5 0.065699
1.5 0.065901
1.5 0.066102
1.5 0.066304
1.5 0.066505
1.5 0.066707
1.5 0.066909
1.5 0.06711
1.5 0.067312
1.5 0.067513
1.5 0.067715
1.5 0.067916
1.5 0.068118
1.5 0.068319
1.5 0.068521
1.5 0.068722
1.5 0.068924
1.5 0.069125
1.5 0.069327
1.5 0.069528
1.5 0.06973
1.5 0.069931
1.5 0.070133
1.5 0.070335
1.5 0.070536
1.5 0.070738
1.5 0.070939
1.5 0.071141
1.5 0.071342
1.5 0.071544
1.5 0.071745
1.5 0.071947
1.5 0.072148
1.5 0.07235
1.5 0.072551
1.5 0.072753
1.5 0.072954
1.5 0.073156
1.5 0.073358
1.5 0.073559
1.5 0.073761
1.5 0.073962
1.5 0.074164
1.5 0.074365
1.5 0.074567
1.5 0.074768
1.5 0.07497
1.5 0.075171
1.5 0.075373
1.5 0.075574
1.5 0.075776
1.5 0.075977
1.5 0.076179
1.5 0.07638
1.5 0.076582
1.5 0.076784
1.5 0.076985
1.5 0.077187
1.5 0.077388
1.5 0.07759
1.5 0.077791
1.5 0.077993
1.5 0.078194
1.5 0.078396
1.5 0.078597
1.5 0.078799
1.5 0.079
1.5 0.079202
1.5 0.079403
1.5 0.079605
1.5 0.079807
1.5 0.080008
1.5 0.08021
1.5 0.080411
1.5 0.080613
1.5 0.080814
1.5 0.081016
1.5 0.081217
1.5 0.081419
1.5 0.08162
1.5 0.081822
1.5 0.082023
1.5 0.082225
1.5 0.082426
1.5 0.082628
1.5 0.08283
1.5 0.083031
1.5 0.083233
1.5 0.083434
1.5 0.083636
1.5 0.083837
1.5 0.084039
1.5 0.08424
1.5 0.084442
1.5 0.084643
1.5 0.084845
1.5 0.085046
1.5 0.085248
1.5 0.085449
1.5 0.085651
1.5 0.085852
1.5 0.086054
1.5 0.086256
1.5 0.086457
1.5 0.086659
1.5 0.08686
1.5 0.087062
1.5 0.087263
1.5 0.087465
1.5 0.087666
1.5 0.087868
1.5 0.088069
1.5 0.088271
1.5 0.088472
1.5 0.088674
1.5 0.088875
1.5 0.089077
1.5 0.089279
1.5 0.08948
1.5 0.089682
1.5 0.089883
1.5 0.090085
1.5 0.090286
1.5 0.090488
1.5 0.090689
1.5 0.090891
1.5 0.091092
1.5 0.091294
1.5 0.091495
1.5 0.091697
1.5 0.091898
1.5 0.0921
1.5 0.092301
1.5 0.092503
1.5 0.092705
1.5 0.092906
1.5 0.093108
1.5 0.093309
1.5 0.093511
1.5 0.093712
1.5 0.093914
1.5 0.094115
1.5 0.094317
1.5 0.094518
1.5 0.09472
1.5 0.094921
1.5 0.095123
1.5 0.095324
1.5 0.095526
1.5 0.095728
1.5 0.095929
1.5 0.096131
1.5 0.096332
1.5 0.096534
1.5 0.096735
1.5 0.096937
1.5 0.097138
1.5 0.09734
1.5 0.097541
1.5 0.097743
1.5 0.097944
1.5 0.098146
1.5 0.098347
1.5 0.098549
1.5 0.098751
1.5 0.098952
1.5 0.099154
1.5 0.099355
1.5 0.099557
1.5 0.099758
1.5 0.09996
1.5 0.10016
1.5 0.10036
1.5 0.10056
1.5 0.10077
1.5 0.10097
1.5 0.10117
1.5 0.10137
1.5 0.10157
1.5 0.10177
1.5 0.10198
1.5 0.10218
1.5 0.10238
1.7422 0.10258
1.7464 0.10278
1.7472 0.10298
1.7475 0.10318
1.7477 0.10339
1.7478 0.10359
1.748 0.10379
1.7485 0.10399
1.7487 0.10419
1.7487 0.10439
1.7489 0.10459
1.7489 0.1048
1.7489 0.105
1.7489 0.1052
1.7489 0.1054
1.7491 0.1056
1.7491 0.1058
1.7492 0.10601
1.7493 0.10621
1.7493 0.10641
1.7494 0.10661
1.7495 0.10681
1.7495 0.10701
1.7495 0.10721
1.7495 0.10742
1.7496 0.10762
1.7496 0.10782
1.7496 0.10802
1.7496 0.10822
1.7496 0.10842
1.7496 0.10863
1.7497 0.10883
1.7497 0.10903
1.7497 0.10923
1.7497 0.10943
1.7497 0.10963
1.7497 0.10983
1.7497 0.11004
1.7498 0.11024
1.7498 0.11044
1.7498 0.11064
1.7498 0.11084
1.7498 0.11104
1.7498 0.11125
1.7498 0.11145
1.7498 0.11165
1.7498 0.11185
1.7499 0.11205
1.7499 0.11225
1.7499 0.11245
1.7499 0.11266
1.7499 0.11286
1.7499 0.11306
1.7499 0.11326
1.7499 0.11346
1.7499 0.11366
1.7499 0.11387
1.7499 0.11407
1.7499 0.11427
1.7499 0.11447
1.7499 0.11467
1.75 0.11487
1.75 0.11507
1.75 0.11528
1.75 0.11548
1.75 0.11568
1.75 0.11588
1.75 0.11608
1.75 0.11628
1.75 0.11649
1.75 0.11669
1.75 0.11689
1.75 0.11709
1.75 0.11729
1.75 0.11749
1.75 0.11769
1.75 0.1179
1.75 0.1181
1.75 0.1183
1.75 0.1185
1.75 0.1187
1.75 0.1189
1.75 0.11911
1.75 0.11931
1.75 0.11951
1.75 0.11971
1.75 0.11991
1.75 0.12011
1.75 0.12031
1.75 0.12052
1.75 0.12072
1.75 0.12092
1.75 0.12112
1.75 0.12132
1.75 0.12152
1.75 0.12173
1.75 0.12193
1.75 0.12213
1.75 0.12233
1.75 0.12253
1.75 0.12273
1.75 0.12293
1.75 0.12314
1.75 0.12334
1.75 0.12354
1.75 0.12374
1.75 0.12394
1.75 0.12414
1.75 0.12435
1.75 0.12455
1.75 0.12475
1.75 0.12495
1.75 0.12515
1.75 0.12535
1.75 0.12555
1.75 0.12576
1.75 0.12596
1.75 0.12616
1.75 0.12636
1.75 0.12656
1.75 0.12676
1.75 0.12696
1.75 0.12717
1.75 0.12737
1.75 0.12757
1.75 0.12777
1.75 0.12797
1.75 0.12817
1.75 0.12838
1.75 0.12858
1.75 0.12878
1.75 0.12898
1.75 0.12918
1.75 0.12938
1.75 0.12958
1.75 0.12979
1.75 0.12999
1.75 0.13019
1.75 0.13039
1.75 0.13059
1.75 0.13079
1.75 0.131
1.75 0.1312
1.75 0.1314
1.75 0.1316
1.75 0.1318
1.75 0.132
1.75 0.1322
1.75 0.13241
1.75 0.13261
1.75 0.13281
1.75 0.13301
1.75 0.13321
1.75 0.13341
1.75 0.13362
1.75 0.13382
1.75 0.13402
1.75 0.13422
1.75 0.13442
1.75 0.13462
1.75 0.13482
1.75 0.13503
1.75 0.13523
1.75 0.13543
1.75 0.13563
1.75 0.13583
1.75 0.13603
1.75 0.13624
1.75 0.13644
1.75 0.13664
1.75 0.13684
1.75 0.13704
1.75 0.13724
1.75 0.13744
1.75 0.13765
1.75 0.13785
1.75 0.13805
1.75 0.13825
1.75 0.13845
1.75 0.13865
1.75 0.13886
1.75 0.13906
1.75 0.13926
1.75 0.13946
1.75 0.13966
1.75 0.13986
1.75 0.14006
1.75 0.14027
1.75 0.14047
1.75 0.14067
1.75 0.14087
1.75 0.14107
1.75 0.14127
1.75 0.14148
1.75 0.14168
1.75 0.14188
1.75 0.14208
1.75 0.14228
1.75 0.14248
1.75 0.14268
1.75 0.14289
1.75 0.14309
1.75 0.14329
1.75 0.14349
1.75 0.14369
1.75 0.14389
1.75 0.1441
1.75 0.1443
1.75 0.1445
1.75 0.1447
1.75 0.1449
1.75 0.1451
1.75 0.1453
1.75 0.14551
1.75 0.14571
1.75 0.14591
1.75 0.14611
1.75 0.14631
1.75 0.14651
1.75 0.14672
1.75 0.14692
1.75 0.14712
1.75 0.14732
1.75 0.14752
1.75 0.14772
1.75 0.14792
1.75 0.14813
1.75 0.14833
1.75 0.14853
1.75 0.14873
1.75 0.14893
1.75 0.14913
1.75 0.14933
1.75 0.14954
1.75 0.14974
1.75 0.14994
1.75 0.15014
1.75 0.15034
1.75 0.15054
1.75 0.15075
1.75 0.15095
1.75 0.15115
1.75 0.15135
1.75 0.15155
1.75 0.15175
1.75 0.15195
1.75 0.15216
1.75 0.15236
1.75 0.15256
1.75 0.15276
1.75 0.15296
1.75 0.15316
1.75 0.15337
1.75 0.15357
1.75 0.15377
1.75 0.15397
1.75 0.15417
1.75 0.15437
1.75 0.15457
1.75 0.15478
1.75 0.15498
1.75 0.15518
1.75 0.15538
1.75 0.15558
1.75 0.15578
1.75 0.15599
1.75 0.15619
1.75 0.15639
1.75 0.15659
1.75 0.15679
1.75 0.15699
1.75 0.15719
1.9961 0.1574
1.997 0.1576
1.9977 0.1578
1.998 0.158
1.9981 0.1582
1.9984 0.1584
1.9988 0.15861
1.9989 0.15881
1.9989 0.15901
1.999 0.15921
1.999 0.15941
1.999 0.15961
1.9991 0.15981
1.9991 0.16002
1.9992 0.16022
1.9993 0.16042
1.9993 0.16062
1.9993 0.16082
1.9993 0.16102
1.9994 0.16123
1.9995 0.16143
1.9995 0.16163
1.9995 0.16183
1.9995 0.16203
1.9996 0.16223
1.9996 0.16243
1.9996 0.16264
1.9996 0.16284
1.9996 0.16304
1.9997 0.16324
1.9997 0.16344
1.9997 0.16364
1.9997 0.16385
1.9997 0.16405
1.9997 0.16425
1.9997 0.16445
1.9998 0.16465
1.9998 0.16485
1.9998 0.16505
1.9998 0.16526
1.9998 0.16546
1.9998 0.16566
1.9998 0.16586
1.9998 0.16606
1.9998 0.16626
1.9998 0.16647
1.9998 0.16667
1.9998 0.16687
1.9999 0.16707
1.9999 0.16727
1.9999 0.16747
1.9999 0.16767
1.9999 0.16788
1.9999 0.16808
1.9999 0.16828
1.9999 0.16848
1.9999 0.16868
1.9999 0.16888
1.9999 0.16909
1.9999 0.16929
1.9999 0.16949
1.9999 0.16969
1.9999 0.16989
1.9999 0.17009
1.9999 0.17029
1.9999 0.1705
2 0.1707
2 0.1709
2 0.1711
2 0.1713
2 0.1715
2 0.1717
2 0.17191
2 0.17211
2 0.17231
2 0.17251
2 0.17271
2 0.17291
2 0.17312
2 0.17332
2 0.17352
2 0.17372
2 0.17392
2 0.17412
2 0.17432
2 0.17453
2 0.17473
2 0.17493
2 0.17513
2 0.17533
2 0.17553
2 0.17574
2 0.17594
2 0.17614
2 0.17634
2 0.17654
2 0.17674
2 0.17694
2 0.17715
2 0.17735
2 0.17755
2 0.17775
2 0.17795
2 0.17815
2 0.17836
2 0.17856
2 0.17876
2 0.17896
2 0.17916
2 0.17936
2 0.17956
2 0.17977
2 0.17997
2 0.18017
2 0.18037
2 0.18057
2 0.18077
2 0.18098
2 0.18118
2 0.18138
2 0.18158
2 0.18178
2 0.18198
2 0.18218
2 0.18239
2 0.18259
2 0.18279
2 0.18299
2 0.18319
2 0.18339
2 0.1836
2 0.1838
2 0.184
2 0.1842
2 0.1844
2 0.1846
2 0.1848
2 0.18501
2 0.18521
2 0.18541
2 0.18561
2 0.18581
2 0.18601
2 0.18622
2 0.18642
2 0.18662
2 0.18682
2 0.18702
2 0.18722
2 0.18742
2 0.18763
2 0.18783
2 0.18803
2 0.18823
2 0.18843
2 0.18863
2 0.18884
2 0.18904
2 0.18924
2 0.18944
2 0.18964
2 0.18984
2 0.19004
2 0.19025
2 0.19045
2 0.19065
2 0.19085
2 0.19105
2 0.19125
2 0.19146
2 0.19166
2 0.19186
2 0.19206
2 0.19226
2 0.19246
2 0.19266
2 0.19287
2 0.19307
2 0.19327
2 0.19347
2 0.19367
2 0.19387
2 0.19407
2 0.19428
2 0.19448
2 0.19468
2 0.19488
2 0.19508
2 0.19528
2 0.19549
2 0.19569
2 0.19589
2 0.19609
2 0.19629
2 0.19649
2 0.19669
2 0.1969
2 0.1971
2 0.1973
2 0.1975
2 0.1977
2 0.1979
2 0.19811
2 0.19831
2 0.19851
2 0.19871
2 0.19891
2 0.19911
2 0.19931
2 0.19952
2 0.19972
2 0.19992
2 0.20012
2 0.20032
2 0.20052
2 0.20073
2 0.20093
2 0.20113
2 0.20133
2 0.20153
2 0.20173
2 0.20193
2 0.20214
2 0.20234
2 0.20254
2 0.20274
2 0.20294
2 0.20314
2 0.20335
2 0.20355
2 0.20375
2 0.20395
2 0.20415
2 0.20435
2 0.20455
2 0.20476
2 0.20496
2 0.20516
2 0.20536
2 0.20556
2 0.20576
2 0.20597
2 0.20617
2 0.20637
2 0.20657
2 0.20677
2 0.20697
2 0.20717
2 0.20738
2 0.20758
2 0.20778
2 0.20798
2 0.20818
2 0.20838
2 0.20859
2 0.20879
2 0.20899
2 0.20919
2 0.20939
2 0.20959
2 0.20979
2 0.21
2 0.2102
2 0.2104
2 0.2106
2 0.2108
2 0.211
2 0.21121
2 0.21141
2 0.21161
2 0.21181
2 0.21201
2 0.21221
2 0.21241
2 0.21262
2 0.21282
2 0.21302
2 0.21322
2 0.21342
2 0.21362
2 0.21383
2 0.21403
2 0.21423
2 0.21443
2 0.21463
2 0.21483
2 0.21503
2 0.21524
2 0.21544
2 0.21564
2 0.21584
2 0.21604
2 0.21624
2 0.21644
2 0.21665
2 0.21685
2 0.21705
2 0.21725
2 0.21745
2 0.21765
2 0.21786
2.4891 0.21806
2.4944 0.21826
2.4952 0.21846
2.4967 0.21866
2.4968 0.21886
2.4969 0.21906
2.4972 0.21927
2.4973 0.21947
2.4976 0.21967
2.4978 0.21987
2.4979 0.22007
2.4979 0.22027
2.498 0.22048
2.498 0.22068
2.4981 0.22088
2.4982 0.22108
2.4984 0.22128
2.4985 0.22148
2.4985 0.22168
2.4986 0.22189
2.4987 0.22209
2.4987 0.22229
2.4987 0.22249
2.4988 0.22269
2.4988 0.22289
2.4988 0.2231
2.4989 0.2233
2.4989 0.2235
2.4989 0.2237
2.4989 0.2239
2.499 0.2241
2.499 0.2243
2.499 0.22451
2.4991 0.22471
2.4992 0.22491
2.4992 0.22511
2.4992 0.22531
2.4992 0.22551
2.4992 0.22572
2.4993 0.22592
2.4993 0.22612
2.4993 0.22632
2.4993 0.22652
2.4994 0.22672
2.4994 0.22692
2.4994 0.22713
2.4994 0.22733
2.4994 0.22753
2.4994 0.22773
2.4994 0.22793
2.4995 0.22813
2.4995 0.22834
2.4995 0.22854
2.4995 0.22874
2.4995 0.22894
2.4995 0.22914
2.4995 0.22934
2.4995 0.22954
2.4995 0.22975
2.4995 0.22995
2.4995 0.23015
2.4995 0.23035
2.4996 0.23055
2.4996 0.23075
2.4996 0.23096
2.4996 0.23116
2.4996 0.23136
2.4996 0.23156
2.4996 0.23176
2.4996 0.23196
2.4996 0.23216
2.4996 0.23237
2.4996 0.23257
2.4996 0.23277
2.4996 0.23297
2.4996 0.23317
2.4996 0.23337
2.4997 0.23358
2.4997 0.23378
2.4997 0.23398
2.4997 0.23418
2.4997 0.23438
2.4997 0.23458
2.4997 0.23478
2.4997 0.23499
2.4997 0.23519
2.4997 0.23539
2.4997 0.23559
2.4997 0.23579
2.4997 0.23599
2.4998 0.2362
2.4998 0.2364
2.4998 0.2366
2.4998 0.2368
2.4998 0.237
2.4998 0.2372
2.4998 0.2374
2.4998 0.23761
2.4998 0.23781
2.4998 0.23801
2.4998 0.23821
2.4998 0.23841
2.4998 0.23861
2.4998 0.23881
2.4998 0.23902
2.4998 0.23922
2.4998 0.23942
2.4998 0.23962
2.4998 0.23982
2.4998 0.24002
2.4998 0.24023
2.4998 0.24043
2.4999 0.24063
2.4999 0.24083
2.4999 0.24103
2.4999 0.24123
2.4999 0.24143
2.4999 0.24164
2.4999 0.24184
2.4999 0.24204
2.4999 0.24224
2.4999 0.24244
2.4999 0.24264
2.4999 0.24285
2.4999 0.24305
2.4999 0.24325
2.4999 0.24345
2.4999 0.24365
2.4999 0.24385
2.4999 0.24405
2.4999 0.24426
2.4999 0.24446
2.4999 0.24466
2.4999 0.24486
2.4999 0.24506
2.4999 0.24526
2.4999 0.24547
2.4999 0.24567
2.4999 0.24587
2.4999 0.24607
2.4999 0.24627
2.4999 0.24647
2.4999 0.24667
2.4999 0.24688
2.4999 0.24708
2.4999 0.24728
2.4999 0.24748
2.4999 0.24768
2.4999 0.24788
2.4999 0.24809
2.4999 0.24829
2.5 0.24849
2.5 0.24869
2.5 0.24889
2.5 0.24909
2.5 0.24929
2.5 0.2495
2.5 0.2497
2.5 0.2499
2.5 0.2501
2.5 0.2503
2.5 0.2505
2.5 0.25071
2.5 0.25091
2.5 0.25111
2.5 0.25131
2.5 0.25151
2.5 0.25171
2.5 0.25191
2.5 0.25212
2.5 0.25232
2.5 0.25252
2.5 0.25272
2.5 0.25292
2.5 0.25312
2.5 0.25333
2.5 0.25353
2.5 0.25373
2.5 0.25393
2.5 0.25413
2.5 0.25433
2.5 0.25453
2.5 0.25474
2.5 0.25494
2.5 0.25514
2.5 0.25534
2.5 0.25554
2.5 0.25574
2.5 0.25595
2.5 0.25615
2.5 0.25635
2.5 0.25655
2.5 0.25675
2.5 0.25695
2.5 0.25715
2.5 0.25736
2.5 0.25756
2.5 0.25776
2.5 0.25796
2.5 0.25816
2.5 0.25836
2.5 0.25857
2.5 0.25877
2.5 0.25897
2.5 0.25917
2.5 0.25937
2.5 0.25957
2.5 0.25977
2.5 0.25998
2.5 0.26018
2.5 0.26038
2.5 0.26058
2.5 0.26078
2.5 0.26098
2.5 0.26119
2.5 0.26139
2.5 0.26159
2.5 0.26179
2.5 0.26199
2.5 0.26219
2.5 0.26239
2.5 0.2626
2.5 0.2628
2.5 0.263
2.5 0.2632
2.5 0.2634
2.5 0.2636
2.5 0.2638
2.5 0.26401
2.5 0.26421
2.5 0.26441
2.5 0.26461
2.5 0.26481
2.5 0.26501
2.5 0.26522
2.5 0.26542
2.5 0.26562
2.5 0.26582
2.5 0.26602
2.5 0.26622
2.5 0.26642
2.5 0.26663
2.5 0.26683
2.5 0.26703
2.5 0.26723
2.5 0.26743
2.5 0.26763
2.5 0.26784
2.5 0.26804
2.5 0.26824
2.5 0.26844
2.5 0.26864
2.5 0.26884
2.5 0.26904
2.5 0.26925
2.5 0.26945
2.5 0.26965
2.5 0.26985
2.5 0.27005
2.5 0.27025
2.5 0.27046
2.5 0.27066
2.5 0.27086
2.5 0.27106
2.5 0.27126
2.5 0.27146
2.5 0.27166
2.5 0.27187
2.5 0.27207
2.5 0.27227
2.5 0.27247
2.5 0.27267
2.5 0.27287
2.5 0.27308
2.5 0.27328
2.5 0.27348
2.5 0.27368
2.5 0.27388
2.5 0.27408
2.5 0.27428
2.5 0.27449
2.5 0.27469
2.5 0.27489
2.5 0.27509
2.5 0.27529
2.5 0.27549
2.5 0.2757
2.5 0.2759
2.5 0.2761
2.5 0.2763
2.5 0.2765
2.5 0.2767
2.5 0.2769
2.5 0.27711
2.5 0.27731
2.5 0.27751
2.5 0.27771
2.5 0.27791
2.5 0.27811
2.5 0.27832
2.5 0.27852
2.5 0.27872
2.5 0.27892
2.5 0.27912
2.5 0.27932
2.5 0.27952
2.5 0.27973
2.5 0.27993
2.5 0.28013
2.5 0.28033
2.5 0.28053
2.5 0.28073
2.5 0.28094
2.5 0.28114
2.5 0.28134
2.5 0.28154
2.5 0.28174
2.5 0.28194
2.5 0.28214
2.5 0.28235
2.5 0.28255
2.5 0.28275
2.5 0.28295
2.5 0.28315
2.5 0.28335
2.5 0.28356
2.5 0.28376
2.5 0.28396
2.5 0.28416
2.5 0.28436
2.5 0.28456
2.5 0.28476
2.5 0.28497
2.5 0.28517
2.5 0.28537
2.5 0.28557
2.5 0.28577
2.5 0.28597
2.5 0.28617
2.5 0.28638
2.5 0.28658
2.5 0.28678
2.5 0.28698
2.5 0.28718
2.5 0.28738
2.5 0.28759
2.5 0.28779
2.5 0.28799
2.5 0.28819
2.5 0.28839
2.5 0.28859
2.5 0.28879
2.5 0.289
2.5 0.2892
2.5 0.2894
2.5 0.2896
2.5 0.2898
2.5 0.29
2.5 0.29021
2.5 0.29041
2.5 0.29061
2.5 0.29081
2.5 0.29101
2.5 0.29121
2.5 0.29141
2.5 0.29162
2.5 0.29182
2.5 0.29202
2.5 0.29222
2.5 0.29242
2.5 0.29262
2.5 0.29283
2.5 0.29303
2.5 0.29323
2.5 0.29343
2.5 0.29363
2.5 0.29383
2.5 0.29403
2.5 0.29424
2.5 0.29444
2.5 0.29464
2.5 0.29484
2.5 0.29504
2.5 0.29524
2.5 0.29545
2.5 0.29565
2.5 0.29585
2.5 0.29605
2.5 0.29625
2.5 0.29645
2.5 0.29665
2.5 0.29686
2.5 0.29706
2.5 0.29726
2.5 0.29746
2.5 0.29766
2.5 0.29786
2.5 0.29807
2.5 0.29827
2.5 0.29847
2.5 0.29867
2.5 0.29887
2.5 0.29907
2.5 0.29927
2.5 0.29948
2.5 0.29968
2.5 0.29988
2.5 0.30008
2.5 0.30028
2.5 0.30048
2.5 0.30069
2.5 0.30089
2.5 0.30109
2.5 0.30129
2.5 0.30149
2.5 0.30169
2.5 0.30189
2.5 0.3021
2.5 0.3023
2.5 0.3025
2.5 0.3027
2.5 0.3029
2.5 0.3031
2.5 0.30331
2.5 0.30351
2.5 0.30371
2.5 0.30391
2.5 0.30411
2.5 0.30431
2.5 0.30451
2.5 0.30472
2.5 0.30492
2.5 0.30512
2.5 0.30532
2.5 0.30552
2.5 0.30572
2.5 0.30593
2.5 0.30613
2.5 0.30633
2.5 0.30653
2.5 0.30673
2.5 0.30693
2.5 0.30713
2.5 0.30734
2.5 0.30754
2.5 0.30774
2.5 0.30794
2.5 0.30814
2.5 0.30834
2.5 0.30854
2.5 0.30875
2.5 0.30895
2.5 0.30915
2.5 0.30935
2.5 0.30955
2.5 0.30975
2.5 0.30996
2.5 0.31016
2.5 0.31036
2.5 0.31056
2.5 0.31076
2.5 0.31096
2.5 0.31116
2.5 0.31137
2.5 0.31157
2.5 0.31177
2.5 0.31197
2.5 0.31217
2.5 0.31237
2.5 0.31258
2.5 0.31278
2.5 0.31298
2.5 0.31318
2.5 0.31338
2.5 0.31358
2.5 0.31378
2.5 0.31399
2.5 0.31419
2.5 0.31439
2.5 0.31459
2.5 0.31479
2.5 0.31499
2.5 0.3152
2.5 0.3154
2.5 0.3156
2.5 0.3158
2.5 0.316
2.5 0.3162
2.5 0.3164
2.5 0.31661
2.5 0.31681
2.5 0.31701
2.5 0.31721
2.5 0.31741
2.5 0.31761
2.5 0.31782
2.5 0.31802
2.5 0.31822
2.5 0.31842
2.5 0.31862
2.5 0.31882
2.5 0.31902
2.5 0.31923
2.5 0.31943
2.5 0.31963
2.5 0.31983
2.5 0.32003
2.5 0.32023
2.5 0.32044
2.5 0.32064
2.5 0.32084
2.5 0.32104
2.5 0.32124
2.5 0.32144
2.5 0.32164
2.5 0.32185
2.5 0.32205
2.5 0.32225
2.5 0.32245
2.5 0.32265
2.5 0.32285
2.5 0.32306
2.5 0.32326
2.5 0.32346
2.5 0.32366
2.5 0.32386
2.5 0.32406
2.5 0.32426
2.5 0.32447
2.5 0.32467
2.5 0.32487
2.5 0.32507
2.5 0.32527
2.5 0.32547
2.5 0.32568
2.5 0.32588
2.5 0.32608
2.5 0.32628
2.5 0.32648
2.5 0.32668
2.5 0.32688
2.5 0.32709
2.5 0.32729
2.5 0.32749
2.5 0.32769
2.5 0.32789
2.5 0.32809
2.5 0.3283
2.5 0.3285
2.5 0.3287
2.5 0.3289
2.5 0.3291
2.5 0.3293
2.5 0.3295
2.5 0.32971
2.5 0.32991
2.5 0.33011
2.5 0.33031
2.5 0.33051
2.5 0.33071
2.5 0.33091
2.5 0.33112
2.5 0.33132
2.5 0.33152
2.5 0.33172
2.5 0.33192
2.5 0.33212
2.5 0.33233
2.5 0.33253
2.5 0.33273
2.5 0.33293
2.5 0.33313
2.5 0.33333
2.5 0.33353
2.5 0.33374
2.5 0.33394
2.5 0.33414
2.5 0.33434
2.5 0.33454
2.5 0.33474
2.5 0.33495
2.5 0.33515
2.5 0.33535
2.5 0.33555
2.5 0.33575
2.5 0.33595
2.5 0.33615
2.5 0.33636
2.5 0.33656
2.5 0.33676
2.5 0.33696
2.5 0.33716
2.5 0.33736
2.5 0.33757
2.5 0.33777
2.5 0.33797
2.5 0.33817
2.5 0.33837
2.5 0.33857
2.5 0.33877
2.5 0.33898
2.5 0.33918
2.5 0.33938
2.5 0.33958
2.5 0.33978
2.5 0.33998
2.5 0.34019
2.5 0.34039
2.5 0.34059
2.5 0.34079
2.5 0.34099
2.5 0.34119
2.5 0.34139
2.5 0.3416
2.5 0.3418
2.5 0.342
2.5 0.3422
2.5 0.3424
2.5 0.3426
2.5 0.34281
2.5 0.34301
2.5 0.34321
2.5 0.34341
2.5 0.34361
2.5 0.34381
2.5 0.34401
2.5 0.34422
2.5 0.34442
2.5 0.34462
2.5 0.34482
2.5 0.34502
2.5 0.34522
2.5 0.34543
2.5 0.34563
2.5 0.34583
2.5 0.34603
2.5 0.34623
2.5 0.34643
2.5 0.34663
2.5 0.34684
2.5 0.34704
2.5 0.34724
2.5 0.34744
2.5 0.34764
2.5 0.34784
2.5 0.34805
2.5 0.34825
2.5 0.34845
2.5 0.34865
2.5 0.34885
2.5 0.34905
2.5 0.34925
2.5 0.34946
2.5 0.34966
2.5 0.34986
2.5 0.35006
2.5 0.35026
2.5 0.35046
2.5 0.35067
2.5 0.35087
2.5 0.35107
2.5 0.35127
2.5 0.35147
2.5 0.35167
2.5 0.35187
2.5 0.35208
2.5 0.35228
2.5 0.35248
2.5 0.35268
2.5 0.35288
2.5 0.35308
2.5 0.35328
2.5 0.35349
2.5 0.35369
2.5 0.35389
2.5 0.35409
2.5 0.35429
2.5 0.35449
2.5 0.3547
2.5 0.3549
2.5 0.3551
2.5 0.3553
2.5 0.3555
2.5 0.3557
2.5 0.3559
2.5 0.35611
2.5 0.35631
2.5 0.35651
2.5 0.35671
2.5 0.35691
2.5 0.35711
2.5 0.35732
2.5 0.35752
2.5 0.35772
2.5 0.35792
2.5 0.35812
2.5 0.35832
2.5 0.35852
2.5 0.35873
2.5 0.35893
2.5 0.35913
2.9861 0.35933
2.9951 0.35953
2.9954 0.35973
2.9958 0.35994
2.9968 0.36014
2.997 0.36034
2.997 0.36054
2.9971 0.36074
2.9973 0.36094
2.9976 0.36114
2.9979 0.36135
2.9982 0.36155
2.9983 0.36175
2.9984 0.36195
2.9984 0.36215
2.9985 0.36235
2.9987 0.36256
2.9987 0.36276
2.9987 0.36296
2.9988 0.36316
2.9989 0.36336
2.9989 0.36356
2.9989 0.36376
2.9989 0.36397
2.9989 0.36417
2.999 0.36437
2.999 0.36457
2.999 0.36477
2.999 0.36497
2.9991 0.36518
2.9991 0.36538
2.9991 0.36558
2.9991 0.36578
2.9991 0.36598
2.9992 0.36618
2.9992 0.36638
2.9992 0.36659
2.9992 0.36679
2.9992 0.36699
2.9993 0.36719
2.9993 0.36739
2.9993 0.36759
2.9993 0.3678
2.9993 0.368
2.9994 0.3682
2.9994 0.3684
2.9994 0.3686
2.9994 0.3688
2.9994 0.369
2.9994 0.36921
2.9995 0.36941
2.9995 0.36961
2.9995 0.36981
2.9995 0.37001
2.9995 0.37021
2.9995 0.37042
2.9996 0.37062
2.9996 0.37082
2.9996 0.37102
2.9996 0.37122
2.9996 0.37142
2.9996 0.37162
2.9996 0.37183
2.9997 0.37203
2.9997 0.37223
2.9997 0.37243
2.9997 0.37263
2.9997 0.37283
2.9997 0.37304
2.9997 0.37324
2.9997 0.37344
2.9997 0.37364
2.9997 0.37384
2.9997 0.37404
2.9997 0.37424
2.9998 0.37445
2.9998 0.37465
2.9998 0.37485
2.9998 0.37505
2.9998 0.37525
2.9998 0.37545
2.9998 0.37565
2.9998 0.37586
2.9998 0.37606
2.9998 0.37626
2.9998 0.37646
2.9998 0.37666
2.9998 0.37686
2.9999 0.37707
2.9999 0.37727
2.9999 0.37747
2.9999 0.37767
2.9999 0.37787
2.9999 0.37807
2.9999 0.37827
2.9999 0.37848
2.9999 0.37868
2.9999 0.37888
2.9999 0.37908
2.9999 0.37928
2.9999 0.37948
2.9999 0.37969
2.9999 0.37989
2.9999 0.38009
2.9999 0.38029
2.9999 0.38049
2.9999 0.38069
2.9999 0.38089
2.9999 0.3811
2.9999 0.3813
2.9999 0.3815
2.9999 0.3817
2.9999 0.3819
2.9999 0.3821
2.9999 0.38231
2.9999 0.38251
2.9999 0.38271
2.9999 0.38291
2.9999 0.38311
2.9999 0.38331
2.9999 0.38351
3 0.38372
3 0.38392
3 0.38412
3 0.38432
3 0.38452
3 0.38472
3 0.38493
3 0.38513
3 0.38533
3 0.38553
3 0.38573
3 0.38593
3 0.38613
3 0.38634
3 0.38654
3 0.38674
3 0.38694
3 0.38714
3 0.38734
3 0.38755
3 0.38775
3 0.38795
3 0.38815
3 0.38835
3 0.38855
3 0.38875
3 0.38896
3 0.38916
3 0.38936
3 0.38956
3 0.38976
3 0.38996
3 0.39017
3 0.39037
3 0.39057
3 0.39077
3 0.39097
3 0.39117
3 0.39137
3 0.39158
3 0.39178
3 0.39198
3 0.39218
3 0.39238
3 0.39258
3 0.39279
3 0.39299
3 0.39319
3 0.39339
3 0.39359
3 0.39379
3 0.39399
3 0.3942
3 0.3944
3 0.3946
3 0.3948
3 0.395
3 0.3952
3 0.39541
3 0.39561
3 0.39581
3 0.39601
3 0.39621
3 0.39641
3 0.39661
3 0.39682
3 0.39702
3 0.39722
3 0.39742
3 0.39762
3 0.39782
3 0.39802
3 0.39823
3 0.39843
3 0.39863
3 0.39883
3 0.39903
3 0.39923
3 0.39944
3 0.39964
3 0.39984
3 0.40004
3 0.40024
3 0.40044
3 0.40064
3 0.40085
3 0.40105
3 0.40125
3 0.40145
3 0.40165
3 0.40185
3 0.40206
3 0.40226
3 0.40246
3 0.40266
3 0.40286
3 0.40306
3 0.40326
3 0.40347
3 0.40367
3 0.40387
3 0.40407
3 0.40427
3 0.40447
3 0.40468
3 0.40488
3 0.40508
3 0.40528
3 0.40548
3 0.40568
3 0.40588
3 0.40609
3 0.40629
3 0.40649
3 0.40669
3 0.40689
3 0.40709
3 0.4073
3 0.4075
3 0.4077
3 0.4079
3 0.4081
3 0.4083
3 0.4085
3 0.40871
3 0.40891
3 0.40911
3 0.40931
3 0.40951
3 0.40971
3 0.40992
3 0.41012
3 0.41032
3 0.41052
3 0.41072
3 0.41092
3 0.41112
3 0.41133
3 0.41153
3 0.41173
3 0.41193
3 0.41213
3 0.41233
3 0.41254
3 0.41274
3 0.41294
3 0.41314
3 0.41334
3 0.41354
3 0.41374
3 0.41395
3 0.41415
3 0.41435
3 0.41455
3 0.41475
3 0.41495
3 0.41516
3 0.41536
3 0.41556
3 0.41576
3 0.41596
3 0.41616
3 0.41636
3 0.41657
3 0.41677
3 0.41697
3 0.41717
3 0.41737
3 0.41757
3 0.41778
3 0.41798
3 0.41818
3 0.41838
3 0.41858
3 0.41878
3 0.41898
3 0.41919
3 0.41939
3 0.41959
3 0.41979
3 0.41999
3 0.42019
3 0.4204
3 0.4206
3 0.4208
3 0.421
3 0.4212
3 0.4214
3 0.4216
3 0.42181
3 0.42201
3 0.42221
3 0.42241
3 0.42261
3 0.42281
3 0.42301
3 0.42322
3 0.42342
3 0.42362
3 0.42382
3 0.42402
3 0.42422
3 0.42443
3 0.42463
3 0.42483
3 0.42503
3 0.42523
3 0.42543
3 0.42563
3 0.42584
3 0.42604
3 0.42624
3 0.42644
3 0.42664
3 0.42684
3 0.42705
3 0.42725
3 0.42745
3 0.42765
3 0.42785
3 0.42805
3 0.42825
3 0.42846
3 0.42866
3 0.42886
3 0.42906
3 0.42926
3 0.42946
3 0.42967
3 0.42987
3 0.43007
3 0.43027
3 0.43047
3 0.43067
3 0.43087
3 0.43108
3 0.43128
3 0.43148
3 0.43168
3 0.43188
3 0.43208
3 0.43229
3 0.43249
3 0.43269
3 0.43289
3 0.43309
3 0.43329
3 0.43349
3 0.4337
3 0.4339
3 0.4341
3 0.4343
3 0.4345
3 0.4347
3 0.43491
3 0.43511
3 0.43531
3 0.43551
3 0.43571
3 0.43591
3 0.43611
3 0.43632
3 0.43652
3 0.43672
3 0.43692
3 0.43712
3 0.43732
3 0.43753
3 0.43773
3 0.43793
3 0.43813
3 0.43833
3 0.43853
3 0.43873
3 0.43894
3 0.43914
3 0.43934
3 0.43954
3 0.43974
3 0.43994
3 0.44015
3 0.44035
3 0.44055
3 0.44075
3 0.44095
3 0.44115
3 0.44135
3 0.44156
3 0.44176
3 0.44196
3 0.44216
3 0.44236
3 0.44256
3 0.44277
3 0.44297
3 0.44317
3 0.44337
3 0.44357
3 0.44377
3 0.44397
3 0.44418
3 0.44438
3 0.44458
3 0.44478
3 0.44498
3 0.44518
3 0.44538
3 0.44559
3 0.44579
3 0.44599
3 0.44619
3 0.44639
3 0.44659
3 0.4468
3 0.447
3 0.4472
3 0.4474
3 0.4476
3 0.4478
3 0.448
3 0.44821
3 0.44841
3 0.44861
3 0.44881
3 0.44901
3 0.44921
3 0.44942
3 0.44962
3 0.44982
3 0.45002
3 0.45022
3 0.45042
3 0.45062
3 0.45083
3 0.45103
3 0.45123
3 0.45143
3 0.45163
3 0.45183
3 0.45204
3 0.45224
3 0.45244
3 0.45264
3 0.45284
3 0.45304
3 0.45324
3 0.45345
3 0.45365
3 0.45385
3 0.45405
3 0.45425
3 0.45445
3 0.45466
3 0.45486
3 0.45506
3 0.45526
3 0.45546
3 0.45566
3 0.45586
3 0.45607
3 0.45627
3 0.45647
3 0.45667
3 0.45687
3 0.45707
3 0.45728
3 0.45748
3 0.45768
3 0.45788
3 0.45808
3 0.45828
3 0.45848
3 0.45869
3 0.45889
3 0.45909
3 0.45929
3 0.45949
3 0.45969
3 0.4599
3 0.4601
3 0.4603
3 0.4605
3 0.4607
3 0.4609
3 0.4611
3 0.46131
3 0.46151
3 0.46171
3 0.46191
3 0.46211
3 0.46231
3 0.46252
3 0.46272
3 0.46292
3 0.46312
3 0.46332
3 0.46352
3 0.46372
3 0.46393
3 0.46413
3 0.46433
3 0.46453
3 0.46473
3 0.46493
3 0.46514
3 0.46534
3 0.46554
3 0.46574
3 0.46594
3 0.46614
3 0.46634
3 0.46655
3 0.46675
3 0.46695
3 0.46715
3 0.46735
3 0.46755
3 0.46775
3 0.46796
3 0.46816
3 0.46836
3 0.46856
3 0.46876
3 0.46896
3 0.46917
3 0.46937
3 0.46957
3 0.46977
3 0.46997
3 0.47017
3 0.47037
3 0.47058
3 0.47078
3 0.47098
3 0.47118
3 0.47138
3 0.47158
3 0.47179
3 0.47199
3 0.47219
3 0.47239
3 0.47259
3 0.47279
3 0.47299
3 0.4732
3 0.4734
3 0.4736
3 0.4738
3 0.474
3 0.4742
3 0.47441
3 0.47461
3 0.47481
3 0.47501
3 0.47521
3 0.47541
3 0.47561
3 0.47582
3 0.47602
3 0.47622
3 0.47642
3 0.47662
3 0.47682
3 0.47703
3 0.47723
3 0.47743
3 0.47763
3 0.47783
3 0.47803
3 0.47823
3 0.47844
3 0.47864
3 0.47884
3 0.47904
3 0.47924
3 0.47944
3 0.47965
3 0.47985
3 0.48005
3 0.48025
3 0.48045
3 0.48065
3 0.48085
3 0.48106
3 0.48126
3 0.48146
3 0.48166
3 0.48186
3 0.48206
3 0.48227
3 0.48247
3 0.48267
3 0.48287
3 0.48307
3 0.48327
3 0.48347
3 0.48368
3 0.48388
3 0.48408
3 0.48428
3 0.48448
3 0.48468
3 0.48489
3 0.48509
3 0.48529
3 0.48549
3 0.48569
3 0.48589
3 0.48609
3 0.4863
3 0.4865
3 0.4867
3 0.4869
3 0.4871
3 0.4873
3 0.48751
3 0.48771
3 0.48791
3 0.48811
3 0.48831
3 0.48851
3 0.48871
3 0.48892
3 0.48912
3 0.48932
3 0.48952
3 0.48972
3 0.48992
3 0.49012
3 0.49033
3 0.49053
3 0.49073
3 0.49093
3 0.49113
3 0.49133
3 0.49154
3 0.49174
3 0.49194
3 0.49214
3 0.49234
3 0.49254
3 0.49274
3 0.49295
3 0.49315
3 0.49335
3 0.49355
3.2404 0.49375
3.2454 0.49395
3.2461 0.49416
3.2472 0.49436
3.2472 0.49456
3.2477 0.49476
3.2478 0.49496
3.2482 0.49516
3.2484 0.49536
3.2488 0.49557
3.249 0.49577
3.2491 0.49597
3.2492 0.49617
3.2493 0.49637
3.2493 0.49657
3.2494 0.49678
3.2494 0.49698
3.2494 0.49718
3.2495 0.49738
3.2495 0.49758
3.2495 0.49778
3.2496 0.49798
3.2496 0.49819
3.2496 0.49839
3.2496 0.49859
3.2496 0.49879
3.2496 0.49899
3.2497 0.49919
3.2497 0.4994
3.2497 0.4996
3.2498 0.4998
3.2498 0.5
3.2498 0.5002
3.2498 0.5004
3.2498 0.5006
3.2498 0.50081
3.2498 0.50101
3.2498 0.50121
3.2498 0.50141
3.2498 0.50161
3.2498 0.50181
3.2499 0.50202
3.2499 0.50222
3.2499 0.50242
3.2499 0.50262
3.2499 0.50282
3.2499 0.50302
3.2499 0.50322
3.2499 0.50343
3.2499 0.50363
3.2499 0.50383
3.2499 0.50403
3.2499 0.50423
3.2499 0.50443
3.2499 0.50464
3.2499 0.50484
3.25 0.50504
3.25 0.50524
3.25 0.50544
3.25 0.50564
3.25 0.50584
3.25 0.50605
3.25 0.50625
3.25 0.50645
3.25 0.50665
3.25 0.50685
3.25 0.50705
3.25 0.50726
3.25 0.50746
3.25 0.50766
3.25 0.50786
3.25 0.50806
3.25 0.50826
3.25 0.50846
3.25 0.50867
3.25 0.50887
3.25 0.50907
3.25 0.50927
3.25 0.50947
3.25 0.50967
3.25 0.50988
3.25 0.51008
3.25 0.51028
3.25 0.51048
3.25 0.51068
3.25 0.51088
3.25 0.51108
3.25 0.51129
3.25 0.51149
3.25 0.51169
3.25 0.51189
3.25 0.51209
3.25 0.51229
3.25 0.51249
3.25 0.5127
3.25 0.5129
3.25 0.5131
3.25 0.5133
3.25 0.5135
3.25 0.5137
3.25 0.51391
3.25 0.51411
3.25 0.51431
3.25 0.51451
3.25 0.51471
3.25 0.51491
3.25 0.51511
3.25 0.51532
3.25 0.51552
3.25 0.51572
3.25 0.51592
3.25 0.51612
3.25 0.51632
3.25 0.51653
3.25 0.51673
3.25 0.51693
3.25 0.51713
3.25 0.51733
3.25 0.51753
3.25 0.51773
3.25 0.51794
3.25 0.51814
3.25 0.51834
3.25 0.51854
3.25 0.51874
3.25 0.51894
3.25 0.51915
3.25 0.51935
3.25 0.51955
3.25 0.51975
3.25 0.51995
3.25 0.52015
3.25 0.52035
3.25 0.52056
3.25 0.52076
3.25 0.52096
3.25 0.52116
3.25 0.52136
3.25 0.52156
3.25 0.52177
3.25 0.52197
3.25 0.52217
3.25 0.52237
3.25 0.52257
3.25 0.52277
3.25 0.52297
3.25 0.52318
3.25 0.52338
3.25 0.52358
3.25 0.52378
3.25 0.52398
3.25 0.52418
3.25 0.52439
3.25 0.52459
3.25 0.52479
3.25 0.52499
3.25 0.52519
3.25 0.52539
3.25 0.52559
3.25 0.5258
3.25 0.526
3.25 0.5262
3.25 0.5264
3.25 0.5266
3.25 0.5268
3.25 0.52701
3.25 0.52721
3.25 0.52741
3.25 0.52761
3.25 0.52781
3.25 0.52801
3.25 0.52821
3.25 0.52842
3.25 0.52862
3.25 0.52882
3.25 0.52902
3.25 0.52922
3.25 0.52942
3.25 0.52963
3.25 0.52983
3.25 0.53003
3.25 0.53023
3.25 0.53043
3.25 0.53063
3.25 0.53083
3.25 0.53104
3.25 0.53124
3.25 0.53144
3.25 0.53164
3.25 0.53184
3.25 0.53204
3.25 0.53225
3.25 0.53245
3.25 0.53265
3.25 0.53285
3.25 0.53305
3.25 0.53325
3.25 0.53345
3.25 0.53366
3.25 0.53386
3.25 0.53406
3.25 0.53426
3.25 0.53446
3.25 0.53466
3.25 0.53486
3.25 0.53507
3.25 0.53527
3.25 0.53547
3.25 0.53567
3.25 0.53587
3.25 0.53607
3.25 0.53628
3.25 0.53648
3.25 0.53668
3.25 0.53688
3.25 0.53708
3.25 0.53728
3.25 0.53748
3.25 0.53769
3.25 0.53789
3.25 0.53809
3.25 0.53829
3.25 0.53849
3.25 0.53869
3.25 0.5389
3.25 0.5391
3.25 0.5393
3.25 0.5395
3.25 0.5397
3.25 0.5399
3.25 0.5401
3.25 0.54031
3.25 0.54051
3.25 0.54071
3.25 0.54091
3.25 0.54111
3.25 0.54131
3.25 0.54152
3.25 0.54172
3.25 0.54192
3.25 0.54212
3.25 0.54232
3.25 0.54252
3.25 0.54272
3.25 0.54293
3.25 0.54313
3.25 0.54333
3.25 0.54353
3.25 0.54373
3.25 0.54393
3.25 0.54414
3.25 0.54434
3.25 0.54454
3.25 0.54474
3.25 0.54494
3.25 0.54514
3.25 0.54534
3.25 0.54555
3.25 0.54575
3.25 0.54595
3.25 0.54615
3.25 0.54635
3.25 0.54655
3.25 0.54676
3.25 0.54696
3.25 0.54716
3.25 0.54736
3.25 0.54756
3.25 0.54776
3.25 0.54796
3.25 0.54817
3.25 0.54837
3.25 0.54857
3.25 0.54877
3.25 0.54897
3.25 0.54917
3.25 0.54938
3.25 0.54958
3.25 0.54978
3.25 0.54998
3.25 0.55018
3.25 0.55038
3.25 0.55058
3.25 0.55079
3.25 0.55099
3.25 0.55119
3.25 0.55139
3.25 0.55159
3.25 0.55179
3.25 0.552
3.25 0.5522
3.25 0.5524
3.25 0.5526
3.25 0.5528
3.25 0.553
3.25 0.5532
3.25 0.55341
3.25 0.55361
3.25 0.55381
3.25 0.55401
3.25 0.55421
3.25 0.55441
3.25 0.55462
3.25 0.55482
3.25 0.55502
3.25 0.55522
3.25 0.55542
3.25 0.55562
3.25 0.55582
3.25 0.55603
3.25 0.55623
3.25 0.55643
3.25 0.55663
3.25 0.55683
3.25 0.55703
3.25 0.55723
3.25 0.55744
3.25 0.55764
3.25 0.55784
3.25 0.55804
3.25 0.55824
3.25 0.55844
3.25 0.55865
3.25 0.55885
3.25 0.55905
3.25 0.55925
3.25 0.55945
3.25 0.55965
3.25 0.55985
3.25 0.56006
3.25 0.56026
3.25 0.56046
3.25 0.56066
3.25 0.56086
3.25 0.56106
3.25 0.56127
3.25 0.56147
3.25 0.56167
3.25 0.56187
3.25 0.56207
3.25 0.56227
3.25 0.56247
3.9875 0.56268
3.9894 0.56288
3.9903 0.56308
3.9914 0.56328
3.9926 0.56348
3.9931 0.56368
3.9938 0.56389
3.9945 0.56409
3.9952 0.56429
3.9958 0.56449
3.9961 0.56469
3.9962 0.56489
3.9964 0.56509
3.9966 0.5653
3.9968 0.5655
3.9969 0.5657
3.9971 0.5659
3.9972 0.5661
3.9973 0.5663
3.9978 0.56651
3.9979 0.56671
3.9979 0.56691
3.998 0.56711
3.9981 0.56731
3.9981 0.56751
3.9982 0.56771
3.9982 0.56792
3.9983 0.56812
3.9983 0.56832
3.9984 0.56852
3.9985 0.56872
3.9985 0.56892
3.9985 0.56913
3.9986 0.56933
3.9986 0.56953
3.9986 0.56973
3.9986 0.56993
3.9987 0.57013
3.9987 0.57033
3.9987 0.57054
3.9987 0.57074
3.9988 0.57094
3.9988 0.57114
3.9988 0.57134
3.9988 0.57154
3.9989 0.57175
3.9989 0.57195
3.9989 0.57215
3.9989 0.57235
3.999 0.57255
3.999 0.57275
3.9991 0.57295
3.9991 0.57316
3.9991 0.57336
3.9991 0.57356
3.9991 0.57376
3.9992 0.57396
3.9992 0.57416
3.9992 0.57437
3.9992 0.57457
3.9992 0.57477
3.9992 0.57497
3.9993 0.57517
3.9993 0.57537
3.9993 0.57557
3.9993 0.57578
3.9993 0.57598
3.9993 0.57618
3.9993 0.57638
3.9994 0.57658
3.9994 0.57678
3.9994 0.57699
3.9995 0.57719
3.9995 0.57739
3.9995 0.57759
3.9995 0.57779
3.9995 0.57799
3.9995 0.57819
3.9995 0.5784
3.9995 0.5786
3.9996 0.5788
3.9996 0.579
3.9996 0.5792
3.9996 0.5794
3.9996 0.5796
3.9996 0.57981
3.9996 0.58001
3.9996 0.58021
3.9996 0.58041
3.9996 0.58061
3.9996 0.58081
3.9996 0.58102
3.9997 0.58122
3.9997 0.58142
3.9997 0.58162
3.9997 0.58182
3.9997 0.58202
3.9997 0.58222
3.9997 0.58243
3.9997 0.58263
3.9997 0.58283
3.9997 0.58303
3.9997 0.58323
3.9997 0.58343
3.9997 0.58364
3.9997 0.58384
3.9998 0.58404
3.9998 0.58424
3.9998 0.58444
3.9998 0.58464
3.9998 0.58484
3.9998 0.58505
3.9998 0.58525
3.9998 0.58545
3.9998 0.58565
3.9998 0.58585
3.9998 0.58605
3.9998 0.58626
3.9998 0.58646
3.9998 0.58666
3.9999 0.58686
3.9999 0.58706
3.9999 0.58726
3.9999 0.58746
3.9999 0.58767
3.9999 0.58787
3.9999 0.58807
3.9999 0.58827
3.9999 0.58847
3.9999 0.58867
3.9999 0.58888
3.9999 0.58908
3.9999 0.58928
3.9999 0.58948
3.9999 0.58968
3.9999 0.58988
3.9999 0.59008
3.9999 0.59029
3.9999 0.59049
3.9999 0.59069
3.9999 0.59089
3.9999 0.59109
3.9999 0.59129
3.9999 0.5915
3.9999 0.5917
3.9999 0.5919
3.9999 0.5921
3.9999 0.5923
3.9999 0.5925
3.9999 0.5927
3.9999 0.59291
4 0.59311
4 0.59331
4 0.59351
4 0.59371
4 0.59391
4 0.59412
4 0.59432
4 0.59452
4 0.59472
4 0.59492
4 0.59512
4 0.59532
4 0.59553
4 0.59573
4 0.59593
4 0.59613
4 0.59633
4 0.59653
4 0.59674
4 0.59694
4 0.59714
4 0.59734
4 0.59754
4 0.59774
4 0.59794
4 0.59815
4 0.59835
4 0.59855
4 0.59875
4 0.59895
4 0.59915
4 0.59936
4 0.59956
4 0.59976
4 0.59996
4 0.60016
4 0.60036
4 0.60056
4 0.60077
4 0.60097
4 0.60117
4 0.60137
4 0.60157
4 0.60177
4 0.60198
4 0.60218
4 0.60238
4 0.60258
4 0.60278
4 0.60298
4 0.60318
4 0.60339
4 0.60359
4 0.60379
4 0.60399
4 0.60419
4 0.60439
4 0.60459
4 0.6048
4 0.605
4 0.6052
4 0.6054
4 0.6056
4 0.6058
4 0.60601
4 0.60621
4 0.60641
4 0.60661
4 0.60681
4 0.60701
4 0.60721
4 0.60742
4 0.60762
4 0.60782
4 0.60802
4 0.60822
4 0.60842
4 0.60863
4 0.60883
4 0.60903
4 0.60923
4 0.60943
4 0.60963
4 0.60983
4 0.61004
4 0.61024
4 0.61044
4 0.61064
4 0.61084
4 0.61104
4 0.61125
4 0.61145
4 0.61165
4 0.61185
4 0.61205
4 0.61225
4 0.61245
4 0.61266
4 0.61286
4 0.61306
4 0.61326
4 0.61346
4 0.61366
4 0.61387
4 0.61407
4 0.61427
4 0.61447
4 0.61467
4 0.61487
4 0.61507
4 0.61528
4 0.61548
4 0.61568
4 0.61588
4 0.61608
4 0.61628
4 0.61649
4 0.61669
4 0.61689
4 0.61709
4 0.61729
4 0.61749
4 0.61769
4 0.6179
4 0.6181
4 0.6183
4 0.6185
4 0.6187
4 0.6189
4 0.61911
4 0.61931
4 0.61951
4 0.61971
4 0.61991
4 0.62011
4 0.62031
4 0.62052
4 0.62072
4 0.62092
4 0.62112
4 0.62132
4 0.62152
4 0.62173
4 0.62193
4 0.62213
4 0.62233
4 0.62253
4 0.62273
4 0.62293
4 0.62314
4 0.62334
4 0.62354
4 0.62374
4 0.62394
4 0.62414
4 0.62435
4 0.62455
4 0.62475
4 0.62495
4 0.62515
4 0.62535
4 0.62555
4 0.62576
4 0.62596
4 0.62616
4 0.62636
4 0.62656
4 0.62676
4 0.62696
4 0.62717
4 0.62737
4 0.62757
4 0.62777
4 0.62797
4 0.62817
4 0.62838
4 0.62858
4 0.62878
4 0.62898
4 0.62918
4 0.62938
4 0.62958
4 0.62979
4 0.62999
4 0.63019
4 0.63039
4 0.63059
4 0.63079
4 0.631
4 0.6312
4 0.6314
4 0.6316
4 0.6318
4 0.632
4 0.6322
4 0.63241
4 0.63261
4 0.63281
4 0.63301
4 0.63321
4 0.63341
4 0.63362
4 0.63382
4 0.63402
4 0.63422
4 0.63442
4 0.63462
4 0.63482
4 0.63503
4 0.63523
4 0.63543
4 0.63563
4 0.63583
4 0.63603
4 0.63624
4 0.63644
4 0.63664
4 0.63684
4 0.63704
4 0.63724
4 0.63744
4 0.63765
4 0.63785
4 0.63805
4 0.63825
4 0.63845
4 0.63865
4 0.63886
4 0.63906
4 0.63926
4 0.63946
4 0.63966
4 0.63986
4 0.64006
4 0.64027
4 0.64047
4 0.64067
4 0.64087
4 0.64107
4 0.64127
4 0.64148
4 0.64168
4 0.64188
4 0.64208
4 0.64228
4 0.64248
4 0.64268
4 0.64289
4 0.64309
4 0.64329
4 0.64349
4 0.64369
4 0.64389
4 0.6441
4 0.6443
4 0.6445
4 0.6447
4 0.6449
4 0.6451
4 0.6453
4 0.64551
4 0.64571
4 0.64591
4 0.64611
4 0.64631
4 0.64651
4 0.64672
4 0.64692
4 0.64712
4 0.64732
4 0.64752
4 0.64772
4 0.64792
4 0.64813
4 0.64833
4 0.64853
4 0.64873
4 0.64893
4 0.64913
4 0.64933
4 0.64954
4 0.64974
4 0.64994
4 0.65014
4 0.65034
4 0.65054
4 0.65075
4 0.65095
4 0.65115
4 0.65135
4 0.65155
4 0.65175
4 0.65195
4 0.65216
4 0.65236
4 0.65256
4 0.65276
4 0.65296
4 0.65316
4 0.65337
4 0.65357
4 0.65377
4 0.65397
4 0.65417
4 0.65437
4 0.65457
4 0.65478
4 0.65498
4 0.65518
4 0.65538
4 0.65558
4 0.65578
4 0.65599
4 0.65619
4 0.65639
4 0.65659
4 0.65679
4 0.65699
4 0.65719
4 0.6574
4 0.6576
4 0.6578
4 0.658
4 0.6582
4 0.6584
4 0.65861
4 0.65881
4 0.65901
4 0.65921
4 0.65941
4 0.65961
4 0.65981
4 0.66002
4 0.66022
4 0.66042
4 0.66062
4 0.66082
4 0.66102
4 0.66123
4 0.66143
4 0.66163
4 0.66183
4 0.66203
4 0.66223
4 0.66243
4 0.66264
4 0.66284
4 0.66304
4 0.66324
4 0.66344
4 0.66364
4 0.66385
4 0.66405
4 0.66425
4 0.66445
4 0.66465
4 0.66485
4 0.66505
4 0.66526
4 0.66546
4 0.66566
4 0.66586
4 0.66606
4 0.66626
4 0.66647
4 0.66667
4 0.66687
4 0.66707
4 0.66727
4 0.66747
4 0.66767
4 0.66788
4 0.66808
4 0.66828
4 0.66848
4 0.66868
4 0.66888
4 0.66909
4 0.66929
4 0.66949
4 0.66969
4 0.66989
4 0.67009
4 0.67029
4 0.6705
4 0.6707
4 0.6709
4 0.6711
4 0.6713
4 0.6715
4 0.6717
4 0.67191
4 0.67211
4 0.67231
4 0.67251
4 0.67271
4 0.67291
4 0.67312
4 0.67332
4 0.67352
4 0.67372
4 0.67392
4 0.67412
4 0.67432
4 0.67453
4 0.67473
4 0.67493
4 0.67513
4 0.67533
4 0.67553
4 0.67574
4 0.67594
4 0.67614
4 0.67634
4 0.67654
4 0.67674
4 0.67694
4 0.67715
4 0.67735
4 0.67755
4 0.67775
4 0.67795
4 0.67815
4 0.67836
4 0.67856
4 0.67876
4 0.67896
4 0.67916
4 0.67936
4 0.67956
4 0.67977
4 0.67997
4 0.68017
4 0.68037
4 0.68057
4 0.68077
4 0.68098
4 0.68118
4 0.68138
4 0.68158
4 0.68178
4 0.68198
4 0.68218
4 0.68239
4 0.68259
4 0.68279
4 0.68299
4 0.68319
4 0.68339
4 0.6836
4 0.6838
4 0.684
4 0.6842
4 0.6844
4 0.6846
4 0.6848
4 0.68501
4 0.68521
4 0.68541
4 0.68561
4 0.68581
4 0.68601
4 0.68622
4 0.68642
4 0.68662
4 0.68682
4 0.68702
4 0.68722
4 0.68742
4 0.68763
4 0.68783
4 0.68803
4 0.68823
4 0.68843
4 0.68863
4 0.68884
4 0.68904
4 0.68924
4 0.68944
4 0.68964
4 0.68984
4 0.69004
4 0.69025
4 0.69045
4 0.69065
4 0.69085
4 0.69105
4 0.69125
4 0.69146
4 0.69166
4 0.69186
4 0.69206
4 0.69226
4 0.69246
4 0.69266
4 0.69287
4 0.69307
4 0.69327
4 0.69347
4 0.69367
4 0.69387
4 0.69407
4 0.69428
4 0.69448
4 0.69468
4 0.69488
4 0.69508
4 0.69528
4 0.69549
4 0.69569
4 0.69589
4 0.69609
4 0.69629
4 0.69649
4 0.69669
4 0.6969
4 0.6971
4 0.6973
4 0.6975
4 0.6977
4 0.6979
4 0.69811
4 0.69831
4 0.69851
4 0.69871
4 0.69891
4 0.69911
4 0.69931
4 0.69952
4 0.69972
4 0.69992
4 0.70012
4 0.70032
4 0.70052
4 0.70073
4 0.70093
4 0.70113
4 0.70133
4 0.70153
4 0.70173
4 0.70193
4 0.70214
4 0.70234
4 0.70254
4 0.70274
4 0.70294
4 0.70314
4 0.70335
4 0.70355
4 0.70375
4 0.70395
4 0.70415
4 0.70435
4 0.70455
4 0.70476
4 0.70496
4 0.70516
4 0.70536
4 0.70556
4 0.70576
4 0.70597
4 0.70617
4 0.70637
4 0.70657
4 0.70677
4 0.70697
4 0.70717
4 0.70738
4 0.70758
4 0.70778
4 0.70798
4 0.70818
4 0.70838
4 0.70859
4 0.70879
4 0.70899
4 0.70919
4 0.70939
4 0.70959
4 0.70979
4 0.71
4 0.7102
4 0.7104
4 0.7106
4 0.7108
4 0.711
4 0.71121
4 0.71141
4 0.71161
4 0.71181
4 0.71201
4 0.71221
4 0.71241
4 0.71262
4 0.71282
4 0.71302
4 0.71322
4 0.71342
4 0.71362
4 0.71383
4 0.71403
4 0.71423
4 0.71443
4 0.71463
4 0.71483
4 0.71503
4 0.71524
4 0.71544
4 0.71564
4 0.71584
4 0.71604
4 0.71624
4 0.71644
4 0.71665
4 0.71685
4 0.71705
4 0.71725
4 0.71745
4 0.71765
4 0.71786
4 0.71806
4 0.71826
4 0.71846
4 0.71866
4 0.71886
4 0.71906
4 0.71927
4 0.71947
4 0.71967
4 0.71987
4 0.72007
4 0.72027
4 0.72048
4 0.72068
4 0.72088
4 0.72108
4 0.72128
4 0.72148
4 0.72168
4 0.72189
4 0.72209
4 0.72229
4 0.72249
4 0.72269
4 0.72289
4 0.7231
4 0.7233
4 0.7235
4 0.7237
4 0.7239
4 0.7241
4 0.7243
4 0.72451
4 0.72471
4 0.72491
4 0.72511
4 0.72531
4 0.72551
4 0.72572
4 0.72592
4 0.72612
4 0.72632
4 0.72652
4 0.72672
4 0.72692
4 0.72713
4 0.72733
4 0.72753
4 0.72773
4 0.72793
4 0.72813
4 0.72834
4 0.72854
4 0.72874
4 0.72894
4 0.72914
4 0.72934
4 0.72954
4 0.72975
4 0.72995
4 0.73015
4 0.73035
4 0.73055
4 0.73075
4 0.73096
4 0.73116
4 0.73136
4 0.73156
4 0.73176
4 0.73196
4 0.73216
4 0.73237
4 0.73257
4 0.73277
4 0.73297
4 0.73317
4 0.73337
4 0.73358
4 0.73378
4 0.73398
4 0.73418
4 0.73438
4 0.73458
4 0.73478
4 0.73499
4 0.73519
4 0.73539
4 0.73559
4 0.73579
4 0.73599
4 0.7362
4 0.7364
4 0.7366
4 0.7368
4 0.737
4 0.7372
4 0.7374
4 0.73761
4 0.73781
4 0.73801
4.9803 0.73821
4.9838 0.73841
4.9862 0.73861
4.9874 0.73881
4.99 0.73902
4.9907 0.73922
4.9918 0.73942
4.9923 0.73962
4.9935 0.73982
4.9939 0.74002
4.9939 0.74023
4.9939 0.74043
4.9942 0.74063
4.9943 0.74083
4.9945 0.74103
4.9949 0.74123
4.9956 0.74143
4.9957 0.74164
4.9961 0.74184
4.9962 0.74204
4.9965 0.74224
4.9966 0.74244
4.9967 0.74264
4.9968 0.74285
4.9969 0.74305
4.997 0.74325
4.997 0.74345
4.9971 0.74365
4.9972 0.74385
4.9973 0.74405
4.9974 0.74426
4.9975 0.74446
4.9976 0.74466
4.9977 0.74486
4.9978 0.74506
4.9979 0.74526
4.9979 0.74547
4.998 0.74567
4.9981 0.74587
4.9982 0.74607
4.9982 0.74627
4.9983 0.74647
4.9983 0.74667
4.9984 0.74688
4.9984 0.74708
4.9985 0.74728
4.9986 0.74748
4.9986 0.74768
4.9987 0.74788
4.9987 0.74809
4.9987 0.74829
4.9987 0.74849
4.9988 0.74869
4.9988 0.74889
4.9988 0.74909
4.9989 0.74929
4.9989 0.7495
4.9989 0.7497
4.999 0.7499
4.999 0.7501
4.999 0.7503
4.999 0.7505
4.9991 0.75071
4.9991 0.75091
4.9991 0.75111
4.9992 0.75131
4.9992 0.75151
4.9992 0.75171
4.9992 0.75191
4.9992 0.75212
4.9993 0.75232
4.9993 0.75252
4.9993 0.75272
4.9993 0.75292
4.9993 0.75312
4.9993 0.75333
4.9993 0.75353
4.9994 0.75373
4.9994 0.75393
4.9994 0.75413
4.9994 0.75433
4.9994 0.75453
4.9995 0.75474
4.9995 0.75494
4.9995 0.75514
4.9995 0.75534
4.9995 0.75554
4.9995 0.75574
4.9996 0.75595
4.9996 0.75615
4.9996 0.75635
4.9996 0.75655
4.9996 0.75675
4.9996 0.75695
4.9996 0.75715
4.9996 0.75736
4.9997 0.75756
4.9997 0.75776
4.9997 0.75796
4.9997 0.75816
4.9997 0.75836
4.9998 0.75857
4.9998 0.75877
4.9998 0.75897
4.9998 0.75917
4.9998 0.75937
4.9998 0.75957
4.9998 0.75977
4.9998 0.75998
4.9998 0.76018
4.9998 0.76038
4.9998 0.76058
4.9998 0.76078
4.9998 0.76098
4.9998 0.76119
4.9999 0.76139
4.9999 0.76159
4.9999 0.76179
4.9999 0.76199
4.9999 0.76219
4.9999 0.76239
4.9999 0.7626
4.9999 0.7628
4.9999 0.763
4.9999 0.7632
4.9999 0.7634
4.9999 0.7636
4.9999 0.7638
4.9999 0.76401
4.9999 0.76421
4.9999 0.76441
4.9999 0.76461
4.9999 0.76481
4.9999 0.76501
5 0.76522
5 0.76542
5 0.76562
5 0.76582
5 0.76602
5 0.76622
5 0.76642
5 0.76663
5 0.76683
5 0.76703
5 0.76723
5 0.76743
5 0.76763
5 0.76784
5 0.76804
5 0.76824
5 0.76844
5 0.76864
5 0.76884
5 0.76904
5 0.76925
5 0.76945
5 0.76965
5 0.76985
5 0.77005
5 0.77025
5 0.77046
5 0.77066
5 0.77086
5 0.77106
5 0.77126
5 0.77146
5 0.77166
5 0.77187
5 0.77207
5 0.77227
5 0.77247
5 0.77267
5 0.77287
5 0.77308
5 0.77328
5 0.77348
5 0.77368
5 0.77388
5 0.77408
5 0.77428
5 0.77449
5 0.77469
5 0.77489
5 0.77509
5 0.77529
5 0.77549
5 0.7757
5 0.7759
5 0.7761
5 0.7763
5 0.7765
5 0.7767
5 0.7769
5 0.77711
5 0.77731
5 0.77751
5 0.77771
5 0.77791
5 0.77811
5 0.77832
5 0.77852
5 0.77872
5 0.77892
5 0.77912
5 0.77932
5 0.77952
5 0.77973
5 0.77993
5 0.78013
5 0.78033
5 0.78053
5 0.78073
5 0.78094
5 0.78114
5 0.78134
5 0.78154
5 0.78174
5 0.78194
5 0.78214
5 0.78235
5 0.78255
5 0.78275
5 0.78295
5 0.78315
5 0.78335
5 0.78356
5 0.78376
5 0.78396
5 0.78416
5 0.78436
5 0.78456
5 0.78476
5 0.78497
5 0.78517
5 0.78537
5 0.78557
5 0.78577
5 0.78597
5 0.78617
5 0.78638
5 0.78658
5 0.78678
5 0.78698
5 0.78718
5 0.78738
5 0.78759
5 0.78779
5 0.78799
5 0.78819
5 0.78839
5 0.78859
5 0.78879
5 0.789
5 0.7892
5 0.7894
5 0.7896
5 0.7898
5 0.79
5 0.79021
5 0.79041
5 0.79061
5 0.79081
5 0.79101
5 0.79121
5 0.79141
5 0.79162
5 0.79182
5 0.79202
5 0.79222
5 0.79242
5 0.79262
5 0.79283
5 0.79303
5 0.79323
5 0.79343
5 0.79363
5 0.79383
5 0.79403
5 0.79424
5 0.79444
5 0.79464
5 0.79484
5 0.79504
5 0.79524
5 0.79545
5 0.79565
5 0.79585
5 0.79605
5 0.79625
5 0.79645
5 0.79665
5 0.79686
5 0.79706
5 0.79726
5 0.79746
5 0.79766
5 0.79786
5 0.79807
5 0.79827
5 0.79847
5 0.79867
5 0.79887
5 0.79907
5 0.79927
5 0.79948
5 0.79968
5 0.79988
5 0.80008
5 0.80028
5 0.80048
5 0.80069
5 0.80089
5 0.80109
5 0.80129
5 0.80149
5 0.80169
5 0.80189
5 0.8021
5 0.8023
5 0.8025
5 0.8027
5 0.8029
5 0.8031
5 0.80331
5 0.80351
5 0.80371
5 0.80391
5 0.80411
5 0.80431
5 0.80451
5 0.80472
5 0.80492
5 0.80512
5 0.80532
5 0.80552
5 0.80572
5 0.80593
5 0.80613
5 0.80633
5 0.80653
5 0.80673
5 0.80693
5 0.80713
5 0.80734
5 0.80754
5 0.80774
5 0.80794
5 0.80814
5 0.80834
5 0.80854
5 0.80875
5 0.80895
5 0.80915
5 0.80935
5 0.80955
5 0.80975
5 0.80996
5 0.81016
5 0.81036
5 0.81056
5 0.81076
5 0.81096
5 0.81116
5 0.81137
5 0.81157
5 0.81177
5 0.81197
5 0.81217
5 0.81237
5 0.81258
5 0.81278
5 0.81298
5 0.81318
5 0.81338
5 0.81358
5 0.81378
5 0.81399
5 0.81419
5 0.81439
5 0.81459
5 0.81479
5 0.81499
5 0.8152
5 0.8154
5 0.8156
5 0.8158
5 0.816
5 0.8162
5 0.8164
5 0.81661
5 0.81681
5 0.81701
5 0.81721
5 0.81741
5 0.81761
5 0.81782
5 0.81802
5 0.81822
5 0.81842
5 0.81862
5 0.81882
5 0.81902
5 0.81923
5 0.81943
5 0.81963
5 0.81983
5 0.82003
5 0.82023
5 0.82044
5 0.82064
5 0.82084
5 0.82104
5 0.82124
5 0.82144
5 0.82164
5 0.82185
5 0.82205
5 0.82225
5 0.82245
5 0.82265
5 0.82285
5 0.82306
5 0.82326
5 0.82346
5 0.82366
5 0.82386
5 0.82406
5 0.82426
5 0.82447
5 0.82467
5 0.82487
5 0.82507
5 0.82527
5 0.82547
5 0.82568
5 0.82588
5 0.82608
5 0.82628
5 0.82648
5 0.82668
5 0.82688
5 0.82709
5 0.82729
5 0.82749
5 0.82769
5 0.82789
5 0.82809
5 0.8283
5 0.8285
5 0.8287
5 0.8289
5 0.8291
5 0.8293
5 0.8295
5 0.82971
5 0.82991
5 0.83011
5 0.83031
5 0.83051
5 0.83071
5 0.83091
5 0.83112
5 0.83132
5 0.83152
5 0.83172
5 0.83192
5 0.83212
5 0.83233
5 0.83253
5 0.83273
5 0.83293
5 0.83313
5 0.83333
5 0.83353
5 0.83374
5 0.83394
5 0.83414
5 0.83434
5 0.83454
5 0.83474
5 0.83495
5 0.83515
5 0.83535
5 0.83555
5 0.83575
5 0.83595
5 0.83615
5 0.83636
5 0.83656
5 0.83676
5 0.83696
5 0.83716
5 0.83736
5 0.83757
5 0.83777
5 0.83797
5 0.83817
5 0.83837
5 0.83857
5 0.83877
5 0.83898
5 0.83918
5 0.83938
5 0.83958
5 0.83978
5 0.83998
5 0.84019
5 0.84039
5 0.84059
5 0.84079
5 0.84099
5 0.84119
5 0.84139
5 0.8416
5 0.8418
5 0.842
5 0.8422
5 0.8424
5 0.8426
5 0.84281
5 0.84301
5 0.84321
5 0.84341
5 0.84361
5 0.84381
5 0.84401
5 0.84422
5 0.84442
5 0.84462
5 0.84482
5 0.84502
5 0.84522
5 0.84543
5 0.84563
5 0.84583
5 0.84603
5 0.84623
5 0.84643
5 0.84663
5 0.84684
5 0.84704
5 0.84724
5 0.84744
5 0.84764
5 0.84784
5 0.84805
5 0.84825
5 0.84845
5 0.84865
5 0.84885
5 0.84905
5 0.84925
5 0.84946
5 0.84966
5 0.84986
5 0.85006
5 0.85026
5 0.85046
5 0.85067
5 0.85087
5 0.85107
5 0.85127
5 0.85147
5 0.85167
5 0.85187
5 0.85208
5 0.85228
5 0.85248
5 0.85268
5 0.85288
5 0.85308
5 0.85328
5 0.85349
5 0.85369
5 0.85389
5 0.85409
5 0.85429
5 0.85449
5 0.8547
5 0.8549
5 0.8551
5 0.8553
5 0.8555
5 0.8557
5 0.8559
5 0.85611
5 0.85631
5 0.85651
5 0.85671
5 0.85691
5 0.85711
5 0.85732
5 0.85752
5 0.85772
5 0.85792
5 0.85812
5 0.85832
5 0.85852
5 0.85873
5 0.85893
5 0.85913
5 0.85933
5 0.85953
5 0.85973
5 0.85994
5 0.86014
5 0.86034
5 0.86054
5 0.86074
5 0.86094
5 0.86114
5 0.86135
5 0.86155
5 0.86175
5 0.86195
5 0.86215
5 0.86235
5 0.86256
5 0.86276
5 0.86296
5 0.86316
5 0.86336
5 0.86356
5 0.86376
5 0.86397
5 0.86417
5 0.86437
5 0.86457
5 0.86477
5 0.86497
5 0.86518
5 0.86538
5 0.86558
5 0.86578
5 0.86598
5 0.86618
5 0.86638
5 0.86659
5 0.86679
5 0.86699
5 0.86719
5 0.86739
5 0.86759
5 0.8678
5 0.868
5 0.8682
5 0.8684
5 0.8686
5 0.8688
5 0.869
5 0.86921
5 0.86941
5 0.86961
5 0.86981
5 0.87001
5 0.87021
5 0.87042
5 0.87062
5 0.87082
5 0.87102
5 0.87122
5 0.87142
5 0.87162
5 0.87183
5 0.87203
5 0.87223
5 0.87243
5 0.87263
5 0.87283
5 0.87304
5 0.87324
5 0.87344
5 0.87364
5 0.87384
5 0.87404
5 0.87424
5 0.87445
5 0.87465
5 0.87485
5 0.87505
5 0.87525
5 0.87545
5 0.87565
5 0.87586
5 0.87606
5 0.87626
5 0.87646
5 0.87666
5 0.87686
5 0.87707
5 0.87727
5 0.87747
5 0.87767
5 0.87787
5 0.87807
5 0.87827
5 0.87848
5 0.87868
5 0.87888
5 0.87908
5 0.87928
5 0.87948
5 0.87969
5 0.87989
5 0.88009
5 0.88029
5 0.88049
5 0.88069
5 0.88089
5 0.8811
5 0.8813
5 0.8815
5 0.8817
5 0.8819
5 0.8821
5 0.88231
5 0.88251
5 0.88271
5 0.88291
5 0.88311
5 0.88331
5 0.88351
5 0.88372
5 0.88392
5 0.88412
5 0.88432
5 0.88452
5 0.88472
5 0.88493
5 0.88513
5 0.88533
5 0.88553
5 0.88573
5 0.88593
5 0.88613
5 0.88634
5 0.88654
5 0.88674
5 0.88694
5 0.88714
5 0.88734
5 0.88755
5 0.88775
5 0.88795
5 0.88815
5 0.88835
5 0.88855
5 0.88875
5 0.88896
5 0.88916
5 0.88936
5 0.88956
5 0.88976
5 0.88996
5 0.89017
5 0.89037
5 0.89057
5 0.89077
5 0.89097
5 0.89117
5 0.89137
5 0.89158
5 0.89178
5 0.89198
5 0.89218
5 0.89238
5 0.89258
5 0.89279
5 0.89299
5 0.89319
5 0.89339
5 0.89359
5 0.89379
5 0.89399
5 0.8942
5 0.8944
5 0.8946
5 0.8948
5 0.895
5 0.8952
5 0.89541
5 0.89561
5 0.89581
5 0.89601
5 0.89621
5 0.89641
5 0.89661
5 0.89682
5 0.89702
5 0.89722
5 0.89742
5 0.89762
5 0.89782
5 0.89802
5 0.89823
5 0.89843
5 0.89863
5 0.89883
5 0.89903
5 0.89923
5 0.89944
5 0.89964
5 0.89984
5 0.90004
5 0.90024
5 0.90044
5 0.90064
5 0.90085
5 0.90105
5 0.90125
5 0.90145
5 0.90165
5 0.90185
5 0.90206
5 0.90226
5 0.90246
5 0.90266
5 0.90286
5 0.90306
5 0.90326
5 0.90347
5 0.90367
5 0.90387
5 0.90407
5 0.90427
5 0.90447
5 0.90468
5 0.90488
5.9716 0.90508
5.9887 0.90528
5.9899 0.90548
5.9916 0.90568
5.9925 0.90588
5.9938 0.90609
5.9945 0.90629
5.9949 0.90649
5.9961 0.90669
5.9965 0.90689
5.997 0.90709
5.9975 0.9073
5.9976 0.9075
5.9979 0.9077
5.9979 0.9079
5.9982 0.9081
5.9983 0.9083
5.9985 0.9085
5.9985 0.90871
5.9986 0.90891
5.9987 0.90911
5.9987 0.90931
5.9989 0.90951
5.9989 0.90971
5.9991 0.90992
5.9991 0.91012
5.9992 0.91032
5.9993 0.91052
5.9993 0.91072
5.9994 0.91092
5.9995 0.91112
5.9995 0.91133
5.9995 0.91153
5.9995 0.91173
5.9995 0.91193
5.9995 0.91213
5.9996 0.91233
5.9996 0.91254
5.9996 0.91274
5.9997 0.91294
5.9997 0.91314
5.9997 0.91334
5.9997 0.91354
5.9998 0.91374
5.9998 0.91395
5.9998 0.91415
5.9999 0.91435
5.9999 0.91455
5.9999 0.91475
5.9999 0.91495
5.9999 0.91516
6 0.91536
6 0.91556
6 0.91576
6 0.91596
6 0.91616
6 0.91636
6 0.91657
6 0.91677
6 0.91697
6 0.91717
6 0.91737
6 0.91757
6 0.91778
6 0.91798
6 0.91818
6 0.91838
6 0.91858
6 0.91878
6 0.91898
6 0.91919
6 0.91939
6 0.91959
6 0.91979
6 0.91999
6 0.92019
6 0.9204
6 0.9206
6 0.9208
6 0.921
6 0.9212
6 0.9214
6 0.9216
6 0.92181
6 0.92201
6 0.92221
6 0.92241
6 0.92261
6 0.92281
6 0.92301
6 0.92322
6 0.92342
6 0.92362
6 0.92382
6 0.92402
6 0.92422
6 0.92443
6 0.92463
6 0.92483
6 0.92503
6 0.92523
6 0.92543
6 0.92563
6 0.92584
6 0.92604
6 0.92624
6 0.92644
6 0.92664
6 0.92684
6 0.92705
6 0.92725
6 0.92745
6 0.92765
6 0.92785
6 0.92805
6 0.92825
6 0.92846
6 0.92866
6 0.92886
6 0.92906
6 0.92926
6 0.92946
6 0.92967
6 0.92987
6 0.93007
6 0.93027
6 0.93047
6 0.93067
6 0.93087
6 0.93108
6 0.93128
6 0.93148
6 0.93168
6 0.93188
6 0.93208
6 0.93229
6 0.93249
6 0.93269
6 0.93289
6 0.93309
6 0.93329
6 0.93349
6 0.9337
6 0.9339
6 0.9341
6 0.9343
6 0.9345
6 0.9347
6 0.93491
6 0.93511
6 0.93531
6 0.93551
6 0.93571
6 0.93591
6 0.93611
6 0.93632
6 0.93652
6 0.93672
6 0.93692
6 0.93712
6 0.93732
6 0.93753
6 0.93773
6 0.93793
6 0.93813
6 0.93833
6 0.93853
6 0.93873
6 0.93894
6 0.93914
6 0.93934
6 0.93954
6 0.93974
6 0.93994
6 0.94015
6 0.94035
6 0.94055
6 0.94075
6 0.94095
6 0.94115
6 0.94135
6 0.94156
6 0.94176
6 0.94196
6 0.94216
6 0.94236
6 0.94256
6 0.94277
6 0.94297
6 0.94317
6 0.94337
6 0.94357
6 0.94377
6 0.94397
6 0.94418
6 0.94438
6 0.94458
6 0.94478
6 0.94498
6 0.94518
6 0.94538
6 0.94559
6 0.94579
6 0.94599
6 0.94619
6 0.94639
6 0.94659
6 0.9468
6 0.947
6 0.9472
6 0.9474
6 0.9476
6 0.9478
6 0.948
6 0.94821
6 0.94841
6 0.94861
6 0.94881
6 0.94901
6 0.94921
6 0.94942
6 0.94962
6 0.94982
6 0.95002
6 0.95022
6 0.95042
6 0.95062
6 0.95083
6 0.95103
6 0.95123
6 0.95143
6 0.95163
6 0.95183
6 0.95204
6 0.95224
6 0.95244
6 0.95264
6 0.95284
6 0.95304
6 0.95324
6 0.95345
6 0.95365
6 0.95385
6 0.95405
6 0.95425
6 0.95445
6 0.95466
6 0.95486
6 0.95506
6 0.95526
6 0.95546
6 0.95566
6 0.95586
6 0.95607
6 0.95627
6 0.95647
6 0.95667
6 0.95687
6 0.95707
6 0.95728
6 0.95748
6 0.95768
6 0.95788
6 0.95808
6 0.95828
6 0.95848
6 0.95869
6 0.95889
6 0.95909
6 0.95929
6 0.95949
6 0.95969
6 0.9599
6 0.9601
6 0.9603
6 0.9605
6 0.9607
6 0.9609
6 0.9611
6 0.96131
6 0.96151
6 0.96171
6 0.96191
6 0.96211
6 0.96231
6 0.96252
6 0.96272
6 0.96292
6 0.96312
6 0.96332
6 0.96352
6 0.96372
6 0.96393
6 0.96413
6 0.96433
6 0.96453
6 0.96473
6 0.96493
6 0.96514
6 0.96534
6 0.96554
6 0.96574
6 0.96594
6 0.96614
6 0.96634
6 0.96655
6 0.96675
6 0.96695
6 0.96715
6 0.96735
6 0.96755
6 0.96775
6 0.96796
6 0.96816
6 0.96836
6 0.96856
6 0.96876
6 0.96896
6 0.96917
6 0.96937
6 0.96957
6 0.96977


==> fig/eval/sbimMnistAdv.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.99762 0.00010091
0.99806 0.00050454
0.99847 0.00090817
0.99885 0.0013118
0.99906 0.0017154
0.99934 0.0021191
0.99946 0.0025227
0.99952 0.0029263
0.9996 0.00333
0.99963 0.0037336
0.99968 0.0041372
0.99972 0.0045409
0.99978 0.0049445
0.99982 0.0053481
0.99985 0.0057518
0.99986 0.0061554
0.99988 0.006559
0.99989 0.0069627
0.9999 0.0073663
0.99991 0.0077699
0.99992 0.0081736
0.99993 0.0085772
0.99993 0.0089808
0.99995 0.0093845
0.99996 0.0097881
0.99997 0.010192
0.99997 0.010595
0.99998 0.010999
0.99998 0.011403
0.99998 0.011806
0.99999 0.01221
0.99999 0.012614
0.99999 0.013017
1 0.013421
1 0.013824
1 0.014228
1 0.014632
1 0.015035
1 0.015439
1 0.015843
1 0.016246
1 0.01665
1 0.017053
1 0.017457
1 0.017861
1 0.018264
1 0.018668
1 0.019072
1 0.019475
1 0.019879
1 0.020283
1 0.020686
1 0.02109
1 0.021493
1 0.021897
1 0.022301
1 0.022704
1 0.023108
1 0.023512
1 0.023915
1 0.024319
1 0.024723
1 0.025126
1 0.02553
1 0.025933
1 0.026337
1 0.026741
1 0.027144
1 0.027548
1 0.027952
1 0.028355
1 0.028759
1 0.029162
1 0.029566
1 0.02997
1 0.030373
1 0.030777
1 0.031181
1 0.031584
1 0.031988
1 0.032392
1 0.032795
1 0.033199
1 0.033602
1 0.034006
1 0.03441
1 0.034813
1 0.035217
1 0.035621
1 0.036024
1 0.036428
1 0.036831
1 0.037235
1 0.037639
1 0.038042
1 0.038446
1 0.03885
1 0.039253
1 0.039657
1 0.040061
1 0.040464
1.9941 0.040868
1.9967 0.041271
1.9972 0.041675
1.9975 0.042079
1.9977 0.042482
1.9979 0.042886
1.9982 0.04329
1.9985 0.043693
1.9986 0.044097
1.9987 0.044501
1.9989 0.044904
1.999 0.045308
1.999 0.045711
1.9991 0.046115
1.9992 0.046519
1.9992 0.046922
1.9993 0.047326
1.9994 0.04773
1.9994 0.048133
1.9994 0.048537
1.9995 0.04894
1.9995 0.049344
1.9995 0.049748
1.9995 0.050151
1.9996 0.050555
1.9996 0.050959
1.9996 0.051362
1.9997 0.051766
1.9997 0.05217
1.9997 0.052573
1.9997 0.052977
1.9997 0.05338
1.9998 0.053784
1.9998 0.054188
1.9998 0.054591
1.9998 0.054995
1.9998 0.055399
1.9998 0.055802
1.9998 0.056206
1.9998 0.056609
1.9998 0.057013
1.9998 0.057417
1.9999 0.05782
1.9999 0.058224
1.9999 0.058628
1.9999 0.059031
1.9999 0.059435
1.9999 0.059839
1.9999 0.060242
1.9999 0.060646
1.9999 0.061049
1.9999 0.061453
1.9999 0.061857
1.9999 0.06226
1.9999 0.062664
1.9999 0.063068
1.9999 0.063471
1.9999 0.063875
1.9999 0.064279
1.9999 0.064682
1.9999 0.065086
1.9999 0.065489
2 0.065893
2 0.066297
2 0.0667
2 0.067104
2 0.067508
2 0.067911
2 0.068315
2 0.068718
2 0.069122
2 0.069526
2 0.069929
2 0.070333
2 0.070737
2 0.07114
2 0.071544
2 0.071948
2 0.072351
2 0.072755
2 0.073158
2 0.073562
2 0.073966
2 0.074369
2 0.074773
2 0.075177
2 0.07558
2 0.075984
2 0.076387
2 0.076791
2 0.077195
2 0.077598
2 0.078002
2 0.078406
2 0.078809
2 0.079213
2 0.079617
2 0.08002
2 0.080424
2 0.080827
2 0.081231
2 0.081635
2 0.082038
2 0.082442
2 0.082846
2 0.083249
2 0.083653
2 0.084057
2 0.08446
2 0.084864
2 0.085267
2 0.085671
2 0.086075
2 0.086478
2 0.086882
2 0.087286
2 0.087689
2 0.088093
2 0.088496
2 0.0889
2 0.089304
2 0.089707
2 0.090111
2 0.090515
2 0.090918
2 0.091322
2 0.091726
2 0.092129
2 0.092533
2 0.092936
2 0.09334
2 0.093744
2 0.094147
2 0.094551
2 0.094955
2 0.095358
2 0.095762
2 0.096165
2 0.096569
2 0.096973
2 0.097376
2 0.09778
2 0.098184
2 0.098587
2 0.098991
2 0.099395
2 0.099798
2 0.1002
2 0.10061
2 0.10101
2 0.10141
2 0.10182
2 0.10222
2 0.10262
2 0.10303
2 0.10343
2 0.10383
2 0.10424
2 0.10464
2 0.10505
2 0.10545
2 0.10585
2 0.10626
2 0.10666
2 0.10706
2 0.10747
2 0.10787
2 0.10827
2 0.10868
2 0.10908
2 0.10949
2 0.10989
2 0.11029
2 0.1107
2 0.1111
2 0.1115
2 0.11191
2 0.11231
2 0.11271
2 0.11312
2 0.11352
2 0.11393
2 0.11433
2 0.11473
2 0.11514
2 0.11554
2 0.11594
2 0.11635
2 0.11675
2 0.11715
2 0.11756
2 0.11796
2 0.11837
2 0.11877
2 0.11917
2 0.11958
2 0.11998
2 0.12038
2 0.12079
2 0.12119
2 0.12159
2 0.122
2 0.1224
2 0.12281
2 0.12321
2 0.12361
2 0.12402
2 0.12442
2 0.12482
2 0.12523
2 0.12563
2 0.12603
2 0.12644
2 0.12684
2 0.12725
2 0.12765
2 0.12805
2 0.12846
2 0.12886
2 0.12926
2 0.12967
2 0.13007
2 0.13047
2 0.13088
2 0.13128
2 0.13169
2 0.13209
2 0.13249
2 0.1329
2 0.1333
2 0.1337
2 0.13411
2 0.13451
2 0.13491
2 0.13532
2 0.13572
2 0.13613
2 0.13653
2 0.13693
2 0.13734
2 0.13774
2 0.13814
2 0.13855
2 0.13895
2 0.13935
2 0.13976
2 0.14016
2 0.14057
2 0.14097
2 0.14137
2 0.14178
2 0.14218
2 0.14258
2 0.14299
2 0.14339
2 0.14379
2 0.1442
2 0.1446
2 0.14501
2 0.14541
2 0.14581
2 0.14622
2 0.14662
2 0.14702
2 0.14743
2 0.14783
2 0.14823
2 0.14864
2 0.14904
2 0.14945
2 0.14985
2 0.15025
2 0.15066
2 0.15106
2 0.15146
2 0.15187
2 0.15227
2 0.15267
2 0.15308
2 0.15348
2 0.15388
2 0.15429
2 0.15469
2 0.1551
2 0.1555
2 0.1559
2 0.15631
2 0.15671
2 0.15711
2 0.15752
2 0.15792
2 0.15832
2 0.15873
2 0.15913
2 0.15954
2 0.15994
2 0.16034
2 0.16075
2 0.16115
2 0.16155
2 0.16196
2 0.16236
2 0.16276
2 0.16317
2 0.16357
2 0.16398
2 0.16438
2 0.16478
2 0.16519
2 0.16559
2 0.16599
2 0.1664
2 0.1668
2 0.1672
2 0.16761
2 0.16801
2 0.16842
2 0.16882
2 0.16922
2 0.16963
2 0.17003
2 0.17043
2 0.17084
2 0.17124
2 0.17164
2 0.17205
2 0.17245
2 0.17286
2 0.17326
2 0.17366
2 0.17407
2 0.17447
2 0.17487
2 0.17528
2 0.17568
2 0.17608
2 0.17649
2 0.17689
2 0.1773
2 0.1777
2 0.1781
2 0.17851
2 0.17891
2 0.17931
2 0.17972
2 0.18012
2 0.18052
2 0.18093
2 0.18133
2 0.18174
2 0.18214
2 0.18254
2 0.18295
2 0.18335
2 0.18375
2 0.18416
2 0.18456
2 0.18496
2 0.18537
2 0.18577
2 0.18618
2 0.18658
2 0.18698
2 0.18739
2 0.18779
2 0.18819
2 0.1886
2 0.189
2 0.1894
2 0.18981
2 0.19021
2 0.19062
2 0.19102
2 0.19142
2 0.19183
2 0.19223
2 0.19263
2 0.19304
2 0.19344
2 0.19384
2 0.19425
2 0.19465
2 0.19506
2 0.19546
2 0.19586
2 0.19627
2 0.19667
2 0.19707
2 0.19748
2 0.19788
2 0.19828
2 0.19869
2 0.19909
2 0.1995
2 0.1999
2 0.2003
2 0.20071
2 0.20111
2 0.20151
2 0.20192
2 0.20232
2 0.20272
3.99 0.20313
3.9945 0.20353
3.9954 0.20394
3.9956 0.20434
3.9958 0.20474
3.9963 0.20515
3.997 0.20555
3.9971 0.20595
3.9971 0.20636
3.9972 0.20676
3.9974 0.20716
3.9976 0.20757
3.9978 0.20797
3.9979 0.20838
3.998 0.20878
3.9981 0.20918
3.9982 0.20959
3.9983 0.20999
3.9983 0.21039
3.9984 0.2108
3.9985 0.2112
3.9985 0.2116
3.9986 0.21201
3.9986 0.21241
3.9987 0.21282
3.9987 0.21322
3.9988 0.21362
3.9988 0.21403
3.9988 0.21443
3.9989 0.21483
3.9989 0.21524
3.999 0.21564
3.999 0.21604
3.9991 0.21645
3.9991 0.21685
3.9991 0.21726
3.9992 0.21766
3.9992 0.21806
3.9992 0.21847
3.9992 0.21887
3.9993 0.21927
3.9993 0.21968
3.9993 0.22008
3.9994 0.22048
3.9994 0.22089
3.9994 0.22129
3.9994 0.2217
3.9994 0.2221
3.9995 0.2225
3.9995 0.22291
3.9995 0.22331
3.9995 0.22371
3.9995 0.22412
3.9995 0.22452
3.9996 0.22492
3.9996 0.22533
3.9996 0.22573
3.9996 0.22614
3.9996 0.22654
3.9997 0.22694
3.9997 0.22735
3.9997 0.22775
3.9997 0.22815
3.9997 0.22856
3.9997 0.22896
3.9997 0.22936
3.9997 0.22977
3.9997 0.23017
3.9998 0.23058
3.9998 0.23098
3.9998 0.23138
3.9998 0.23179
3.9998 0.23219
3.9998 0.23259
3.9998 0.233
3.9998 0.2334
3.9998 0.2338
3.9998 0.23421
3.9998 0.23461
3.9998 0.23502
3.9998 0.23542
3.9998 0.23582
3.9998 0.23623
3.9998 0.23663
3.9998 0.23703
3.9999 0.23744
3.9999 0.23784
3.9999 0.23824
3.9999 0.23865
3.9999 0.23905
3.9999 0.23946
3.9999 0.23986
3.9999 0.24026
3.9999 0.24067
3.9999 0.24107
3.9999 0.24147
3.9999 0.24188
3.9999 0.24228
3.9999 0.24268
3.9999 0.24309
3.9999 0.24349
3.9999 0.2439
3.9999 0.2443
3.9999 0.2447
3.9999 0.24511
3.9999 0.24551
3.9999 0.24591
3.9999 0.24632
3.9999 0.24672
3.9999 0.24712
3.9999 0.24753
3.9999 0.24793
3.9999 0.24834
3.9999 0.24874
3.9999 0.24914
3.9999 0.24955
3.9999 0.24995
3.9999 0.25035
4 0.25076
4 0.25116
4 0.25156
4 0.25197
4 0.25237
4 0.25277
4 0.25318
4 0.25358
4 0.25399
4 0.25439
4 0.25479
4 0.2552
4 0.2556
4 0.256
4 0.25641
4 0.25681
4 0.25721
4 0.25762
4 0.25802
4 0.25843
4 0.25883
4 0.25923
4 0.25964
4 0.26004
4 0.26044
4 0.26085
4 0.26125
4 0.26165
4 0.26206
4 0.26246
4 0.26287
4 0.26327
4 0.26367
4 0.26408
4 0.26448
4 0.26488
4 0.26529
4 0.26569
4 0.26609
4 0.2665
4 0.2669
4 0.26731
4 0.26771
4 0.26811
4 0.26852
4 0.26892
4 0.26932
4 0.26973
4 0.27013
4 0.27053
4 0.27094
4 0.27134
4 0.27175
4 0.27215
4 0.27255
4 0.27296
4 0.27336
4 0.27376
4 0.27417
4 0.27457
4 0.27497
4 0.27538
4 0.27578
4 0.27619
4 0.27659
4 0.27699
4 0.2774
4 0.2778
4 0.2782
4 0.27861
4 0.27901
4 0.27941
4 0.27982
4 0.28022
4 0.28063
4 0.28103
4 0.28143
4 0.28184
4 0.28224
4 0.28264
4 0.28305
4 0.28345
4 0.28385
4 0.28426
4 0.28466
4 0.28507
4 0.28547
4 0.28587
4 0.28628
4 0.28668
4 0.28708
4 0.28749
4 0.28789
4 0.28829
4 0.2887
4 0.2891
4 0.28951
4 0.28991
4 0.29031
4 0.29072
4 0.29112
4 0.29152
4 0.29193
4 0.29233
4 0.29273
4 0.29314
4 0.29354
4 0.29395
4 0.29435
4 0.29475
4 0.29516
4 0.29556
4 0.29596
4 0.29637
4 0.29677
4 0.29717
4 0.29758
4 0.29798
4 0.29839
4 0.29879
4 0.29919
4 0.2996
4 0.3
4 0.3004
4 0.30081
4 0.30121
4 0.30161
4 0.30202
4 0.30242
4 0.30283
4 0.30323
4 0.30363
4 0.30404
4 0.30444
4 0.30484
4 0.30525
4 0.30565
4 0.30605
4 0.30646
4 0.30686
4 0.30727
4 0.30767
4 0.30807
4 0.30848
4 0.30888
4 0.30928
4 0.30969
4 0.31009
4 0.31049
4 0.3109
4 0.3113
4 0.31171
4 0.31211
4 0.31251
4 0.31292
4 0.31332
4 0.31372
4 0.31413
4 0.31453
4 0.31493
4 0.31534
4 0.31574
4 0.31615
4 0.31655
4 0.31695
4 0.31736
4 0.31776
4 0.31816
4 0.31857
4 0.31897
4 0.31937
4 0.31978
4 0.32018
4 0.32059
4 0.32099
4 0.32139
4 0.3218
4 0.3222
4 0.3226
4 0.32301
4 0.32341
4 0.32381
4 0.32422
4 0.32462
4 0.32503
4 0.32543
4 0.32583
4 0.32624
4 0.32664
4 0.32704
4 0.32745
4 0.32785
4 0.32825
4 0.32866
4 0.32906
4 0.32947
4 0.32987
4 0.33027
4 0.33068
4 0.33108
4 0.33148
4 0.33189
4 0.33229
4 0.33269
4 0.3331
4 0.3335
4 0.33391
4 0.33431
4 0.33471
4 0.33512
4 0.33552
4 0.33592
4 0.33633
4 0.33673
4 0.33713
4 0.33754
4 0.33794
4 0.33835
4 0.33875
4 0.33915
4 0.33956
4 0.33996
4 0.34036
4 0.34077
4 0.34117
4 0.34157
4 0.34198
4 0.34238
4 0.34279
4 0.34319
4 0.34359
4 0.344
4 0.3444
4 0.3448
4 0.34521
4 0.34561
4 0.34601
4 0.34642
4 0.34682
4 0.34723
4 0.34763
4 0.34803
4 0.34844
4 0.34884
4 0.34924
4 0.34965
4 0.35005
4 0.35045
4 0.35086
4 0.35126
4 0.35166
4 0.35207
4 0.35247
4 0.35288
4 0.35328
4 0.35368
4 0.35409
4 0.35449
4 0.35489
4 0.3553
4 0.3557
4 0.3561
4 0.35651
4 0.35691
4 0.35732
4 0.35772
4 0.35812
4 0.35853
4 0.35893
4 0.35933
4 0.35974
4 0.36014
4 0.36054
4 0.36095
4 0.36135
4 0.36176
4 0.36216
4 0.36256
4 0.36297
4 0.36337
4 0.36377
4 0.36418
4 0.36458
4 0.36498
4 0.36539
4 0.36579
4 0.3662
4 0.3666
4 0.367
4 0.36741
4 0.36781
4 0.36821
4 0.36862
4 0.36902
4 0.36942
4 0.36983
4 0.37023
4 0.37064
4 0.37104
4 0.37144
4 0.37185
4 0.37225
4 0.37265
4 0.37306
4 0.37346
4 0.37386
4 0.37427
4 0.37467
4 0.37508
4 0.37548
4 0.37588
4 0.37629
4 0.37669
4 0.37709
4 0.3775
4 0.3779
4 0.3783
4 0.37871
4 0.37911
4 0.37952
4 0.37992
4 0.38032
4 0.38073
4 0.38113
4 0.38153
4 0.38194
4 0.38234
4 0.38274
4 0.38315
4 0.38355
4 0.38396
4 0.38436
4 0.38476
4 0.38517
4 0.38557
4 0.38597
4 0.38638
4 0.38678
4 0.38718
4 0.38759
4 0.38799
4 0.3884
4 0.3888
4 0.3892
4 0.38961
4 0.39001
4 0.39041
4 0.39082
4 0.39122
4 0.39162
4 0.39203
4 0.39243
4 0.39284
4 0.39324
4 0.39364
4 0.39405
4 0.39445
4 0.39485
4 0.39526
4 0.39566
4 0.39606
4 0.39647
4 0.39687
4 0.39728
4 0.39768
4 0.39808
4 0.39849
4 0.39889
4 0.39929
4 0.3997
4 0.4001
4 0.4005
4 0.40091
4 0.40131
4 0.40172
4 0.40212
4 0.40252
4 0.40293
4 0.40333
4 0.40373
4 0.40414
4 0.40454
4 0.40494
4 0.40535
4 0.40575
4 0.40616
4 0.40656
4 0.40696
4 0.40737
4 0.40777
4 0.40817
4 0.40858
4 0.40898
4 0.40938
4 0.40979
4 0.41019
4 0.4106
4 0.411
4 0.4114
4 0.41181
4 0.41221
4 0.41261
4 0.41302
4 0.41342
4 0.41382
4 0.41423
4 0.41463
4 0.41504
4 0.41544
4 0.41584
4 0.41625
4 0.41665
4 0.41705
4 0.41746
4 0.41786
4 0.41826
4 0.41867
4 0.41907
4 0.41948
4 0.41988
4 0.42028
4 0.42069
4 0.42109
4 0.42149
4 0.4219
4 0.4223
4 0.4227
4 0.42311
4 0.42351
4 0.42392
4 0.42432
4 0.42472
4 0.42513
4 0.42553
4 0.42593
4 0.42634
4 0.42674
4 0.42714
4 0.42755
4 0.42795
4 0.42836
4 0.42876
4 0.42916
4 0.42957
4 0.42997
4 0.43037
4 0.43078
4 0.43118
4 0.43158
4 0.43199
4 0.43239
4 0.4328
4 0.4332
4 0.4336
4 0.43401
4 0.43441
4 0.43481
4 0.43522
4 0.43562
4 0.43602
4 0.43643
4 0.43683
4 0.43724
4 0.43764
4 0.43804
4 0.43845
4 0.43885
4 0.43925
4 0.43966
4 0.44006
4 0.44046
4 0.44087
4 0.44127
4 0.44168
4 0.44208
4 0.44248
4 0.44289
4 0.44329
4 0.44369
4 0.4441
4 0.4445
4 0.4449
4 0.44531
4 0.44571
4 0.44612
4 0.44652
4 0.44692
4 0.44733
4 0.44773
4 0.44813
4 0.44854
4 0.44894
4 0.44934
4 0.44975
4 0.45015
4 0.45055
4 0.45096
4 0.45136
4 0.45177
4 0.45217
4 0.45257
4 0.45298
4 0.45338
4 0.45378
4 0.45419
4 0.45459
4 0.45499
4 0.4554
4 0.4558
4 0.45621
4 0.45661
4 0.45701
4 0.45742
4 0.45782
4 0.45822
4 0.45863
4 0.45903
4 0.45943
4 0.45984
4 0.46024
4 0.46065
4 0.46105
4 0.46145
4 0.46186
4 0.46226
4 0.46266
4 0.46307
4 0.46347
4 0.46387
4 0.46428
4 0.46468
4 0.46509
4 0.46549
4 0.46589
4 0.4663
4 0.4667
4 0.4671
4 0.46751
4 0.46791
4 0.46831
4 0.46872
4 0.46912
4 0.46953
4 0.46993
4 0.47033
4 0.47074
4 0.47114
4 0.47154
4 0.47195
4 0.47235
4 0.47275
4 0.47316
4 0.47356
4 0.47397
4 0.47437
4 0.47477
4 0.47518
4 0.47558
4 0.47598
4 0.47639
4 0.47679
4 0.47719
4 0.4776
4 0.478
4 0.47841
4 0.47881
4 0.47921
4 0.47962
4 0.48002
4 0.48042
4 0.48083
4 0.48123
4 0.48163
4 0.48204
4 0.48244
4 0.48285
4 0.48325
4 0.48365
4 0.48406
4 0.48446
4 0.48486
4 0.48527
4 0.48567
4 0.48607
4 0.48648
4 0.48688
4 0.48729
4 0.48769
4 0.48809
4 0.4885
4 0.4889
4 0.4893
4 0.48971
4 0.49011
4 0.49051
4 0.49092
4 0.49132
4 0.49173
4 0.49213
4 0.49253
4 0.49294
4 0.49334
4 0.49374
4 0.49415
4 0.49455
4 0.49495
4 0.49536
4 0.49576
4 0.49617
4 0.49657
4 0.49697
4 0.49738
4 0.49778
4 0.49818
4 0.49859
4 0.49899
4 0.49939
4 0.4998
4 0.5002
4 0.50061
4 0.50101
4 0.50141
4 0.50182
4 0.50222
4 0.50262
4 0.50303
4 0.50343
4 0.50383
4 0.50424
4 0.50464
4 0.50505
4 0.50545
4 0.50585
4 0.50626
4 0.50666
4 0.50706
4 0.50747
4 0.50787
4 0.50827
4 0.50868
4 0.50908
4 0.50949
4 0.50989
4 0.51029
4 0.5107
4 0.5111
4 0.5115
4 0.51191
4 0.51231
4 0.51271
4 0.51312
4 0.51352
4 0.51393
4 0.51433
4 0.51473
4 0.51514
4 0.51554
4 0.51594
4 0.51635
4 0.51675
4 0.51715
4 0.51756
4 0.51796
4 0.51837
4 0.51877
4 0.51917
4 0.51958
4 0.51998
4 0.52038
4 0.52079
4 0.52119
4 0.52159
4 0.522
4 0.5224
4 0.52281
4 0.52321
4 0.52361
4 0.52402
4 0.52442
4 0.52482
4 0.52523
4 0.52563
4 0.52603
4 0.52644
4 0.52684
4 0.52725
4 0.52765
4 0.52805
4 0.52846
4 0.52886
4 0.52926
4 0.52967
4 0.53007
4 0.53047
4 0.53088
4 0.53128
4 0.53169
4 0.53209
4 0.53249
4 0.5329
4 0.5333
4 0.5337
4 0.53411
4 0.53451
4 0.53491
4 0.53532
4 0.53572
4 0.53613
4 0.53653
4 0.53693
4 0.53734
4 0.53774
4 0.53814
4 0.53855
4 0.53895
4 0.53935
4 0.53976
4 0.54016
4 0.54057
4 0.54097
4 0.54137
4 0.54178
4 0.54218
4 0.54258
4 0.54299
4 0.54339
4 0.54379
4 0.5442
4 0.5446
4 0.54501
4 0.54541
4 0.54581
4 0.54622
4 0.54662
4 0.54702
4 0.54743
4 0.54783
4 0.54823
4 0.54864
4 0.54904
4 0.54945
4 0.54985
4 0.55025
4 0.55066
4 0.55106
4 0.55146
4 0.55187
4 0.55227
4 0.55267
4 0.55308
4 0.55348
4 0.55388
4 0.55429
4 0.55469
4 0.5551
4 0.5555
4 0.5559
4 0.55631
4 0.55671
4 0.55711
4 0.55752
4 0.55792
4 0.55832
4 0.55873
4 0.55913
4 0.55954
4 0.55994
4 0.56034
4 0.56075
4 0.56115
4 0.56155
4 0.56196
4 0.56236
4 0.56276
4 0.56317
4 0.56357
4 0.56398
4 0.56438
4 0.56478
4 0.56519
4 0.56559
4 0.56599
4 0.5664
4 0.5668
4 0.5672
4 0.56761
4 0.56801
4 0.56842
4 0.56882
4 0.56922
4 0.56963
4 0.57003
4 0.57043
4 0.57084
4 0.57124
4 0.57164
4 0.57205
4 0.57245
4 0.57286
4 0.57326
4 0.57366
4 0.57407
4 0.57447
4 0.57487
4 0.57528
4 0.57568
4 0.57608
4 0.57649
4 0.57689
4 0.5773
4 0.5777
4 0.5781
4 0.57851
4 0.57891
4 0.57931
4 0.57972
4 0.58012
4 0.58052
4 0.58093
4 0.58133
4 0.58174
4 0.58214
4 0.58254
4 0.58295
4 0.58335
4 0.58375
4 0.58416
4 0.58456
4 0.58496
4 0.58537
4 0.58577
4 0.58618
4 0.58658
4 0.58698
4 0.58739
4 0.58779
4 0.58819
4 0.5886
4 0.589
4 0.5894
4 0.58981
4 0.59021
4 0.59062
4 0.59102
4 0.59142
4 0.59183
4 0.59223
4 0.59263
4 0.59304
4 0.59344
4 0.59384
4 0.59425
4 0.59465
4 0.59506
4 0.59546
4 0.59586
4 0.59627
4 0.59667
4 0.59707
4 0.59748
4 0.59788
4 0.59828
4 0.59869
4 0.59909
4 0.5995
4 0.5999
4 0.6003
4 0.60071
4 0.60111
4 0.60151
4 0.60192
4 0.60232
4 0.60272
4 0.60313
4 0.60353
4 0.60394
4 0.60434
4 0.60474
4 0.60515
4 0.60555
4 0.60595
4 0.60636
4 0.60676
4 0.60716
4 0.60757
4 0.60797
4 0.60838
4 0.60878
4 0.60918
4 0.60959
4 0.60999
4 0.61039
4 0.6108
4 0.6112
4 0.6116
4 0.61201
4 0.61241
4 0.61282
4 0.61322
4 0.61362
4 0.61403
4 0.61443
4 0.61483
4 0.61524
4 0.61564
4 0.61604
4 0.61645
4 0.61685
4 0.61726
4 0.61766
4 0.61806
4 0.61847
4 0.61887
4 0.61927
4 0.61968
4 0.62008
4 0.62048
4 0.62089
4 0.62129
4 0.6217
4 0.6221
4 0.6225
4 0.62291
4 0.62331
4 0.62371
4 0.62412
4 0.62452
4 0.62492
4 0.62533
4 0.62573
4 0.62614
4 0.62654
4 0.62694
4 0.62735
4 0.62775
4 0.62815
4 0.62856
4 0.62896
4 0.62936
4 0.62977
4 0.63017
4 0.63058
4 0.63098
4 0.63138
4 0.63179
4 0.63219
4 0.63259
4 0.633
4 0.6334
4 0.6338
4 0.63421
4 0.63461
4 0.63502
4 0.63542
4 0.63582
4 0.63623
4 0.63663
4 0.63703
4 0.63744
4 0.63784
4 0.63824
4 0.63865
4 0.63905
4 0.63946
4 0.63986
4 0.64026
4 0.64067
4 0.64107
4 0.64147
4 0.64188
4 0.64228
4 0.64268
4 0.64309
4 0.64349
4 0.6439
4 0.6443
4 0.6447
4 0.64511
4 0.64551
4 0.64591
4 0.64632
4 0.64672
4 0.64712
4 0.64753
4 0.64793
4 0.64834
4 0.64874
4 0.64914
4 0.64955
4 0.64995
4 0.65035
4 0.65076
4 0.65116
4 0.65156
4 0.65197
4 0.65237
4 0.65277
4 0.65318
4 0.65358
4 0.65399
4 0.65439
4 0.65479
4 0.6552
4 0.6556
4 0.656
4 0.65641
4 0.65681
4 0.65721
4 0.65762
4 0.65802
4 0.65843
4 0.65883
4 0.65923
4 0.65964
4 0.66004
4 0.66044
4 0.66085
4 0.66125
4 0.66165
4 0.66206
4 0.66246
4 0.66287
4 0.66327
4 0.66367
4 0.66408
4 0.66448
4 0.66488
4 0.66529
4 0.66569
4 0.66609
4 0.6665
4 0.6669
4 0.66731
4 0.66771
4 0.66811
4 0.66852
4 0.66892
4 0.66932
4 0.66973
4 0.67013
4 0.67053
4 0.67094
4 0.67134
4 0.67175
4 0.67215
4 0.67255
4 0.67296
4 0.67336
4 0.67376
4 0.67417
4 0.67457
4 0.67497
4 0.67538
4 0.67578
4 0.67619
4 0.67659
4 0.67699
4 0.6774
4 0.6778
4 0.6782
4 0.67861
4 0.67901
4 0.67941
4 0.67982
4 0.68022
4 0.68063
4 0.68103
4 0.68143
4 0.68184
4 0.68224
4 0.68264
4 0.68305
4 0.68345
4 0.68385
4 0.68426
4 0.68466
4 0.68507
4 0.68547
4 0.68587
4 0.68628
4 0.68668
4 0.68708
4 0.68749
4 0.68789
4 0.68829
4 0.6887
4 0.6891
4 0.68951
4 0.68991
4 0.69031
4 0.69072
4 0.69112
4 0.69152
4 0.69193
4 0.69233
4 0.69273
4 0.69314
4 0.69354
4 0.69395
4 0.69435
4 0.69475
4 0.69516
4 0.69556
4 0.69596
4 0.69637
4 0.69677
4 0.69717
4 0.69758
4 0.69798
4 0.69839
4 0.69879
4 0.69919
4 0.6996
4 0.7
4 0.7004
4 0.70081
4 0.70121
4 0.70161
4 0.70202
4 0.70242
4 0.70283
4 0.70323
4 0.70363
4 0.70404
4 0.70444
4 0.70484
4 0.70525
4 0.70565
4 0.70605
4 0.70646
4 0.70686
4 0.70727
4 0.70767
4 0.70807
4 0.70848
4 0.70888
4 0.70928
4 0.70969
4 0.71009
4 0.71049
4 0.7109
4 0.7113
4 0.71171
4 0.71211
4 0.71251
4 0.71292
4 0.71332
4 0.71372
4 0.71413
4 0.71453
4 0.71493
4 0.71534
4 0.71574
4 0.71615
4 0.71655
4 0.71695
4 0.71736
4 0.71776
4 0.71816
4 0.71857
4 0.71897
4 0.71937
4 0.71978
4 0.72018
4 0.72059
4 0.72099
4 0.72139
4 0.7218
4 0.7222
4 0.7226
4 0.72301
4 0.72341
4 0.72381
4 0.72422
4 0.72462
4 0.72503
4 0.72543
4 0.72583
4 0.72624
4 0.72664
4 0.72704
4 0.72745
4 0.72785
4 0.72825
4 0.72866
4 0.72906
4 0.72947
4 0.72987
4 0.73027
4 0.73068
4 0.73108
4 0.73148
4 0.73189
4 0.73229
4 0.73269
4 0.7331
4 0.7335
4 0.73391
4 0.73431
4 0.73471
4 0.73512
4 0.73552
4 0.73592
4 0.73633
4 0.73673
4 0.73713
4 0.73754
4 0.73794
4 0.73835
4 0.73875
4 0.73915
4 0.73956
4 0.73996
4 0.74036
4 0.74077
4 0.74117
4 0.74157
4 0.74198
4 0.74238
4 0.74279
4 0.74319
4 0.74359
4 0.744
4 0.7444
4 0.7448
4 0.74521
4 0.74561
4 0.74601
4 0.74642
4 0.74682
4 0.74723
4 0.74763
4 0.74803
4 0.74844
4 0.74884
4 0.74924
4 0.74965
4 0.75005
4 0.75045
4 0.75086
4 0.75126
4 0.75166
4 0.75207
4 0.75247
4 0.75288
4 0.75328
4 0.75368
4 0.75409
4 0.75449
4 0.75489
4 0.7553
4 0.7557
4 0.7561
4 0.75651
4 0.75691
4 0.75732
4 0.75772
4 0.75812
4 0.75853
4 0.75893
4 0.75933
4 0.75974
4 0.76014
4 0.76054
4 0.76095
4 0.76135
4 0.76176
4 0.76216
4 0.76256
4 0.76297
4 0.76337
4 0.76377
4 0.76418
4 0.76458
4 0.76498
4 0.76539
4 0.76579
4 0.7662
4 0.7666
4 0.767
4 0.76741
4 0.76781
4 0.76821
4 0.76862
4 0.76902
4 0.76942
4 0.76983
4 0.77023
4 0.77064
4 0.77104
4 0.77144
4 0.77185
4 0.77225
4 0.77265
4 0.77306
4 0.77346
4 0.77386
4 0.77427
4 0.77467
4 0.77508
4 0.77548
4 0.77588
4 0.77629
4 0.77669
4 0.77709
4 0.7775
4 0.7779
4 0.7783
4 0.77871
4 0.77911
4 0.77952
4 0.77992
4 0.78032
4 0.78073
4 0.78113
4 0.78153
4 0.78194
4 0.78234
4 0.78274
4 0.78315
4 0.78355
4 0.78396
4 0.78436
4 0.78476
4 0.78517
4 0.78557
4 0.78597
4 0.78638
4 0.78678
4 0.78718
4 0.78759
4 0.78799
4 0.7884
4 0.7888
4 0.7892
4 0.78961
4 0.79001
4 0.79041
4 0.79082
4 0.79122
4 0.79162
4 0.79203
4 0.79243
4 0.79284
4 0.79324
4 0.79364
4 0.79405
4 0.79445
4 0.79485
4 0.79526
4 0.79566
4 0.79606
4 0.79647
4 0.79687
4 0.79728
4 0.79768
4 0.79808
4 0.79849
4 0.79889
4 0.79929
4 0.7997
4 0.8001
4 0.8005
4 0.80091
4 0.80131
4 0.80172
4 0.80212
4 0.80252
4 0.80293
4 0.80333
4 0.80373
4 0.80414
4 0.80454
4 0.80494
4 0.80535
4 0.80575
4 0.80616
4 0.80656
4 0.80696
4 0.80737
4 0.80777
4 0.80817
4 0.80858
4 0.80898
5.9937 0.80938
5.9959 0.80979
5.9968 0.81019
5.9972 0.8106
5.9974 0.811
5.9979 0.8114
5.9984 0.81181
5.9988 0.81221
5.9991 0.81261
5.9992 0.81302
5.9992 0.81342
5.9993 0.81382
5.9994 0.81423
5.9995 0.81463
5.9996 0.81504
5.9996 0.81544
5.9997 0.81584
5.9997 0.81625
5.9998 0.81665
5.9998 0.81705
5.9999 0.81746
5.9999 0.81786
5.9999 0.81826
5.9999 0.81867
6 0.81907
6 0.81948
6 0.81988
6 0.82028
6 0.82069
6 0.82109
6 0.82149
6 0.8219
6 0.8223
6 0.8227
6 0.82311
6 0.82351
6 0.82392
6 0.82432
6 0.82472
6 0.82513
6 0.82553
6 0.82593
6 0.82634
6 0.82674
6 0.82714
6 0.82755
6 0.82795
6 0.82836
6 0.82876
6 0.82916
6 0.82957
6 0.82997
6 0.83037
6 0.83078
6 0.83118
6 0.83158
6 0.83199
6 0.83239
6 0.8328
6 0.8332
6 0.8336
6 0.83401
6 0.83441
6 0.83481
6 0.83522
6 0.83562
6 0.83602
6 0.83643
6 0.83683
6 0.83724
6 0.83764
6 0.83804
6 0.83845
6 0.83885
6 0.83925
6 0.83966
6 0.84006
6 0.84046
6 0.84087
6 0.84127
6 0.84168
6 0.84208
6 0.84248
6 0.84289
6 0.84329
6 0.84369
6 0.8441
6 0.8445
6 0.8449
6 0.84531
6 0.84571
6 0.84612
6 0.84652
6 0.84692
6 0.84733
6 0.84773
6 0.84813
6 0.84854
6 0.84894
6 0.84934
6 0.84975
6 0.85015
6 0.85055
6 0.85096
6 0.85136
6 0.85177
6 0.85217
6 0.85257
6 0.85298
6 0.85338
6 0.85378
6 0.85419
6 0.85459
6 0.85499
6 0.8554
6 0.8558
6 0.85621
6 0.85661
6 0.85701
6 0.85742
6 0.85782
6 0.85822
6 0.85863
6 0.85903
6 0.85943
6 0.85984
6 0.86024
6 0.86065
6 0.86105
6 0.86145
6 0.86186
6 0.86226
6 0.86266
6 0.86307
6 0.86347
6 0.86387
6 0.86428
6 0.86468
6 0.86509
6 0.86549
6 0.86589
6 0.8663
6 0.8667
6 0.8671
6 0.86751
6 0.86791
6 0.86831
6 0.86872
6 0.86912
6 0.86953
6 0.86993
6 0.87033
6 0.87074
6 0.87114
6 0.87154
6 0.87195
6 0.87235
6 0.87275
6 0.87316
6 0.87356
6 0.87397
6 0.87437
6 0.87477
6 0.87518
6 0.87558
6 0.87598
6 0.87639
6 0.87679
6 0.87719
6 0.8776
6 0.878
6 0.87841
6 0.87881
6 0.87921
6 0.87962
6 0.88002
6 0.88042
6 0.88083
6 0.88123
6 0.88163
6 0.88204
6 0.88244
6 0.88285
6 0.88325
6 0.88365
6 0.88406
6 0.88446
6 0.88486
6 0.88527
6 0.88567
6 0.88607
6 0.88648
6 0.88688
6 0.88729
6 0.88769
6 0.88809
6 0.8885
6 0.8889
6 0.8893
6 0.88971
6 0.89011
6 0.89051
6 0.89092
6 0.89132
6 0.89173
6 0.89213
6 0.89253
6 0.89294
6 0.89334
6 0.89374
6 0.89415
6 0.89455
6 0.89495
6 0.89536
6 0.89576
6 0.89617
6 0.89657
6 0.89697
6 0.89738
6 0.89778
6 0.89818
6 0.89859
6 0.89899
6 0.89939
6 0.8998
6 0.9002
6 0.90061
6 0.90101
6 0.90141
6 0.90182
6 0.90222
6 0.90262
6 0.90303
6 0.90343
6 0.90383
6 0.90424
6 0.90464
6 0.90505
6 0.90545
6 0.90585
6 0.90626
6 0.90666
6 0.90706
6 0.90747
6 0.90787
6 0.90827
6 0.90868
6 0.90908
6 0.90949
6 0.90989
6 0.91029
6 0.9107
6 0.9111
6 0.9115
6 0.91191
6 0.91231
6 0.91271
6 0.91312
6 0.91352
6 0.91393
6 0.91433
6 0.91473
6 0.91514
6 0.91554
6 0.91594
6 0.91635
6 0.91675
6 0.91715
6 0.91756
6 0.91796
6 0.91837
6 0.91877
6 0.91917
6 0.91958
6 0.91998
6 0.92038
6 0.92079
6 0.92119
6 0.92159
6 0.922
6 0.9224
6 0.92281
6 0.92321
6 0.92361
6 0.92402
6 0.92442
6 0.92482
6 0.92523
6 0.92563
6 0.92603
6 0.92644
6 0.92684
6 0.92725
6 0.92765
6 0.92805
6 0.92846
6 0.92886
6 0.92926
6 0.92967
6 0.93007
6 0.93047
6 0.93088
6 0.93128
6 0.93169
6 0.93209
6 0.93249
6 0.9329
6 0.9333
6 0.9337
6 0.93411
6 0.93451
6 0.93491
6 0.93532
6 0.93572
6 0.93613
6 0.93653
6 0.93693
6 0.93734
6 0.93774
6 0.93814
6 0.93855
6 0.93895
6 0.93935
6 0.93976
6 0.94016
6 0.94057
6 0.94097
6 0.94137
6 0.94178
6 0.94218
6 0.94258
6 0.94299
6 0.94339
6 0.94379
6 0.9442
6 0.9446
6 0.94501
6 0.94541
6 0.94581
6 0.94622
6 0.94662
6 0.94702
6 0.94743
6 0.94783
6 0.94823
6 0.94864
6 0.94904
6 0.94945
6 0.94985
6 0.95025
6 0.95066
6 0.95106
6 0.95146
6 0.95187
6 0.95227
6 0.95267
6 0.95308
6 0.95348
6 0.95388
6 0.95429
6 0.95469
6 0.9551
6 0.9555
6 0.9559
6 0.95631
6 0.95671
6 0.95711

